QCD predictions for vector boson plus hadron production at the LHC

The identification of a hadron in the final state of hadron-collider events that feature a leptonically decaying vector boson can provide essential information on the parton content of the colliding protons. Moreover, the study of hadrons inside jets can provide deeper insights into the fragmentation dynamics. We provide theoretical predictions for specific observables involving either the production of a $Z$ boson in association with light charged hadrons inside a jet or the production of a $W$ boson together with a charmed hadron. We present results for various fragmentation functions and compare our predictions with measurements by LHCb and ATLAS at $\sqrt{s}=13$ TeV. Our predictions are obtained using the antenna subtraction formalism which has been extended to cope with infrared singularities associated to the fragmentation processes in a hadron-collider environment at NLO accuracy.

==> results/WJ_h/CNO/WMD_FULL_LO.abs_yl_os.dat <==
#labels: abs_ylm_lower[1] abs_ylm_center[2] abs_ylm_upper[3] tot_scale01[4] tot_scale01_Err[5] tot_scale02[6] tot_scale02_Err[7] tot_scale03[8] tot_scale03_Err[9] tot_scale04[10] tot_scale04_Err[11] tot_scale05[12] tot_scale05_Err[13] tot_scale06[14] tot_scale06_Err[15] tot_scale07[16] tot_scale07_Err[17]
#neval: 162000000
#overflow:lower center upper 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 
0.00000000000E+00 2.50000000000E-01 5.00000000000E-01 1.68992210221E+04 3.90313804755E+00 1.58629607032E+04 3.62250199593E+00 1.75639741138E+04 4.13421035220E+00 1.90530648180E+04 4.40418777106E+00 1.78673978736E+04 4.08146055421E+00 1.51987488471E+04 3.50935684538E+00 1.57867777709E+04 3.71300878493E+00 
5.00000000000E-01 7.50000000000E-01 1.00000000000E+00 1.57480000608E+04 3.94146680006E+00 1.47788375242E+04 3.66223608008E+00 1.63688124349E+04 4.17440955397E+00 1.77562012015E+04 4.44760288464E+00 1.66471550851E+04 4.12581560098E+00 1.41627031586E+04 3.54362812495E+00 1.47118314483E+04 3.74855088518E+00 
1.00000000000E+00 1.25000000000E+00 1.50000000000E+00 1.36197868012E+04 4.01877675839E+00 1.27727970158E+04 3.73881769814E+00 1.41621301189E+04 4.25025185344E+00 1.53590457496E+04 4.53710391239E+00 1.43895612152E+04 4.21377713806E+00 1.22472385538E+04 3.61186623369E+00 1.27267590444E+04 3.81506929008E+00 
1.50000000000E+00 1.75000000000E+00 2.00000000000E+00 1.08552761708E+04 4.15913486638E+00 1.01675119659E+04 3.88738682863E+00 1.12956735026E+04 4.38767145882E+00 1.22451098081E+04 4.69916532991E+00 1.14573625341E+04 4.38339538963E+00 9.75919400489E+03 3.73634306448E+00 1.01483133748E+04 3.93673250497E+00 
2.00000000000E+00 2.25000000000E+00 2.50000000000E+00 7.93308260129E+03 4.41979004910E+00 7.42413592512E+03 4.11529281584E+00 8.25516710662E+03 4.66745919074E+00 8.95229904742E+03 4.99384340143E+00 8.36880987596E+03 4.64162037649E+00 7.12997817964E+03 3.97030603867E+00 7.41426695043E+03 4.18772778920E+00 
#nx: 3


==> results/WJ_h/CNO/WMD_FULL_LO.abs_yl_ss.dat <==
#labels: abs_ylm_lower[1] abs_ylm_center[2] abs_ylm_upper[3] tot_scale01[4] tot_scale01_Err[5] tot_scale02[6] tot_scale02_Err[7] tot_scale03[8] tot_scale03_Err[9] tot_scale04[10] tot_scale04_Err[11] tot_scale05[12] tot_scale05_Err[13] tot_scale06[14] tot_scale06_Err[15] tot_scale07[16] tot_scale07_Err[17]
#neval: 162000000
#overflow:lower center upper 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 
0.00000000000E+00 2.50000000000E-01 5.00000000000E-01 7.62446176015E+02 2.46910392054E-01 6.14273667031E+02 2.00878157228E-01 8.92021319150E+02 2.90384653871E-01 8.58770771830E+02 2.78019426520E-01 6.91211585581E+02 2.25917887651E-01 6.86095835028E+02 2.22252497121E-01 8.02144674412E+02 2.61124427571E-01 
5.00000000000E-01 7.50000000000E-01 1.00000000000E+00 7.19075655690E+02 2.45664638594E-01 5.80093102009E+02 2.00213025075E-01 8.40463398001E+02 2.88826344200E-01 8.09959246487E+02 2.76612913044E-01 6.52775438546E+02 2.25131176638E-01 6.47046861227E+02 2.21135490004E-01 7.55753997102E+02 2.59698534286E-01 
1.00000000000E+00 1.25000000000E+00 1.50000000000E+00 6.38042308401E+02 2.44213871206E-01 5.16014821990E+02 1.98412260694E-01 7.44371551987E+02 2.87739598828E-01 7.18770959821E+02 2.75020087226E-01 5.80725859823E+02 2.23125485495E-01 5.74081170871E+02 2.19796836094E-01 6.69280989606E+02 2.58637531903E-01 
1.50000000000E+00 1.75000000000E+00 2.00000000000E+00 5.30317037146E+02 2.50816827731E-01 4.30555200472E+02 2.03658782273E-01 6.16937745024E+02 2.95749739904E-01 5.97550321519E+02 2.82501070873E-01 4.84639164024E+02 2.29003926287E-01 4.77077860549E+02 2.25720523872E-01 5.54595825116E+02 2.65788909867E-01 
2.00000000000E+00 2.25000000000E+00 2.50000000000E+00 4.08779247630E+02 2.68980046696E-01 3.33660989104E+02 2.17798622068E-01 4.73484830816E+02 3.16903357260E-01 4.60784469633E+02 3.03045560919E-01 3.75696800690E+02 2.44962484442E-01 3.67637177617E+02 2.42015885422E-01 4.25501667350E+02 2.84720605337E-01 
#nx: 3


==> results/WJ_h/CNO/WMD_FULL_LO.abs_ylm_os.dat <==
#labels: abs_ylm_lower[1] abs_ylm_center[2] abs_ylm_upper[3] tot_scale01[4] tot_scale01_Err[5] tot_scale02[6] tot_scale02_Err[7] tot_scale03[8] tot_scale03_Err[9] tot_scale04[10] tot_scale04_Err[11] tot_scale05[12] tot_scale05_Err[13] tot_scale06[14] tot_scale06_Err[15] tot_scale07[16] tot_scale07_Err[17]
#neval: 162000000
#overflow:lower center upper 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 
0.00000000000E+00 2.50000000000E-01 5.00000000000E-01 1.68992210221E+04 3.90313804755E+00 1.58629607032E+04 3.62250199593E+00 1.75639741138E+04 4.13421035220E+00 1.90530648180E+04 4.40418777106E+00 1.78673978736E+04 4.08146055421E+00 1.51987488471E+04 3.50935684538E+00 1.57867777709E+04 3.71300878493E+00 
5.00000000000E-01 7.50000000000E-01 1.00000000000E+00 1.57480000608E+04 3.94146680006E+00 1.47788375242E+04 3.66223608008E+00 1.63688124349E+04 4.17440955397E+00 1.77562012015E+04 4.44760288464E+00 1.66471550851E+04 4.12581560098E+00 1.41627031586E+04 3.54362812495E+00 1.47118314483E+04 3.74855088518E+00 
1.00000000000E+00 1.25000000000E+00 1.50000000000E+00 1.36197868012E+04 4.01877675839E+00 1.27727970158E+04 3.73881769814E+00 1.41621301189E+04 4.25025185344E+00 1.53590457496E+04 4.53710391239E+00 1.43895612152E+04 4.21377713806E+00 1.22472385538E+04 3.61186623369E+00 1.27267590444E+04 3.81506929008E+00 
1.50000000000E+00 1.75000000000E+00 2.00000000000E+00 1.08552761708E+04 4.15913486638E+00 1.01675119659E+04 3.88738682863E+00 1.12956735026E+04 4.38767145882E+00 1.22451098081E+04 4.69916532991E+00 1.14573625341E+04 4.38339538963E+00 9.75919400489E+03 3.73634306448E+00 1.01483133748E+04 3.93673250497E+00 
2.00000000000E+00 2.25000000000E+00 2.50000000000E+00 7.93308260129E+03 4.41979004910E+00 7.42413592512E+03 4.11529281584E+00 8.25516710662E+03 4.66745919074E+00 8.95229904742E+03 4.99384340143E+00 8.36880987596E+03 4.64162037649E+00 7.12997817964E+03 3.97030603867E+00 7.41426695043E+03 4.18772778920E+00 
#nx: 3


==> results/WJ_h/CNO/WMD_FULL_LO.cross_os.dat <==
#labels: tot_scale01[1] tot_scale01_Err[2] tot_scale02[3] tot_scale02_Err[4] tot_scale03[5] tot_scale03_Err[6] tot_scale04[7] tot_scale04_Err[8] tot_scale05[9] tot_scale05_Err[10] tot_scale06[11] tot_scale06_Err[12] tot_scale07[13] tot_scale07_Err[14] qbqb_scale01[15] qbqb_scale01_Err[16] qbqb_scale02[17] qbqb_scale02_Err[18] qbqb_scale03[19] qbqb_scale03_Err[20] qbqb_scale04[21] qbqb_scale04_Err[22] qbqb_scale05[23] qbqb_scale05_Err[24] qbqb_scale06[25] qbqb_scale06_Err[26] qbqb_scale07[27] qbqb_scale07_Err[28] gqb_scale01[29] gqb_scale01_Err[30] gqb_scale02[31] gqb_scale02_Err[32] gqb_scale03[33] gqb_scale03_Err[34] gqb_scale04[35] gqb_scale04_Err[36] gqb_scale05[37] gqb_scale05_Err[38] gqb_scale06[39] gqb_scale06_Err[40] gqb_scale07[41] gqb_scale07_Err[42] qqb_scale01[43] qqb_scale01_Err[44] qqb_scale02[45] qqb_scale02_Err[46] qqb_scale03[47] qqb_scale03_Err[48] qqb_scale04[49] qqb_scale04_Err[50] qqb_scale05[51] qqb_scale05_Err[52] qqb_scale06[53] qqb_scale06_Err[54] qqb_scale07[55] qqb_scale07_Err[56] qbg_scale01[57] qbg_scale01_Err[58] qbg_scale02[59] qbg_scale02_Err[60] qbg_scale03[61] qbg_scale03_Err[62] qbg_scale04[63] qbg_scale04_Err[64] qbg_scale05[65] qbg_scale05_Err[66] qbg_scale06[67] qbg_scale06_Err[68] qbg_scale07[69] qbg_scale07_Err[70] gg_scale01[71] gg_scale01_Err[72] gg_scale02[73] gg_scale02_Err[74] gg_scale03[75] gg_scale03_Err[76] gg_scale04[77] gg_scale04_Err[78] gg_scale05[79] gg_scale05_Err[80] gg_scale06[81] gg_scale06_Err[82] gg_scale07[83] gg_scale07_Err[84] qg_scale01[85] qg_scale01_Err[86] qg_scale02[87] qg_scale02_Err[88] qg_scale03[89] qg_scale03_Err[90] qg_scale04[91] qg_scale04_Err[92] qg_scale05[93] qg_scale05_Err[94] qg_scale06[95] qg_scale06_Err[96] qg_scale07[97] qg_scale07_Err[98] qbq_scale01[99] qbq_scale01_Err[100] qbq_scale02[101] qbq_scale02_Err[102] qbq_scale03[103] qbq_scale03_Err[104] qbq_scale04[105] qbq_scale04_Err[106] qbq_scale05[107] qbq_scale05_Err[108] qbq_scale06[109] qbq_scale06_Err[110] qbq_scale07[111] qbq_scale07_Err[112] gq_scale01[113] gq_scale01_Err[114] gq_scale02[115] gq_scale02_Err[116] gq_scale03[117] gq_scale03_Err[118] gq_scale04[119] gq_scale04_Err[120] gq_scale05[121] gq_scale05_Err[122] gq_scale06[123] gq_scale06_Err[124] gq_scale07[125] gq_scale07_Err[126] qq_scale01[127] qq_scale01_Err[128] qq_scale02[129] qq_scale02_Err[130] qq_scale03[131] qq_scale03_Err[132] qq_scale04[133] qq_scale04_Err[134] qq_scale05[135] qq_scale05_Err[136] qq_scale06[137] qq_scale06_Err[138] qq_scale07[139] qq_scale07_Err[140]
#neval: 162000000
3.25275986466E+04 3.97398121459E+00 3.05026212585E+04 3.68770797770E+00 3.38230131466E+04 4.22410484581E+00 3.66827468612E+04 4.48941094890E+00 3.43645579423E+04 4.15798770241E+00 2.92488618416E+04 3.57055748699E+00 3.03940817435E+04 3.79015073710E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 5.99299919271E+01 5.13486313963E-02 4.11283943908E+01 3.60596320140E-02 7.78748772994E+01 6.79811203388E-02 6.75153266462E+01 5.78854293271E-02 4.62721099196E+01 4.05530872381E-02 5.39147303200E+01 4.61830305592E-02 6.99954781516E+01 6.10030775030E-02 5.53799390217E+02 1.80375291858E-01 4.72375826935E+02 1.45018697260E-01 6.20087323783E+02 2.15936531953E-01 6.23958049881E+02 2.05902121687E-01 5.31705031496E+02 1.63128823997E-01 4.98279539120E+02 1.62240729488E-01 5.57581539286E+02 1.93971511951E-01 5.98954742041E+01 5.41307846756E-02 4.10854956338E+01 3.73065483847E-02 7.78365670580E+01 7.12616089656E-02 6.74760933900E+01 6.10643377118E-02 4.62233424216E+01 4.20074679058E-02 5.38923749350E+01 4.91000463380E-02 6.99604004572E+01 6.39672759981E-02 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 1.56522194998E+04 2.43963245044E+00 1.47405014834E+04 2.29289800634E+00 1.62160459807E+04 2.54724812254E+00 1.76523867789E+04 2.75644114598E+00 1.66073367180E+04 2.58553946726E+00 1.40741612351E+04 2.19173216104E+00 1.45717619864E+04 2.28564366828E+00 5.53739095825E+02 1.97405074643E-01 4.72375911260E+02 1.58357676199E-01 6.20010671578E+02 2.30596022118E-01 6.23839336569E+02 2.22996234380E-01 5.31701607551E+02 1.78245188234E-01 4.98229538953E+02 1.77395598438E-01 5.57514001581E+02 2.07049170249E-01 1.56471298360E+04 2.41766402434E+00 1.47349918331E+04 2.27682781954E+00 1.62108931186E+04 2.53220302525E+00 1.76466433232E+04 2.73105604014E+00 1.66011466277E+04 2.56733683331E+00 1.40695867074E+04 2.17214860532E+00 1.45670260817E+04 2.27175178243E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 
#nx: 0


==> results/WJ_h/CNO/WMD_FULL_LO.cross_ss.dat <==
#labels: tot_scale01[1] tot_scale01_Err[2] tot_scale02[3] tot_scale02_Err[4] tot_scale03[5] tot_scale03_Err[6] tot_scale04[7] tot_scale04_Err[8] tot_scale05[9] tot_scale05_Err[10] tot_scale06[11] tot_scale06_Err[12] tot_scale07[13] tot_scale07_Err[14] qbqb_scale01[15] qbqb_scale01_Err[16] qbqb_scale02[17] qbqb_scale02_Err[18] qbqb_scale03[19] qbqb_scale03_Err[20] qbqb_scale04[21] qbqb_scale04_Err[22] qbqb_scale05[23] qbqb_scale05_Err[24] qbqb_scale06[25] qbqb_scale06_Err[26] qbqb_scale07[27] qbqb_scale07_Err[28] gqb_scale01[29] gqb_scale01_Err[30] gqb_scale02[31] gqb_scale02_Err[32] gqb_scale03[33] gqb_scale03_Err[34] gqb_scale04[35] gqb_scale04_Err[36] gqb_scale05[37] gqb_scale05_Err[38] gqb_scale06[39] gqb_scale06_Err[40] gqb_scale07[41] gqb_scale07_Err[42] qqb_scale01[43] qqb_scale01_Err[44] qqb_scale02[45] qqb_scale02_Err[46] qqb_scale03[47] qqb_scale03_Err[48] qqb_scale04[49] qqb_scale04_Err[50] qqb_scale05[51] qqb_scale05_Err[52] qqb_scale06[53] qqb_scale06_Err[54] qqb_scale07[55] qqb_scale07_Err[56] qbg_scale01[57] qbg_scale01_Err[58] qbg_scale02[59] qbg_scale02_Err[60] qbg_scale03[61] qbg_scale03_Err[62] qbg_scale04[63] qbg_scale04_Err[64] qbg_scale05[65] qbg_scale05_Err[66] qbg_scale06[67] qbg_scale06_Err[68] qbg_scale07[69] qbg_scale07_Err[70] gg_scale01[71] gg_scale01_Err[72] gg_scale02[73] gg_scale02_Err[74] gg_scale03[75] gg_scale03_Err[76] gg_scale04[77] gg_scale04_Err[78] gg_scale05[79] gg_scale05_Err[80] gg_scale06[81] gg_scale06_Err[82] gg_scale07[83] gg_scale07_Err[84] qg_scale01[85] qg_scale01_Err[86] qg_scale02[87] qg_scale02_Err[88] qg_scale03[89] qg_scale03_Err[90] qg_scale04[91] qg_scale04_Err[92] qg_scale05[93] qg_scale05_Err[94] qg_scale06[95] qg_scale06_Err[96] qg_scale07[97] qg_scale07_Err[98] qbq_scale01[99] qbq_scale01_Err[100] qbq_scale02[101] qbq_scale02_Err[102] qbq_scale03[103] qbq_scale03_Err[104] qbq_scale04[105] qbq_scale04_Err[106] qbq_scale05[107] qbq_scale05_Err[108] qbq_scale06[109] qbq_scale06_Err[110] qbq_scale07[111] qbq_scale07_Err[112] gq_scale01[113] gq_scale01_Err[114] gq_scale02[115] gq_scale02_Err[116] gq_scale03[117] gq_scale03_Err[118] gq_scale04[119] gq_scale04_Err[120] gq_scale05[121] gq_scale05_Err[122] gq_scale06[123] gq_scale06_Err[124] gq_scale07[125] gq_scale07_Err[126] qq_scale01[127] qq_scale01_Err[128] qq_scale02[129] qq_scale02_Err[130] qq_scale03[131] qq_scale03_Err[132] qq_scale04[133] qq_scale04_Err[134] qq_scale05[135] qq_scale05_Err[136] qq_scale06[137] qq_scale06_Err[138] qq_scale07[139] qq_scale07_Err[140]
#neval: 162000000
1.52936764928E+03 2.60370244877E-01 1.23733252075E+03 2.11787195977E-01 1.78371949864E+03 3.07232677189E-01 1.72295903149E+03 2.93204685605E-01 1.39256129637E+03 2.38121560331E-01 1.37600371472E+03 2.34355957600E-01 1.60371053436E+03 2.76160248151E-01 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 6.00122299359E+01 1.71292957400E-02 4.11596040823E+01 1.17050718376E-02 7.79863526756E+01 2.26327757248E-02 6.76066517587E+01 1.93205892893E-02 4.63065191954E+01 1.31744732772E-02 5.39894692095E+01 1.53989161313E-02 7.00958244022E+01 2.03107125773E-02 5.54343677157E+02 1.25321947829E-01 4.72804124446E+02 1.08604510680E-01 6.20694022301E+02 1.39660819443E-01 6.24522216520E+02 1.41154012878E-01 5.32181935712E+02 1.22159507815E-01 4.98772607347E+02 1.12781474309E-01 5.58129480230E+02 1.25548183948E-01 6.00132350451E+01 1.71827112184E-02 4.11541603990E+01 1.17750935184E-02 7.79963477825E+01 2.27096776760E-02 6.76083326437E+01 1.93850946373E-02 4.63004000109E+01 1.32597816553E-02 5.39900687785E+01 1.54449889215E-02 7.01041384686E+01 2.03785550566E-02 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 1.50452734211E+02 4.89111845366E-02 1.04809677753E+02 3.38085705869E-02 1.93316642201E+02 6.40510534126E-02 1.69490819303E+02 5.51741472578E-02 1.17912782359E+02 3.80800099913E-02 1.35352362332E+02 4.39731667493E-02 1.73754175562E+02 5.75009456980E-02 5.54164499516E+02 1.25809604356E-01 4.72656909050E+02 1.09194737271E-01 6.20507501530E+02 1.40312975878E-01 6.24320773545E+02 1.41707524038E-01 5.32016689280E+02 1.22830622401E-01 4.98611055223E+02 1.13216635539E-01 5.57960466327E+02 1.26134760190E-01 1.50349040961E+02 4.85577268817E-02 1.04737362096E+02 3.36933249438E-02 1.93177847970E+02 6.34473293975E-02 1.69374051198E+02 5.47964339474E-02 1.17831725533E+02 3.79654886888E-02 1.35259048531E+02 4.36459787577E-02 1.73630054470E+02 5.69492475889E-02 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 
#nx: 0


==> results/WJ_h/CNO/WMD_FULL_LO.pt_had_os.dat <==
#labels: pt_had_lower[1] pt_had_center[2] pt_had_upper[3] tot_scale01[4] tot_scale01_Err[5] tot_scale02[6] tot_scale02_Err[7] tot_scale03[8] tot_scale03_Err[9] tot_scale04[10] tot_scale04_Err[11] tot_scale05[12] tot_scale05_Err[13] tot_scale06[14] tot_scale06_Err[15] tot_scale07[16] tot_scale07_Err[17]
#neval: 162000000
#overflow:lower center upper 6.42420484563E-03 2.08337120633E-04 8.88433072501E-03 2.46324474237E-04 4.93997698104E-03 2.06713134046E-04 6.97579848786E-03 2.17411850878E-04 1.03980950154E-02 3.02454592533E-04 5.57698034661E-03 1.72658195434E-04 4.19290117309E-03 1.58973786796E-04 
8.00000000000E+00 1.00000000000E+01 1.20000000000E+01 2.41580324658E+03 7.96001603332E-01 2.18428196122E+03 7.31661221772E-01 2.59208611422E+03 8.50666165602E-01 2.71492719260E+03 8.95147620307E-01 2.45403926048E+03 8.22387964043E-01 2.17737770867E+03 7.17139836350E-01 2.33576861517E+03 7.66107079833E-01 
1.20000000000E+01 1.60000000000E+01 2.00000000000E+01 1.24977812567E+03 3.04505634840E-01 1.15616990806E+03 2.81773012310E-01 1.31407884286E+03 3.22568752253E-01 1.40647838068E+03 3.43095841841E-01 1.30049233142E+03 3.17166336073E-01 1.12529512540E+03 2.73946523575E-01 1.18277237757E+03 2.89951788489E-01 
2.00000000000E+01 3.00000000000E+01 4.00000000000E+01 4.39588216814E+02 9.00118522205E-02 4.20238913794E+02 8.54886391275E-02 4.48885792870E+02 9.32528791834E-02 4.96542323465E+02 1.02200768306E-01 4.74021452015E+02 9.67245852036E-02 3.94822415277E+02 8.05941019138E-02 4.02791068634E+02 8.32764153375E-02 
4.00000000000E+01 6.00000000000E+01 8.00000000000E+01 8.39270542672E+01 2.48615506868E-02 8.38115577330E+01 2.43074425329E-02 8.23793841847E+01 2.51027980565E-02 9.54345463269E+01 2.87282878128E-02 9.49729713355E+01 2.77811342624E-02 7.50629118973E+01 2.20416077746E-02 7.35102643965E+01 2.20709282526E-02 
8.00000000000E+01 5.40000000000E+02 1.00000000000E+03 7.79887863673E-01 5.80848025666E-04 8.24377820005E-01 5.88003761048E-04 7.27232608072E-01 5.55170053324E-04 8.94817615883E-01 6.91883730153E-04 9.39772678184E-01 6.81843323148E-04 6.93687833261E-01 5.07745642600E-04 6.44089954853E-01 4.77877638949E-04 
#nx: 3


==> results/WJ_h/CNO/WMD_FULL_LO.pt_had_ss.dat <==
#labels: pt_had_lower[1] pt_had_center[2] pt_had_upper[3] tot_scale01[4] tot_scale01_Err[5] tot_scale02[6] tot_scale02_Err[7] tot_scale03[8] tot_scale03_Err[9] tot_scale04[10] tot_scale04_Err[11] tot_scale05[12] tot_scale05_Err[13] tot_scale06[14] tot_scale06_Err[15] tot_scale07[16] tot_scale07_Err[17]
#neval: 162000000
#overflow:lower center upper 2.66201769436E-05 1.04833565599E-06 3.47594987149E-05 1.30191758664E-06 1.99928764478E-05 8.06474879403E-07 3.12738206886E-05 1.30005531660E-06 4.00987005767E-05 1.55101761460E-06 2.34482490349E-05 9.02606553607E-07 1.74743086679E-05 6.85782021965E-07 
8.00000000000E+00 1.00000000000E+01 1.20000000000E+01 1.92476243342E+02 5.99233754677E-02 1.53651311859E+02 4.87360587044E-02 2.27203174367E+02 7.06617036506E-02 2.16558003424E+02 6.74480665335E-02 1.72753635598E+02 5.47895823861E-02 1.73332651345E+02 5.39522525363E-02 2.04499670312E+02 6.35510316020E-02 
1.20000000000E+01 1.60000000000E+01 2.00000000000E+01 6.04903460813E+01 1.57792006101E-02 4.90394673363E+01 1.27922350585E-02 7.03952926554E+01 1.85710087197E-02 6.81555074612E+01 1.77918625450E-02 5.51970942604E+01 1.43940757220E-02 5.44185402320E+01 1.41898556085E-02 6.32824948457E+01 1.66734465044E-02 
2.00000000000E+01 3.00000000000E+01 4.00000000000E+01 1.11307033868E+01 2.72847890193E-03 9.22396158010E+00 2.23136991968E-03 1.26917883786E+01 3.18313836677E-03 1.25725529841E+01 3.08720735090E-03 1.04011710653E+01 2.51630536197E-03 9.99621619816E+00 2.44787972920E-03 1.13846005511E+01 2.84749243435E-03 
4.00000000000E+01 6.00000000000E+01 8.00000000000E+01 1.14238371185E+00 4.10714895505E-04 9.82894205897E-01 3.44673094266E-04 1.25894077004E+00 4.65283692336E-04 1.29501583974E+00 4.67585221493E-04 1.11113266160E+00 3.90064251481E-04 1.02349702318E+00 3.67031216384E-04 1.12578506946E+00 4.14076143160E-04 
8.00000000000E+01 5.40000000000E+02 1.00000000000E+03 7.82341487252E-03 5.83043446312E-06 7.16169418239E-03 5.26047328503E-06 8.16922447988E-03 6.28040134885E-06 8.90707331530E-03 6.67898352139E-06 8.12028399234E-03 5.97043418412E-06 6.98980528401E-03 5.19233953099E-06 7.27842710257E-03 5.55744252576E-06 
#nx: 3


==> results/WJ_h/CNO/WMD_FULL_NLO.abs_yl_os.dat <==
#labels: abs_ylm_lower[1] abs_ylm_center[2] abs_ylm_upper[3] tot_scale01[4] tot_scale01_Err[5] tot_scale02[6] tot_scale02_Err[7] tot_scale03[8] tot_scale03_Err[9] tot_scale04[10] tot_scale04_Err[11] tot_scale05[12] tot_scale05_Err[13] tot_scale06[14] tot_scale06_Err[15] tot_scale07[16] tot_scale07_Err[17]
#neval: 971999995
#overflow:lower center upper 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 
0.00000000000E+00 2.50000000000E-01 5.00000000000E-01 2.77756765116E+04 7.41368931562E+00 2.54393330182E+04 7.04832935946E+00 2.99256213211E+04 7.90197200280E+00 3.05644611966E+04 9.20927438992E+00 2.78746477673E+04 8.64803233893E+00 2.54619364023E+04 6.23065257808E+00 2.73126617215E+04 6.54647885319E+00 
5.00000000000E-01 7.50000000000E-01 1.00000000000E+00 2.60658176403E+04 7.80280401846E+00 2.39122291909E+04 7.42749626792E+00 2.80385763242E+04 8.26196809509E+00 2.87220912267E+04 9.74747150982E+00 2.62436203526E+04 9.15747946510E+00 2.38718071746E+04 6.52815926853E+00 2.55701641334E+04 6.83726032814E+00 
1.00000000000E+00 1.25000000000E+00 1.50000000000E+00 2.28733797530E+04 7.97903151969E+00 2.10555519734E+04 7.66686440106E+00 2.45267489904E+04 8.39973024372E+00 2.52726860950E+04 9.96050406820E+00 2.31830530282E+04 9.45922392208E+00 2.09064294113E+04 6.68532365373E+00 2.23311975889E+04 6.95114843137E+00 
1.50000000000E+00 1.75000000000E+00 2.00000000000E+00 1.86930312166E+04 8.13058767530E+00 1.73051876273E+04 7.82281697253E+00 1.99386099890E+04 8.54330876327E+00 2.07456337795E+04 1.01629989038E+01 1.91533045151E+04 9.64580972594E+00 1.70323844816E+04 6.80039655966E+00 1.81092495440E+04 7.06519087580E+00 
2.00000000000E+00 2.25000000000E+00 2.50000000000E+00 1.41505932544E+04 8.44373058061E+00 1.32061037059E+04 8.18156151764E+00 1.49871908032E+04 8.85826329770E+00 1.57966040854E+04 1.05013618768E+01 1.47168442338E+04 1.00715855432E+01 1.28371275867E+04 7.08546119241E+00 1.35611437294E+04 7.34477045845E+00 
#nx: 3


==> results/WJ_h/CNO/WMD_FULL_NLO.abs_yl_ss.dat <==
#labels: abs_ylm_lower[1] abs_ylm_center[2] abs_ylm_upper[3] tot_scale01[4] tot_scale01_Err[5] tot_scale02[6] tot_scale02_Err[7] tot_scale03[8] tot_scale03_Err[9] tot_scale04[10] tot_scale04_Err[11] tot_scale05[12] tot_scale05_Err[13] tot_scale06[14] tot_scale06_Err[15] tot_scale07[16] tot_scale07_Err[17]
#neval: 971999999
#overflow:lower center upper 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 
0.00000000000E+00 2.50000000000E-01 5.00000000000E-01 2.19248520415E+03 5.97238212946E-01 1.98048134834E+03 5.06955852887E-01 2.34152960821E+03 6.83472807875E-01 2.58715902243E+03 7.43214609925E-01 2.34951669015E+03 6.27312976468E-01 1.90343078603E+03 4.95730638125E-01 2.04252809835E+03 5.64920248482E-01 
5.00000000000E-01 7.50000000000E-01 1.00000000000E+00 2.14247272611E+03 6.07674190612E-01 1.93259828594E+03 5.15546137991E-01 2.29129218350E+03 6.96533848281E-01 2.53510901071E+03 7.57750722925E-01 2.29792515680E+03 6.39091313815E-01 1.85548378940E+03 5.03503352009E-01 1.99305595611E+03 5.74360703487E-01 
1.00000000000E+00 1.25000000000E+00 1.50000000000E+00 2.03917361720E+03 6.30240691209E-01 1.83560436954E+03 5.38530995505E-01 2.18544701120E+03 7.18799186286E-01 2.42516453014E+03 7.88708659002E-01 2.19181399926E+03 6.69767043496E-01 1.75808575712E+03 5.20708705102E-01 1.89118816346E+03 5.90534956623E-01 
1.50000000000E+00 1.75000000000E+00 2.00000000000E+00 1.87389307999E+03 6.94666272479E-01 1.68412354980E+03 6.02481029413E-01 2.01173585786E+03 7.83660132189E-01 2.24348138815E+03 8.74213236622E-01 2.02241441380E+03 7.52790894411E-01 1.60593222303E+03 5.71540934023E-01 1.72910309692E+03 6.41781294632E-01 
2.00000000000E+00 2.25000000000E+00 2.50000000000E+00 1.63740230160E+03 8.22060425799E-01 1.47162570344E+03 7.22855303104E-01 1.75815647640E+03 9.16751230432E-01 1.97506189349E+03 1.04003594083E+00 1.77860814807E+03 9.07488148541E-01 1.39382567234E+03 6.73221029023E-01 1.49980310815E+03 7.46960714560E-01 
#nx: 3


==> results/WJ_h/CNO/WMD_FULL_NLO.abs_ylm_os.dat <==
#labels: abs_ylm_lower[1] abs_ylm_center[2] abs_ylm_upper[3] tot_scale01[4] tot_scale01_Err[5] tot_scale02[6] tot_scale02_Err[7] tot_scale03[8] tot_scale03_Err[9] tot_scale04[10] tot_scale04_Err[11] tot_scale05[12] tot_scale05_Err[13] tot_scale06[14] tot_scale06_Err[15] tot_scale07[16] tot_scale07_Err[17]
#neval: 971999995
#overflow:lower center upper 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 
0.00000000000E+00 2.50000000000E-01 5.00000000000E-01 2.77756765116E+04 7.41368931562E+00 2.54393330182E+04 7.04832935946E+00 2.99256213211E+04 7.90197200280E+00 3.05644611966E+04 9.20927438992E+00 2.78746477673E+04 8.64803233893E+00 2.54619364023E+04 6.23065257808E+00 2.73126617215E+04 6.54647885319E+00 
5.00000000000E-01 7.50000000000E-01 1.00000000000E+00 2.60658176403E+04 7.80280401846E+00 2.39122291909E+04 7.42749626792E+00 2.80385763242E+04 8.26196809509E+00 2.87220912267E+04 9.74747150982E+00 2.62436203526E+04 9.15747946510E+00 2.38718071746E+04 6.52815926853E+00 2.55701641334E+04 6.83726032814E+00 
1.00000000000E+00 1.25000000000E+00 1.50000000000E+00 2.28733797530E+04 7.97903151969E+00 2.10555519734E+04 7.66686440106E+00 2.45267489904E+04 8.39973024372E+00 2.52726860950E+04 9.96050406820E+00 2.31830530282E+04 9.45922392208E+00 2.09064294113E+04 6.68532365373E+00 2.23311975889E+04 6.95114843137E+00 
1.50000000000E+00 1.75000000000E+00 2.00000000000E+00 1.86930312166E+04 8.13058767530E+00 1.73051876273E+04 7.82281697253E+00 1.99386099890E+04 8.54330876327E+00 2.07456337795E+04 1.01629989038E+01 1.91533045151E+04 9.64580972594E+00 1.70323844816E+04 6.80039655966E+00 1.81092495440E+04 7.06519087580E+00 
2.00000000000E+00 2.25000000000E+00 2.50000000000E+00 1.41505932544E+04 8.44373058061E+00 1.32061037059E+04 8.18156151764E+00 1.49871908032E+04 8.85826329770E+00 1.57966040854E+04 1.05013618768E+01 1.47168442338E+04 1.00715855432E+01 1.28371275867E+04 7.08546119241E+00 1.35611437294E+04 7.34477045845E+00 
#nx: 3


==> results/WJ_h/CNO/WMD_FULL_NLO.cross_os.dat <==
#labels: tot_scale01[1] tot_scale01_Err[2] tot_scale02[3] tot_scale02_Err[4] tot_scale03[5] tot_scale03_Err[6] tot_scale04[7] tot_scale04_Err[8] tot_scale05[9] tot_scale05_Err[10] tot_scale06[11] tot_scale06_Err[12] tot_scale07[13] tot_scale07_Err[14] qbqb_scale01[15] qbqb_scale01_Err[16] qbqb_scale02[17] qbqb_scale02_Err[18] qbqb_scale03[19] qbqb_scale03_Err[20] qbqb_scale04[21] qbqb_scale04_Err[22] qbqb_scale05[23] qbqb_scale05_Err[24] qbqb_scale06[25] qbqb_scale06_Err[26] qbqb_scale07[27] qbqb_scale07_Err[28] gqb_scale01[29] gqb_scale01_Err[30] gqb_scale02[31] gqb_scale02_Err[32] gqb_scale03[33] gqb_scale03_Err[34] gqb_scale04[35] gqb_scale04_Err[36] gqb_scale05[37] gqb_scale05_Err[38] gqb_scale06[39] gqb_scale06_Err[40] gqb_scale07[41] gqb_scale07_Err[42] qqb_scale01[43] qqb_scale01_Err[44] qqb_scale02[45] qqb_scale02_Err[46] qqb_scale03[47] qqb_scale03_Err[48] qqb_scale04[49] qqb_scale04_Err[50] qqb_scale05[51] qqb_scale05_Err[52] qqb_scale06[53] qqb_scale06_Err[54] qqb_scale07[55] qqb_scale07_Err[56] qbg_scale01[57] qbg_scale01_Err[58] qbg_scale02[59] qbg_scale02_Err[60] qbg_scale03[61] qbg_scale03_Err[62] qbg_scale04[63] qbg_scale04_Err[64] qbg_scale05[65] qbg_scale05_Err[66] qbg_scale06[67] qbg_scale06_Err[68] qbg_scale07[69] qbg_scale07_Err[70] gg_scale01[71] gg_scale01_Err[72] gg_scale02[73] gg_scale02_Err[74] gg_scale03[75] gg_scale03_Err[76] gg_scale04[77] gg_scale04_Err[78] gg_scale05[79] gg_scale05_Err[80] gg_scale06[81] gg_scale06_Err[82] gg_scale07[83] gg_scale07_Err[84] qg_scale01[85] qg_scale01_Err[86] qg_scale02[87] qg_scale02_Err[88] qg_scale03[89] qg_scale03_Err[90] qg_scale04[91] qg_scale04_Err[92] qg_scale05[93] qg_scale05_Err[94] qg_scale06[95] qg_scale06_Err[96] qg_scale07[97] qg_scale07_Err[98] qbq_scale01[99] qbq_scale01_Err[100] qbq_scale02[101] qbq_scale02_Err[102] qbq_scale03[103] qbq_scale03_Err[104] qbq_scale04[105] qbq_scale04_Err[106] qbq_scale05[107] qbq_scale05_Err[108] qbq_scale06[109] qbq_scale06_Err[110] qbq_scale07[111] qbq_scale07_Err[112] gq_scale01[113] gq_scale01_Err[114] gq_scale02[115] gq_scale02_Err[116] gq_scale03[117] gq_scale03_Err[118] gq_scale04[119] gq_scale04_Err[120] gq_scale05[121] gq_scale05_Err[122] gq_scale06[123] gq_scale06_Err[124] gq_scale07[125] gq_scale07_Err[126] qq_scale01[127] qq_scale01_Err[128] qq_scale02[129] qq_scale02_Err[130] qq_scale03[131] qq_scale03_Err[132] qq_scale04[133] qq_scale04_Err[134] qq_scale05[135] qq_scale05_Err[136] qq_scale06[137] qq_scale06_Err[138] qq_scale07[139] qq_scale07_Err[140]
#neval: 971999995
5.47800798974E+04 9.01973864420E+00 5.04593439201E+04 8.64069796223E+00 5.87101708565E+04 9.57524027141E+00 6.05482427567E+04 1.13975559235E+01 5.55866416603E+04 1.07541656180E+01 5.00560284178E+04 7.46767210625E+00 5.34440648381E+04 7.79996455215E+00 6.59155736584E+00 9.20055936216E-03 5.67194104313E+00 6.69128850638E-03 6.37646610150E+00 1.17406116568E-02 8.38249811890E+00 1.17383094823E-02 7.18539450096E+00 8.50885706150E-03 5.32546150413E+00 7.42981314668E-03 5.13008111909E+00 9.44863332001E-03 2.94391090114E+02 1.73716860224E-01 2.75895717447E+02 1.41068150682E-01 3.00554285366E+02 2.05533290090E-01 3.60501887818E+02 2.20261940724E-01 3.40250644371E+02 1.78086395231E-01 2.47558235303E+02 1.41569773699E-01 2.54798043351E+02 1.67049900296E-01 1.20668775541E+03 6.17211639891E-01 1.28948566822E+03 5.39585438217E-01 1.08439318231E+03 7.00427691590E-01 1.39544504292E+03 7.84787784551E-01 1.51490706333E+03 6.79244487706E-01 1.06827518352E+03 5.03999398894E-01 9.77795065899E+02 5.68216892218E-01 2.94249964751E+02 1.73777874821E-01 2.75707617469E+02 1.40552703457E-01 3.00451014955E+02 2.05880225799E-01 3.60374852227E+02 2.20365306466E-01 3.40009409426E+02 1.77438699410E-01 2.47450300701E+02 1.41907627367E-01 2.54691649349E+02 1.67448939969E-01 2.07293692843E+02 1.15404842593E+00 1.52223816552E+02 1.18363270926E+00 2.38291689134E+02 1.17659316146E+00 2.91460948955E+02 1.53543122209E+00 2.09869439182E+02 1.52653214546E+00 1.57961146838E+02 9.17156030212E-01 1.77853589266E+02 9.00431709222E-01 2.53650470630E+04 4.25083406795E+00 2.27721125942E+04 3.99337929264E+00 2.78592568475E+04 4.54754414367E+00 2.78001989697E+04 5.23112126674E+00 2.47743270295E+04 4.85591199809E+00 2.33071948989E+04 3.59829565975E+00 2.54279631303E+04 3.80353104355E+00 1.18037697430E+03 6.17138474400E-01 1.24978385005E+03 5.30207810778E-01 1.07419506317E+03 7.02086959214E-01 1.36075393287E+03 7.79113926275E-01 1.46390102377E+03 6.66264578301E-01 1.04740136260E+03 5.05269348960E-01 9.70123048046E+02 5.71189633031E-01 2.53600197171E+04 4.27634623209E+00 2.27669317845E+04 4.02497208227E+00 2.78545998660E+04 4.58798903593E+00 2.77945663125E+04 5.26169246343E+00 2.47690207818E+04 4.89345521252E+00 2.33025165546E+04 3.62123672619E+00 2.54232756202E+04 3.83212169489E+00 8.64671328462E+02 2.17811084379E+00 1.67093251804E+03 2.36932952025E+00 -7.45545756000E+00 2.10670285960E+00 1.17720007447E+03 2.95255045432E+00 2.16649380866E+03 3.05980991629E+00 6.71921367063E+02 1.73554278708E+00 -4.69762795030E+01 1.61602405602E+00 
#nx: 0


==> results/WJ_h/CNO/WMD_FULL_NLO.cross_ss.dat <==
#labels: tot_scale01[1] tot_scale01_Err[2] tot_scale02[3] tot_scale02_Err[4] tot_scale03[5] tot_scale03_Err[6] tot_scale04[7] tot_scale04_Err[8] tot_scale05[9] tot_scale05_Err[10] tot_scale06[11] tot_scale06_Err[12] tot_scale07[13] tot_scale07_Err[14] qbqb_scale01[15] qbqb_scale01_Err[16] qbqb_scale02[17] qbqb_scale02_Err[18] qbqb_scale03[19] qbqb_scale03_Err[20] qbqb_scale04[21] qbqb_scale04_Err[22] qbqb_scale05[23] qbqb_scale05_Err[24] qbqb_scale06[25] qbqb_scale06_Err[26] qbqb_scale07[27] qbqb_scale07_Err[28] gqb_scale01[29] gqb_scale01_Err[30] gqb_scale02[31] gqb_scale02_Err[32] gqb_scale03[33] gqb_scale03_Err[34] gqb_scale04[35] gqb_scale04_Err[36] gqb_scale05[37] gqb_scale05_Err[38] gqb_scale06[39] gqb_scale06_Err[40] gqb_scale07[41] gqb_scale07_Err[42] qqb_scale01[43] qqb_scale01_Err[44] qqb_scale02[45] qqb_scale02_Err[46] qqb_scale03[47] qqb_scale03_Err[48] qqb_scale04[49] qqb_scale04_Err[50] qqb_scale05[51] qqb_scale05_Err[52] qqb_scale06[53] qqb_scale06_Err[54] qqb_scale07[55] qqb_scale07_Err[56] qbg_scale01[57] qbg_scale01_Err[58] qbg_scale02[59] qbg_scale02_Err[60] qbg_scale03[61] qbg_scale03_Err[62] qbg_scale04[63] qbg_scale04_Err[64] qbg_scale05[65] qbg_scale05_Err[66] qbg_scale06[67] qbg_scale06_Err[68] qbg_scale07[69] qbg_scale07_Err[70] gg_scale01[71] gg_scale01_Err[72] gg_scale02[73] gg_scale02_Err[74] gg_scale03[75] gg_scale03_Err[76] gg_scale04[77] gg_scale04_Err[78] gg_scale05[79] gg_scale05_Err[80] gg_scale06[81] gg_scale06_Err[82] gg_scale07[83] gg_scale07_Err[84] qg_scale01[85] qg_scale01_Err[86] qg_scale02[87] qg_scale02_Err[88] qg_scale03[89] qg_scale03_Err[90] qg_scale04[91] qg_scale04_Err[92] qg_scale05[93] qg_scale05_Err[94] qg_scale06[95] qg_scale06_Err[96] qg_scale07[97] qg_scale07_Err[98] qbq_scale01[99] qbq_scale01_Err[100] qbq_scale02[101] qbq_scale02_Err[102] qbq_scale03[103] qbq_scale03_Err[104] qbq_scale04[105] qbq_scale04_Err[106] qbq_scale05[107] qbq_scale05_Err[108] qbq_scale06[109] qbq_scale06_Err[110] qbq_scale07[111] qbq_scale07_Err[112] gq_scale01[113] gq_scale01_Err[114] gq_scale02[115] gq_scale02_Err[116] gq_scale03[117] gq_scale03_Err[118] gq_scale04[119] gq_scale04_Err[120] gq_scale05[121] gq_scale05_Err[122] gq_scale06[123] gq_scale06_Err[124] gq_scale07[125] gq_scale07_Err[126] qq_scale01[127] qq_scale01_Err[128] qq_scale02[129] qq_scale02_Err[130] qq_scale03[131] qq_scale03_Err[132] qq_scale04[133] qq_scale04_Err[134] qq_scale05[135] qq_scale05_Err[136] qq_scale06[137] qq_scale06_Err[138] qq_scale07[139] qq_scale07_Err[140]
#neval: 971999999
4.94295274255E+03 8.42635969281E-01 4.45229996787E+03 7.19183505438E-01 5.29436352921E+03 9.59408124739E-01 5.88334280198E+03 1.06385492586E+00 5.32025326805E+03 9.01667554725E-01 4.25855398469E+03 6.90134288984E-01 4.57801506024E+03 7.81935621933E-01 1.75849635447E+02 7.33711021836E-02 1.57767120556E+02 7.04502800833E-02 1.88267829978E+02 7.50237457729E-02 2.24185396385E+02 9.36305014336E-02 2.00438954981E+02 8.94435153235E-02 1.42008571833E+02 5.92815166888E-02 1.51663517053E+02 6.03801453621E-02 2.94465646711E+02 8.50009979733E-02 2.75939391152E+02 7.15001172827E-02 3.00592030064E+02 9.77839375235E-02 3.60618910964E+02 1.08248490849E-01 3.40291361513E+02 9.05735579313E-02 2.47630768734E+02 6.89174182392E-02 2.54833970276E+02 7.89292775169E-02 1.25855396034E+03 2.99593682910E-01 1.10731962949E+03 2.62805426040E-01 1.38961060486E+03 3.33515167119E-01 1.44604968326E+03 3.71388857454E-01 1.27452477885E+03 3.24276783280E-01 1.11575680747E+03 2.49338243696E-01 1.23254200443E+03 2.76902463283E-01 2.94591147514E+02 8.38200915116E-02 2.76024961566E+02 7.04704178837E-02 3.00785780617E+02 9.69904907314E-02 3.60782532939E+02 1.06730412880E-01 3.40401798986E+02 8.92948560090E-02 2.47733096625E+02 6.79651939577E-02 2.54986123210E+02 7.82667315761E-02 9.20347119836E+00 1.51554873746E-02 1.69048123587E+01 1.10745469957E-02 -5.77173116480E+00 2.01432756031E-02 1.18671192694E+01 1.93886429138E-02 2.14688152141E+01 1.40867237595E-02 7.35413055138E+00 1.22287822047E-02 -4.83861389370E+00 1.61848907219E-02 8.05701308061E+02 2.03093433480E-01 7.38813743489E+02 1.69156502394E-01 8.44842963966E+02 2.37205407158E-01 9.91286753247E+02 2.60467063269E-01 9.13177961290E+02 2.14952376166E-01 6.74882263202E+02 1.64351749463E-01 7.11436388170E+02 1.90779389940E-01 1.25596833442E+03 3.02873970461E-01 1.10420090010E+03 2.65741589154E-01 1.38841945907E+03 3.37488644627E-01 1.44275923359E+03 3.75735007945E-01 1.27058700169E+03 3.28432029930E-01 1.11364135274E+03 2.51912301632E-01 1.23156573752E+03 2.79964150361E-01 8.05300611619E+02 2.09190428293E-01 7.38445198146E+02 1.74072132264E-01 8.44398521662E+02 2.43752414334E-01 9.90798247353E+02 2.68527341498E-01 9.12721387573E+02 2.21126073300E-01 6.74542856116E+02 1.69176170584E-01 7.11045942351E+02 1.96137997260E-01 4.30445970599E+01 4.41951535198E-02 3.68202322770E+01 3.52456113251E-02 4.30029362039E+01 5.63331332072E-02 5.47039826470E+01 5.72350900863E-02 4.65800430283E+01 4.55038945067E-02 3.47832602783E+01 3.52346690965E-02 3.46060825618E+01 4.46503766990E-02 
#nx: 0


==> results/WJ_h/CNO/WMD_FULL_NLO.pt_had_os.dat <==
#labels: pt_had_lower[1] pt_had_center[2] pt_had_upper[3] tot_scale01[4] tot_scale01_Err[5] tot_scale02[6] tot_scale02_Err[7] tot_scale03[8] tot_scale03_Err[9] tot_scale04[10] tot_scale04_Err[11] tot_scale05[12] tot_scale05_Err[13] tot_scale06[14] tot_scale06_Err[15] tot_scale07[16] tot_scale07_Err[17]
#neval: 971999995
#overflow:lower center upper 1.99509993015E-02 1.40355051996E-03 2.46422479691E-02 1.31747173791E-03 1.69831352408E-02 1.57642431439E-03 1.94498751498E-02 2.28000257747E-03 2.91970532461E-02 1.91764716930E-03 1.73473618277E-02 9.40374578461E-04 1.42030737644E-02 9.11556171679E-04 
8.00000000000E+00 1.00000000000E+01 1.20000000000E+01 4.11237929277E+03 2.10890338052E+00 3.69797295744E+03 2.00451022986E+00 4.49092040062E+03 2.21048945956E+00 4.54993175761E+03 2.61896148143E+00 4.08498889650E+03 2.48737875566E+00 3.75642513427E+03 1.74867102868E+00 4.09260304177E+03 1.83099598725E+00 
1.20000000000E+01 1.60000000000E+01 2.00000000000E+01 2.12557306850E+03 7.91971739207E-01 1.93862402248E+03 7.63556838168E-01 2.29631775754E+03 8.20724830622E-01 2.35461298764E+03 9.90218358647E-01 2.14038330618E+03 9.51824111953E-01 1.94028457713E+03 6.54304618120E-01 2.08858005108E+03 6.75821877844E-01 
2.00000000000E+01 3.00000000000E+01 4.00000000000E+01 7.31993523419E+02 2.16621886344E-01 6.82337677079E+02 2.10246781362E-01 7.77159388134E+02 2.28514840097E-01 8.08639127023E+02 2.81614339508E-01 7.50178145355E+02 2.65316339339E-01 6.69233631367E+02 1.76569753734E-01 7.06998016792E+02 1.81400168350E-01 
4.00000000000E+01 6.00000000000E+01 8.00000000000E+01 1.36938235846E+02 5.68843251794E-02 1.32067182926E+02 5.43524039339E-02 1.41170498895E+02 6.46178811528E-02 1.50350079759E+02 8.05190101190E-02 1.44364268974E+02 7.11302418094E-02 1.25497628648E+02 4.47015976580E-02 1.28647600788E+02 4.67425922419E-02 
8.00000000000E+01 5.40000000000E+02 1.00000000000E+03 1.31238081324E+00 1.05228365899E-03 1.33309376802E+00 9.81527998905E-04 1.28826664207E+00 1.21631696324E-03 1.44053231864E+00 1.60657416204E-03 1.46011227122E+00 1.32095270588E-03 1.19876512044E+00 8.07474595179E-04 1.17200513861E+00 8.14432732965E-04 
#nx: 3


==> results/WJ_h/CNO/WMD_FULL_NLO.pt_had_ss.dat <==
#labels: pt_had_lower[1] pt_had_center[2] pt_had_upper[3] tot_scale01[4] tot_scale01_Err[5] tot_scale02[6] tot_scale02_Err[7] tot_scale03[8] tot_scale03_Err[9] tot_scale04[10] tot_scale04_Err[11] tot_scale05[12] tot_scale05_Err[13] tot_scale06[14] tot_scale06_Err[15] tot_scale07[16] tot_scale07_Err[17]
#neval: 971999999
#overflow:lower center upper 3.15994823548E-03 1.21817788675E-04 4.02346513666E-03 1.48740748720E-04 2.41717393999E-03 9.36074585390E-05 4.41859084067E-03 1.91446080673E-04 5.45580004269E-03 2.11520927630E-04 2.47310797502E-03 9.44906076064E-05 1.90047591343E-03 7.28628083733E-05 
8.00000000000E+00 1.00000000000E+01 1.20000000000E+01 5.31642543831E+02 1.96227751924E-01 4.73070360478E+02 1.65645925539E-01 5.74769681134E+02 2.25363772870E-01 6.22815071819E+02 2.46689979185E-01 5.57852757397E+02 2.07240604335E-01 4.63849219382E+02 1.60995191973E-01 5.04228927723E+02 1.84248106820E-01 
1.20000000000E+01 1.60000000000E+01 2.00000000000E+01 1.93289939861E+02 5.56199862862E-02 1.73576308783E+02 4.77417728095E-02 2.07576156390E+02 6.30116495475E-02 2.29655772140E+02 7.04862020771E-02 2.07072501826E+02 6.00566007005E-02 1.66724691226E+02 4.53887292801E-02 1.79682705701E+02 5.10936882450E-02 
2.00000000000E+01 3.00000000000E+01 4.00000000000E+01 4.54346839902E+01 1.16038456053E-02 4.14428832839E+01 1.02637623078E-02 4.81874435484E+01 1.28227991124E-02 5.51024495667E+01 1.49389225490E-02 5.02824847245E+01 1.30424954896E-02 3.85405746855E+01 9.37124928067E-03 4.09139749189E+01 1.02537615186E-02 
4.00000000000E+01 6.00000000000E+01 8.00000000000E+01 7.04520703192E+00 2.45434990738E-03 6.60945507848E+00 2.25561971985E-03 7.29755440760E+00 2.65959219464E-03 8.77218070744E+00 3.24361558411E-03 8.19156965334E+00 2.91807083386E-03 5.84859093664E+00 1.95063199441E-03 6.04192243708E+00 2.07405580100E-03 
8.00000000000E+01 5.40000000000E+02 1.00000000000E+03 8.63366905719E-02 5.21638513552E-05 8.48848755351E-02 4.90259249895E-05 8.60039143980E-02 5.63682162877E-05 1.10549308629E-01 7.25878541002E-05 1.07470341598E-01 6.48663195247E-05 7.01097106162E-02 4.03979818793E-05 6.92988235928E-02 4.18449219679E-05 
#nx: 3


==> results/WJ_h/CNO/WMD_FULL_R.abs_yl_os.dat <==
#labels: abs_ylm_lower[1] abs_ylm_center[2] abs_ylm_upper[3] tot_scale01[4] tot_scale01_Err[5] tot_scale02[6] tot_scale02_Err[7] tot_scale03[8] tot_scale03_Err[9] tot_scale04[10] tot_scale04_Err[11] tot_scale05[12] tot_scale05_Err[13] tot_scale06[14] tot_scale06_Err[15] tot_scale07[16] tot_scale07_Err[17]
#neval: 539999995
#overflow:lower center upper 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 
0.00000000000E+00 2.50000000000E-01 5.00000000000E-01 7.39307956071E+02 5.89123898067E+00 4.52595274724E+02 5.68934692279E+00 9.72675841341E+02 6.23301125392E+00 9.86871101417E+02 7.67594091386E+00 6.01388037462E+02 7.27546910338E+00 5.80740131618E+02 4.72359755223E+00 7.60693395964E+02 4.88387454377E+00 
5.00000000000E-01 7.50000000000E-01 1.00000000000E+00 6.71795950913E+02 6.32727895608E+00 3.85447352570E+02 6.10218155559E+00 9.04082291307E+02 6.63912505899E+00 8.97960287224E+02 8.26068915977E+00 5.14819187802E+02 7.81796180121E+00 5.27567559075E+02 5.06629642656E+00 7.07024810596E+02 5.22613906164E+00 
1.00000000000E+00 1.25000000000E+00 1.50000000000E+00 5.76222644932E+02 6.45636582166E+00 2.97603174766E+02 6.29503068005E+00 8.05509853164E+02 6.73023621860E+00 7.68297171500E+02 8.41808292611E+00 3.97392148850E+02 8.06522312896E+00 4.52719130533E+02 5.18613376052E+00 6.29729332721E+02 5.29920851918E+00 
1.50000000000E+00 1.75000000000E+00 2.00000000000E+00 5.31950982669E+02 6.48887329886E+00 2.76437307301E+02 6.31134052092E+00 7.35856518849E+02 6.75755331241E+00 7.04940033667E+02 8.48062129388E+00 3.64842758620E+02 8.09302915079E+00 4.21015558529E+02 5.18877143006E+00 5.80633535190E+02 5.30947436900E+00 
2.00000000000E+00 2.25000000000E+00 2.50000000000E+00 5.19189065020E+02 6.58972645748E+00 3.02468698832E+02 6.45630853500E+00 6.91794881656E+02 6.86192980190E+00 6.78451023567E+02 8.57292965490E+00 3.92592857908E+02 8.27522694442E+00 4.13496457985E+02 5.27900311067E+00 5.47934734734E+02 5.39919245891E+00 
#nx: 3


==> results/WJ_h/CNO/WMD_FULL_R.abs_yl_ss.dat <==
#labels: abs_ylm_lower[1] abs_ylm_center[2] abs_ylm_upper[3] tot_scale01[4] tot_scale01_Err[5] tot_scale02[6] tot_scale02_Err[7] tot_scale03[8] tot_scale03_Err[9] tot_scale04[10] tot_scale04_Err[11] tot_scale05[12] tot_scale05_Err[13] tot_scale06[14] tot_scale06_Err[15] tot_scale07[16] tot_scale07_Err[17]
#neval: 539999999
#overflow:lower center upper 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 
0.00000000000E+00 2.50000000000E-01 5.00000000000E-01 1.01776462844E+03 5.26955799922E-01 8.80161596026E+02 4.40596348321E-01 1.12487622700E+03 6.05068665388E-01 1.30152107869E+03 6.71031653356E-01 1.12040682570E+03 5.58431747567E-01 8.20328977592E+02 4.26217495105E-01 9.03777009765E+02 4.87875681086E-01 
5.00000000000E-01 7.50000000000E-01 1.00000000000E+00 1.03523930336E+03 5.39376341983E-01 8.98913720955E+02 4.51452902825E-01 1.14046431963E+03 6.20287838194E-01 1.32359817885E+03 6.87594093010E-01 1.14411565483E+03 5.72643484304E-01 8.34529185153E+02 4.35948903167E-01 9.16451019456E+02 4.99328464767E-01 
1.00000000000E+00 1.25000000000E+00 1.50000000000E+00 1.05671284188E+03 5.65043617838E-01 9.24457854251E+02 4.78521658160E-01 1.15718330677E+03 6.45264238442E-01 1.35054704029E+03 7.21870962288E-01 1.17629984336E+03 6.07779198264E-01 8.52058846398E+02 4.56155801959E-01 9.30203402481E+02 5.17967120418E-01 
1.50000000000E+00 1.75000000000E+00 2.00000000000E+00 1.05556141249E+03 6.33106526097E-01 9.33092144417E+02 5.47526518247E-01 1.14624195411E+03 7.12896921630E-01 1.34834536320E+03 8.11491990338E-01 1.18684870679E+03 6.96186993085E-01 8.51418481233E+02 5.10385435789E-01 9.21783195615E+02 5.71726408466E-01 
2.00000000000E+00 2.25000000000E+00 2.50000000000E+00 1.00279244740E+03 7.62960952895E-01 8.97140251486E+02 6.72086244935E-01 1.07788998885E+03 8.47525067903E-01 1.28049977928E+03 9.80015013656E-01 1.14073814032E+03 8.55438572165E-01 8.09064824994E+02 6.14334944356E-01 8.67123839666E+02 6.78153590175E-01 
#nx: 3


==> results/WJ_h/CNO/WMD_FULL_R.abs_ylm_os.dat <==
#labels: abs_ylm_lower[1] abs_ylm_center[2] abs_ylm_upper[3] tot_scale01[4] tot_scale01_Err[5] tot_scale02[6] tot_scale02_Err[7] tot_scale03[8] tot_scale03_Err[9] tot_scale04[10] tot_scale04_Err[11] tot_scale05[12] tot_scale05_Err[13] tot_scale06[14] tot_scale06_Err[15] tot_scale07[16] tot_scale07_Err[17]
#neval: 539999995
#overflow:lower center upper 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 
0.00000000000E+00 2.50000000000E-01 5.00000000000E-01 7.39307956071E+02 5.89123898067E+00 4.52595274724E+02 5.68934692279E+00 9.72675841341E+02 6.23301125392E+00 9.86871101417E+02 7.67594091386E+00 6.01388037462E+02 7.27546910338E+00 5.80740131618E+02 4.72359755223E+00 7.60693395964E+02 4.88387454377E+00 
5.00000000000E-01 7.50000000000E-01 1.00000000000E+00 6.71795950913E+02 6.32727895608E+00 3.85447352570E+02 6.10218155559E+00 9.04082291307E+02 6.63912505899E+00 8.97960287224E+02 8.26068915977E+00 5.14819187802E+02 7.81796180121E+00 5.27567559075E+02 5.06629642656E+00 7.07024810596E+02 5.22613906164E+00 
1.00000000000E+00 1.25000000000E+00 1.50000000000E+00 5.76222644932E+02 6.45636582166E+00 2.97603174766E+02 6.29503068005E+00 8.05509853164E+02 6.73023621860E+00 7.68297171500E+02 8.41808292611E+00 3.97392148850E+02 8.06522312896E+00 4.52719130533E+02 5.18613376052E+00 6.29729332721E+02 5.29920851918E+00 
1.50000000000E+00 1.75000000000E+00 2.00000000000E+00 5.31950982669E+02 6.48887329886E+00 2.76437307301E+02 6.31134052092E+00 7.35856518849E+02 6.75755331241E+00 7.04940033667E+02 8.48062129388E+00 3.64842758620E+02 8.09302915079E+00 4.21015558529E+02 5.18877143006E+00 5.80633535190E+02 5.30947436900E+00 
2.00000000000E+00 2.25000000000E+00 2.50000000000E+00 5.19189065020E+02 6.58972645748E+00 3.02468698832E+02 6.45630853500E+00 6.91794881656E+02 6.86192980190E+00 6.78451023567E+02 8.57292965490E+00 3.92592857908E+02 8.27522694442E+00 4.13496457985E+02 5.27900311067E+00 5.47934734734E+02 5.39919245891E+00 
#nx: 3


==> results/WJ_h/CNO/WMD_FULL_R.cross_os.dat <==
#labels: tot_scale01[1] tot_scale01_Err[2] tot_scale02[3] tot_scale02_Err[4] tot_scale03[5] tot_scale03_Err[6] tot_scale04[7] tot_scale04_Err[8] tot_scale05[9] tot_scale05_Err[10] tot_scale06[11] tot_scale06_Err[12] tot_scale07[13] tot_scale07_Err[14] qbqb_scale01[15] qbqb_scale01_Err[16] qbqb_scale02[17] qbqb_scale02_Err[18] qbqb_scale03[19] qbqb_scale03_Err[20] qbqb_scale04[21] qbqb_scale04_Err[22] qbqb_scale05[23] qbqb_scale05_Err[24] qbqb_scale06[25] qbqb_scale06_Err[26] qbqb_scale07[27] qbqb_scale07_Err[28] gqb_scale01[29] gqb_scale01_Err[30] gqb_scale02[31] gqb_scale02_Err[32] gqb_scale03[33] gqb_scale03_Err[34] gqb_scale04[35] gqb_scale04_Err[36] gqb_scale05[37] gqb_scale05_Err[38] gqb_scale06[39] gqb_scale06_Err[40] gqb_scale07[41] gqb_scale07_Err[42] qqb_scale01[43] qqb_scale01_Err[44] qqb_scale02[45] qqb_scale02_Err[46] qqb_scale03[47] qqb_scale03_Err[48] qqb_scale04[49] qqb_scale04_Err[50] qqb_scale05[51] qqb_scale05_Err[52] qqb_scale06[53] qqb_scale06_Err[54] qqb_scale07[55] qqb_scale07_Err[56] qbg_scale01[57] qbg_scale01_Err[58] qbg_scale02[59] qbg_scale02_Err[60] qbg_scale03[61] qbg_scale03_Err[62] qbg_scale04[63] qbg_scale04_Err[64] qbg_scale05[65] qbg_scale05_Err[66] qbg_scale06[67] qbg_scale06_Err[68] qbg_scale07[69] qbg_scale07_Err[70] gg_scale01[71] gg_scale01_Err[72] gg_scale02[73] gg_scale02_Err[74] gg_scale03[75] gg_scale03_Err[76] gg_scale04[77] gg_scale04_Err[78] gg_scale05[79] gg_scale05_Err[80] gg_scale06[81] gg_scale06_Err[82] gg_scale07[83] gg_scale07_Err[84] qg_scale01[85] qg_scale01_Err[86] qg_scale02[87] qg_scale02_Err[88] qg_scale03[89] qg_scale03_Err[90] qg_scale04[91] qg_scale04_Err[92] qg_scale05[93] qg_scale05_Err[94] qg_scale06[95] qg_scale06_Err[96] qg_scale07[97] qg_scale07_Err[98] qbq_scale01[99] qbq_scale01_Err[100] qbq_scale02[101] qbq_scale02_Err[102] qbq_scale03[103] qbq_scale03_Err[104] qbq_scale04[105] qbq_scale04_Err[106] qbq_scale05[107] qbq_scale05_Err[108] qbq_scale06[109] qbq_scale06_Err[110] qbq_scale07[111] qbq_scale07_Err[112] gq_scale01[113] gq_scale01_Err[114] gq_scale02[115] gq_scale02_Err[116] gq_scale03[117] gq_scale03_Err[118] gq_scale04[119] gq_scale04_Err[120] gq_scale05[121] gq_scale05_Err[122] gq_scale06[123] gq_scale06_Err[124] gq_scale07[125] gq_scale07_Err[126] qq_scale01[127] qq_scale01_Err[128] qq_scale02[129] qq_scale02_Err[130] qq_scale03[131] qq_scale03_Err[132] qq_scale04[133] qq_scale04_Err[134] qq_scale05[135] qq_scale05_Err[136] qq_scale06[137] qq_scale06_Err[138] qq_scale07[139] qq_scale07_Err[140]
#neval: 539999995
1.51931379258E+03 7.68290385854E+00 8.57072095618E+02 7.41765219563E+00 2.05549361567E+03 8.11118736779E+00 2.01639524565E+03 1.00256539984E+01 1.13580958737E+03 9.49734503178E+00 1.19796869921E+03 6.15092789392E+00 1.61390798533E+03 6.35379147790E+00 4.61091668091E+00 8.57868655928E-03 3.13315986470E+00 5.84542831451E-03 6.05706943664E+00 1.13282365548E-02 5.84257636077E+00 1.08955972452E-02 3.96276242275E+00 7.41330542235E-03 3.73589785448E+00 6.94560735045E-03 4.89875883264E+00 9.14564950041E-03 2.24656016450E+02 1.62460697968E-01 1.94213911345E+02 1.31752129744E-01 2.47479889964E+02 1.90013822092E-01 2.87211777347E+02 2.07471653209E-01 2.47170019781E+02 1.67456419232E-01 1.81098560191E+02 1.31057781983E-01 1.98853591422E+02 1.52690033672E-01 4.99402671714E+01 5.65712495191E-01 1.74540483050E+01 4.81826861168E-01 7.83768619686E+01 6.47871158257E-01 6.51327309123E+01 7.24093264804E-01 2.30059820020E+01 6.12113743755E-01 3.97945220248E+01 4.56414577298E-01 6.23915317271E+01 5.19971846144E-01 2.24514902558E+02 1.61382651331E-01 1.94056021162E+02 1.30743141373E-01 2.47358667486E+02 1.88941652494E-01 2.87047625845E+02 2.06133944858E-01 2.46972374882E+02 1.66174018175E-01 1.80979747599E+02 1.30180754370E-01 1.98748244753E+02 1.51813744267E-01 2.08014064695E+02 1.15395200155E+00 1.42644384905E+02 1.18356677978E+00 2.56180911651E+02 1.17639295389E+00 2.92138900510E+02 1.53530746754E+00 1.97639238672E+02 1.52644724452E+00 1.58659605242E+02 9.17079169547E-01 1.92509675552E+02 9.00265070538E-01 6.42494054127E+02 3.13483302919E+00 4.49004286815E+02 2.97690559274E+00 7.97360262787E+02 3.33105486688E+00 8.40169654923E+02 4.06863053593E+00 5.82553585168E+02 3.80068223579E+00 5.11379969627E+02 2.51725402936E+00 6.31483591443E+02 2.62644172422E+00 4.89919173473E+01 5.65865249567E-01 1.67638465924E+01 4.78436631561E-01 7.73496349303E+01 6.47077538309E-01 6.37395278521E+01 7.21256104890E-01 2.21316520887E+01 6.07888510586E-01 3.90445260278E+01 4.56638724054E-01 6.15639864814E+01 5.19434513950E-01 6.42803219985E+02 3.14707699716E+00 4.49614195535E+02 2.99331911453E+00 7.96902534197E+02 3.35080042227E+00 8.40228235611E+02 4.08137106876E+00 5.83381925226E+02 3.82001665646E+00 5.11750243299E+02 2.52821631209E+00 6.31655019029E+02 2.63412081221E+00 -5.25808671768E+02 2.13063904692E+00 -6.09513831874E+02 2.30838974842E+00 -4.49923326543E+02 2.05801235703E+00 -6.63408917597E+02 2.87471702661E+00 -7.70583501906E+02 2.97535246094E+00 -4.27487633807E+02 1.70211481709E+00 -3.66445930908E+02 1.58900713976E+00 
#nx: 0


==> results/WJ_h/CNO/WMD_FULL_R.cross_ss.dat <==
#labels: tot_scale01[1] tot_scale01_Err[2] tot_scale02[3] tot_scale02_Err[4] tot_scale03[5] tot_scale03_Err[6] tot_scale04[7] tot_scale04_Err[8] tot_scale05[9] tot_scale05_Err[10] tot_scale06[11] tot_scale06_Err[12] tot_scale07[13] tot_scale07_Err[14] qbqb_scale01[15] qbqb_scale01_Err[16] qbqb_scale02[17] qbqb_scale02_Err[18] qbqb_scale03[19] qbqb_scale03_Err[20] qbqb_scale04[21] qbqb_scale04_Err[22] qbqb_scale05[23] qbqb_scale05_Err[24] qbqb_scale06[25] qbqb_scale06_Err[26] qbqb_scale07[27] qbqb_scale07_Err[28] gqb_scale01[29] gqb_scale01_Err[30] gqb_scale02[31] gqb_scale02_Err[32] gqb_scale03[33] gqb_scale03_Err[34] gqb_scale04[35] gqb_scale04_Err[36] gqb_scale05[37] gqb_scale05_Err[38] gqb_scale06[39] gqb_scale06_Err[40] gqb_scale07[41] gqb_scale07_Err[42] qqb_scale01[43] qqb_scale01_Err[44] qqb_scale02[45] qqb_scale02_Err[46] qqb_scale03[47] qqb_scale03_Err[48] qqb_scale04[49] qqb_scale04_Err[50] qqb_scale05[51] qqb_scale05_Err[52] qqb_scale06[53] qqb_scale06_Err[54] qqb_scale07[55] qqb_scale07_Err[56] qbg_scale01[57] qbg_scale01_Err[58] qbg_scale02[59] qbg_scale02_Err[60] qbg_scale03[61] qbg_scale03_Err[62] qbg_scale04[63] qbg_scale04_Err[64] qbg_scale05[65] qbg_scale05_Err[66] qbg_scale06[67] qbg_scale06_Err[68] qbg_scale07[69] qbg_scale07_Err[70] gg_scale01[71] gg_scale01_Err[72] gg_scale02[73] gg_scale02_Err[74] gg_scale03[75] gg_scale03_Err[76] gg_scale04[77] gg_scale04_Err[78] gg_scale05[79] gg_scale05_Err[80] gg_scale06[81] gg_scale06_Err[82] gg_scale07[83] gg_scale07_Err[84] qg_scale01[85] qg_scale01_Err[86] qg_scale02[87] qg_scale02_Err[88] qg_scale03[89] qg_scale03_Err[90] qg_scale04[91] qg_scale04_Err[92] qg_scale05[93] qg_scale05_Err[94] qg_scale06[95] qg_scale06_Err[96] qg_scale07[97] qg_scale07_Err[98] qbq_scale01[99] qbq_scale01_Err[100] qbq_scale02[101] qbq_scale02_Err[102] qbq_scale03[103] qbq_scale03_Err[104] qbq_scale04[105] qbq_scale04_Err[106] qbq_scale05[107] qbq_scale05_Err[108] qbq_scale06[109] qbq_scale06_Err[110] qbq_scale07[111] qbq_scale07_Err[112] gq_scale01[113] gq_scale01_Err[114] gq_scale02[115] gq_scale02_Err[116] gq_scale03[117] gq_scale03_Err[118] gq_scale04[119] gq_scale04_Err[120] gq_scale05[121] gq_scale05_Err[122] gq_scale06[123] gq_scale06_Err[124] gq_scale07[125] gq_scale07_Err[126] qq_scale01[127] qq_scale01_Err[128] qq_scale02[129] qq_scale02_Err[130] qq_scale03[131] qq_scale03_Err[132] qq_scale04[133] qq_scale04_Err[134] qq_scale05[135] qq_scale05_Err[136] qq_scale06[137] qq_scale06_Err[138] qq_scale07[139] qq_scale07_Err[140]
#neval: 539999999
2.58420828743E+03 7.87733444180E-01 2.26691687719E+03 6.68677967792E-01 2.82349985141E+03 8.96878841869E-01 3.30252040881E+03 1.00751315076E+00 2.88424713125E+03 8.49423658708E-01 2.08383620050E+03 6.35659077301E-01 2.26976700735E+03 7.20270315966E-01 1.73860701207E+02 7.33644432572E-02 1.55222745393E+02 7.04428171929E-02 1.87940982724E+02 7.50183201844E-02 2.21634701666E+02 9.36216795527E-02 1.97209222772E+02 8.94339386294E-02 1.40412475839E+02 5.92762714132E-02 1.51426405559E+02 6.03760282338E-02 2.24555268287E+02 8.16652081788E-02 1.94132739341E+02 6.91310307775E-02 2.47324573524E+02 9.25689938088E-02 2.87085158369E+02 1.04420837596E-01 2.47063462683E+02 8.78694272615E-02 1.81017487795E+02 6.58648322903E-02 1.98733057999E+02 7.42589922061E-02 3.48089176225E+02 2.59359893972E-01 3.09566682864E+02 2.26712056946E-01 3.78041695706E+02 2.87686188793E-01 4.43629524693E+02 3.29823204015E-01 3.93156293300E+02 2.86653759779E-01 2.81220160538E+02 2.09973928151E-01 3.04696702353E+02 2.32229427405E-01 2.24668389680E+02 8.04153513841E-02 1.94222817919E+02 6.80361899567E-02 2.47477345205E+02 9.17162238086E-02 2.87228213771E+02 1.02808060595E-01 2.47178234733E+02 8.65129266909E-02 1.81108788060E+02 6.48561237535E-02 1.98853307536E+02 7.35442801501E-02 9.90441404538E+00 1.35908197646E-02 7.30633212855E+00 1.00626265102E-02 1.21152494039E+01 1.68752589790E-02 1.25211114992E+01 1.73908010754E-02 9.21553221493E+00 1.27893830115E-02 8.03686972836E+00 1.09668238840E-02 9.81457511680E+00 1.35279559595E-02 6.16537867640E+02 1.93914709830E-01 5.41240702001E+02 1.61826594703E-01 6.71780468328E+02 2.24792396233E-01 7.89530752106E+02 2.50108246773E-01 6.89563291652E+02 2.06652265601E-01 4.96506384747E+02 1.55714595709E-01 5.39049588914E+02 1.79207088881E-01 3.48011719224E+02 2.62880573116E-01 3.09398323927E+02 2.29953478777E-01 3.77972066661E+02 2.91744823039E-01 4.43471328725E+02 3.34491080803E-01 3.92913611658E+02 2.91274951105E-01 2.81163514417E+02 2.12721210086E-01 3.04652248152E+02 2.35311572246E-01 6.16374761461E+02 2.00430245364E-01 5.41062794256E+02 1.66941677802E-01 6.71589811302E+02 2.31825859103E-01 7.89326996274E+02 2.58706533422E-01 6.89337773990E+02 2.13054926372E-01 4.96373055525E+02 1.60912021180E-01 5.38881135189E+02 1.85045539737E-01 2.19617135248E+01 4.28128693284E-02 1.46899520940E+01 3.35709182549E-02 2.90852556245E+01 5.54166869742E-02 2.78103304408E+01 5.53883970250E-02 1.85360219379E+01 4.33764342024E-02 1.78035279560E+01 3.41373724047E-02 2.35259774345E+01 4.39620669808E-02 
#nx: 0


==> results/WJ_h/CNO/WMD_FULL_R.pt_had_os.dat <==
#labels: pt_had_lower[1] pt_had_center[2] pt_had_upper[3] tot_scale01[4] tot_scale01_Err[5] tot_scale02[6] tot_scale02_Err[7] tot_scale03[8] tot_scale03_Err[9] tot_scale04[10] tot_scale04_Err[11] tot_scale05[12] tot_scale05_Err[13] tot_scale06[14] tot_scale06_Err[15] tot_scale07[16] tot_scale07_Err[17]
#neval: 539999995
#overflow:lower center upper 3.35744718806E-02 1.24670474936E-03 4.26928535694E-02 1.11096251979E-03 2.86634200381E-02 1.40308623113E-03 4.61602904122E-02 1.84833964680E-03 5.79325000314E-02 1.61732027240E-03 2.54340082781E-02 8.40177192852E-04 2.02491744883E-02 8.12721453864E-04 
8.00000000000E+00 1.00000000000E+01 1.20000000000E+01 -8.59152721806E+01 1.88645937564E+00 -1.50012716954E+02 1.80332844482E+00 -2.82039983523E+01 1.96381667867E+00 -9.73739746644E+01 2.39355678205E+00 -1.82256132778E+02 2.28364865924E+00 -7.41672283978E+01 1.52817216986E+00 -2.91002751408E+01 1.58765069403E+00 
1.20000000000E+01 1.60000000000E+01 2.00000000000E+01 1.46128259264E+01 7.07347675088E-01 -1.65583826323E+01 6.87211934259E-01 4.08492179157E+01 7.26888069597E-01 2.41618896578E+01 9.04913190058E-01 -1.78505212753E+01 8.74873150697E-01 9.87604609011E+00 5.69988404025E-01 3.00542538594E+01 5.82568958855E-01 
2.00000000000E+01 3.00000000000E+01 4.00000000000E+01 2.96826042242E+01 1.90390361497E-01 2.13507688969E+01 1.85740513768E-01 3.59645657222E+01 2.00801308986E-01 3.75532815149E+01 2.55232771850E-01 2.67895237197E+01 2.40456468213E-01 2.41288622312E+01 1.50335802253E-01 2.91220986501E+01 1.53392330749E-01 
4.00000000000E+01 6.00000000000E+01 8.00000000000E+01 1.76148684330E+01 4.95287631616E-02 1.71474068097E+01 4.71016398615E-02 1.76585053920E+01 5.75905245240E-02 2.19662101593E+01 7.28781792065E-02 2.14865330525E+01 6.35948721599E-02 1.43951246886E+01 3.74247248134E-02 1.44439350360E+01 3.95617203408E-02 
8.00000000000E+01 5.40000000000E+02 1.00000000000E+03 4.86039974621E-01 8.22134778300E-04 5.16325866488E-01 7.33608697852E-04 4.53023210216E-01 1.01178661893E-03 6.33485336902E-01 1.34318746662E-03 6.64243413346E-01 1.04445672783E-03 3.87808794221E-01 5.92817507958E-04 3.58454040991E-01 6.18492051565E-04 
#nx: 3


==> results/WJ_h/CNO/WMD_FULL_R.pt_had_ss.dat <==
#labels: pt_had_lower[1] pt_had_center[2] pt_had_upper[3] tot_scale01[4] tot_scale01_Err[5] tot_scale02[6] tot_scale02_Err[7] tot_scale03[8] tot_scale03_Err[9] tot_scale04[10] tot_scale04_Err[11] tot_scale05[12] tot_scale05_Err[13] tot_scale06[14] tot_scale06_Err[15] tot_scale07[16] tot_scale07_Err[17]
#neval: 539999999
#overflow:lower center upper 3.22237993905E-03 1.21786994527E-04 4.10082838853E-03 1.48712975849E-04 2.46510836534E-03 9.35664829207E-05 4.52438597208E-03 1.91391795224E-04 5.57465517578E-03 2.11480770199E-04 2.51280805918E-03 9.44709085047E-05 1.92793743938E-03 7.28430047623E-05 
8.00000000000E+00 1.00000000000E+01 1.20000000000E+01 2.35436436969E+02 1.83962673250E-01 1.99643477686E+02 1.54297499324E-01 2.64358830406E+02 2.11523033538E-01 2.99669093478E+02 2.34197461607E-01 2.53330474598E+02 1.95578264619E-01 1.90311497507E+02 1.48785051172E-01 2.13231900754E+02 1.70550810669E-01 
1.20000000000E+01 1.60000000000E+01 2.00000000000E+01 9.89526115817E+01 5.25814770182E-02 8.61521283601E+01 4.49608605766E-02 1.08693710788E+02 5.95852131160E-02 1.26220162026E+02 6.73567298890E-02 1.09471229167E+02 5.71710119295E-02 7.98814942074E+01 4.23738898228E-02 8.74993119697E+01 4.76996524425E-02 
2.00000000000E+01 3.00000000000E+01 4.00000000000E+01 2.82096819399E+01 1.11753757896E-02 2.53747508272E+01 9.88339570674E-03 3.01593249439E+01 1.23290372335E-02 3.61355499565E+01 1.44909461825E-02 3.23319294771E+01 1.26449087948E-02 2.27135556401E+01 8.94768405322E-03 2.41910327067E+01 9.76834531369E-03 
4.00000000000E+01 6.00000000000E+01 8.00000000000E+01 5.38684734121E+00 2.41214146341E-03 5.03898158377E+00 2.21990642122E-03 5.57403752675E+00 2.61104160866E-03 6.95549198495E+00 3.19916778896E-03 6.45247870052E+00 2.88084705921E-03 4.31674546083E+00 1.90900134575E-03 4.44071620020E+00 2.02629872426E-03 
8.00000000000E+01 5.40000000000E+02 1.00000000000E+03 7.72874826754E-02 5.18101762679E-05 7.61362501306E-02 4.87156883027E-05 7.66617130099E-02 5.59834855989E-05 1.01138438347E-01 7.22341419197E-05 9.82726175118E-02 6.45528830436E-05 6.14557272254E-02 4.00422949618E-05 6.03516211222E-02 4.14516961839E-05 
#nx: 3


==> results/WJ_h/CNO/WMD_FULL_V.abs_yl_os.dat <==
#labels: abs_ylm_lower[1] abs_ylm_center[2] abs_ylm_upper[3] tot_scale01[4] tot_scale01_Err[5] tot_scale02[6] tot_scale02_Err[7] tot_scale03[8] tot_scale03_Err[9] tot_scale04[10] tot_scale04_Err[11] tot_scale05[12] tot_scale05_Err[13] tot_scale06[14] tot_scale06_Err[15] tot_scale07[16] tot_scale07_Err[17]
#neval: 270000000
#overflow:lower center upper 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 
0.00000000000E+00 2.50000000000E-01 5.00000000000E-01 1.01371475334E+04 2.24089400082E+00 9.12377704023E+03 2.04640114373E+00 1.13889713660E+04 2.54932089101E+00 1.05245252772E+04 2.54829275260E+00 9.40586185624E+03 2.27984482047E+00 9.68244742355E+03 2.04769925649E+00 1.07651905546E+04 2.28423303955E+00 
5.00000000000E-01 7.50000000000E-01 1.00000000000E+00 9.64602162860E+03 2.30523990650E+00 8.74794431416E+03 2.12581936354E+00 1.07656815980E+04 2.59931531969E+00 1.00679297380E+04 2.64443642785E+00 9.08164607965E+03 2.39093058353E+00 9.18153645695E+03 2.09575849409E+00 1.01513078745E+04 2.32033738159E+00 
1.00000000000E+00 1.25000000000E+00 1.50000000000E+00 8.67737030689E+03 2.41448084177E+00 7.98515178288E+03 2.27478366038E+00 9.55910901836E+03 2.68230270318E+00 9.14534317395E+03 2.78607416090E+00 8.39609966418E+03 2.58324898507E+00 8.20647172695E+03 2.17990625557E+00 8.97470921175E+03 2.38371556547E+00 
1.50000000000E+00 1.75000000000E+00 2.00000000000E+00 7.30580406310E+03 2.58893345228E+00 6.86123835406E+03 2.50033394956E+00 7.90707996752E+03 2.84111545417E+00 7.79558393774E+03 3.04687616920E+00 7.33109922240E+03 2.88623791323E+00 6.85217491816E+03 2.31555283241E+00 7.38030263398E+03 2.49570455398E+00 
2.00000000000E+00 2.25000000000E+00 2.50000000000E+00 5.69832158814E+03 2.88748112641E+00 5.47949908194E+03 2.88416261812E+00 6.04022881492E+03 3.09799495609E+00 6.16585401438E+03 3.44165751961E+00 5.95544149998E+03 3.37828575660E+00 5.29365294904E+03 2.56369975347E+00 5.59894204423E+03 2.69393946526E+00 
#nx: 3


==> results/WJ_h/CNO/WMD_FULL_V.abs_yl_ss.dat <==
#labels: abs_ylm_lower[1] abs_ylm_center[2] abs_ylm_upper[3] tot_scale01[4] tot_scale01_Err[5] tot_scale02[6] tot_scale02_Err[7] tot_scale03[8] tot_scale03_Err[9] tot_scale04[10] tot_scale04_Err[11] tot_scale05[12] tot_scale05_Err[13] tot_scale06[14] tot_scale06_Err[15] tot_scale07[16] tot_scale07_Err[17]
#neval: 270000000
#overflow:lower center upper 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 
0.00000000000E+00 2.50000000000E-01 5.00000000000E-01 4.12274399696E+02 1.34336615364E-01 4.86046085281E+02 1.50090174799E-01 3.24632062056E+02 1.29242957509E-01 4.26867171912E+02 1.57447372409E-01 5.37898278867E+02 1.75033316240E-01 3.97005973406E+02 1.21207837887E-01 3.36606414170E+02 1.13693624604E-01 
5.00000000000E-01 7.50000000000E-01 1.00000000000E+00 3.88157767064E+02 1.34126690069E-01 4.53591462980E+02 1.47962297627E-01 3.10364465870E+02 1.30314014925E-01 4.01551585370E+02 1.57752393608E-01 5.01034063423E+02 1.72722611674E-01 3.73907743024E+02 1.20678392317E-01 3.20850939548E+02 1.14533721117E-01 
1.00000000000E+00 1.25000000000E+00 1.50000000000E+00 3.44418466917E+02 1.35235438796E-01 3.95131693301E+02 1.47191136275E-01 2.83892152448E+02 1.32333880997E-01 3.55846530028E+02 1.59146518063E-01 4.34788296077E+02 1.71485732450E-01 3.31945739854E+02 1.21444599514E-01 2.91703771370E+02 1.16396839520E-01 
1.50000000000E+00 1.75000000000E+00 2.00000000000E+00 2.88014630354E+02 1.37216163990E-01 3.20476204912E+02 1.47381148803E-01 2.48556158727E+02 1.35769191127E-01 2.97585703428E+02 1.61005210031E-01 3.50926542988E+02 1.71973844267E-01 2.77435881245E+02 1.23353116303E-01 2.52724076187E+02 1.19868258490E-01 
2.00000000000E+00 2.25000000000E+00 2.50000000000E+00 2.25830606574E+02 1.46026239085E-01 2.40824462853E+02 1.52917065168E-01 2.06781656738E+02 1.47330716188E-01 2.33777644577E+02 1.71489705900E-01 2.62173207057E+02 1.78193631228E-01 2.17123669734E+02 1.31329514069E-01 2.07177601136E+02 1.30354110506E-01 
#nx: 3


==> results/WJ_h/CNO/WMD_FULL_V.abs_ylm_os.dat <==
#labels: abs_ylm_lower[1] abs_ylm_center[2] abs_ylm_upper[3] tot_scale01[4] tot_scale01_Err[5] tot_scale02[6] tot_scale02_Err[7] tot_scale03[8] tot_scale03_Err[9] tot_scale04[10] tot_scale04_Err[11] tot_scale05[12] tot_scale05_Err[13] tot_scale06[14] tot_scale06_Err[15] tot_scale07[16] tot_scale07_Err[17]
#neval: 270000000
#overflow:lower center upper 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 
0.00000000000E+00 2.50000000000E-01 5.00000000000E-01 1.01371475334E+04 2.24089400082E+00 9.12377704023E+03 2.04640114373E+00 1.13889713660E+04 2.54932089101E+00 1.05245252772E+04 2.54829275260E+00 9.40586185624E+03 2.27984482047E+00 9.68244742355E+03 2.04769925649E+00 1.07651905546E+04 2.28423303955E+00 
5.00000000000E-01 7.50000000000E-01 1.00000000000E+00 9.64602162860E+03 2.30523990650E+00 8.74794431416E+03 2.12581936354E+00 1.07656815980E+04 2.59931531969E+00 1.00679297380E+04 2.64443642785E+00 9.08164607965E+03 2.39093058353E+00 9.18153645695E+03 2.09575849409E+00 1.01513078745E+04 2.32033738159E+00 
1.00000000000E+00 1.25000000000E+00 1.50000000000E+00 8.67737030689E+03 2.41448084177E+00 7.98515178288E+03 2.27478366038E+00 9.55910901836E+03 2.68230270318E+00 9.14534317395E+03 2.78607416090E+00 8.39609966418E+03 2.58324898507E+00 8.20647172695E+03 2.17990625557E+00 8.97470921175E+03 2.38371556547E+00 
1.50000000000E+00 1.75000000000E+00 2.00000000000E+00 7.30580406310E+03 2.58893345228E+00 6.86123835406E+03 2.50033394956E+00 7.90707996752E+03 2.84111545417E+00 7.79558393774E+03 3.04687616920E+00 7.33109922240E+03 2.88623791323E+00 6.85217491816E+03 2.31555283241E+00 7.38030263398E+03 2.49570455398E+00 
2.00000000000E+00 2.25000000000E+00 2.50000000000E+00 5.69832158814E+03 2.88748112641E+00 5.47949908194E+03 2.88416261812E+00 6.04022881492E+03 3.09799495609E+00 6.16585401438E+03 3.44165751961E+00 5.95544149998E+03 3.37828575660E+00 5.29365294904E+03 2.56369975347E+00 5.59894204423E+03 2.69393946526E+00 
#nx: 3


==> results/WJ_h/CNO/WMD_FULL_V.cross_os.dat <==
#labels: tot_scale01[1] tot_scale01_Err[2] tot_scale02[3] tot_scale02_Err[4] tot_scale03[5] tot_scale03_Err[6] tot_scale04[7] tot_scale04_Err[8] tot_scale05[9] tot_scale05_Err[10] tot_scale06[11] tot_scale06_Err[12] tot_scale07[13] tot_scale07_Err[14] qbqb_scale01[15] qbqb_scale01_Err[16] qbqb_scale02[17] qbqb_scale02_Err[18] qbqb_scale03[19] qbqb_scale03_Err[20] qbqb_scale04[21] qbqb_scale04_Err[22] qbqb_scale05[23] qbqb_scale05_Err[24] qbqb_scale06[25] qbqb_scale06_Err[26] qbqb_scale07[27] qbqb_scale07_Err[28] gqb_scale01[29] gqb_scale01_Err[30] gqb_scale02[31] gqb_scale02_Err[32] gqb_scale03[33] gqb_scale03_Err[34] gqb_scale04[35] gqb_scale04_Err[36] gqb_scale05[37] gqb_scale05_Err[38] gqb_scale06[39] gqb_scale06_Err[40] gqb_scale07[41] gqb_scale07_Err[42] qqb_scale01[43] qqb_scale01_Err[44] qqb_scale02[45] qqb_scale02_Err[46] qqb_scale03[47] qqb_scale03_Err[48] qqb_scale04[49] qqb_scale04_Err[50] qqb_scale05[51] qqb_scale05_Err[52] qqb_scale06[53] qqb_scale06_Err[54] qqb_scale07[55] qqb_scale07_Err[56] qbg_scale01[57] qbg_scale01_Err[58] qbg_scale02[59] qbg_scale02_Err[60] qbg_scale03[61] qbg_scale03_Err[62] qbg_scale04[63] qbg_scale04_Err[64] qbg_scale05[65] qbg_scale05_Err[66] qbg_scale06[67] qbg_scale06_Err[68] qbg_scale07[69] qbg_scale07_Err[70] gg_scale01[71] gg_scale01_Err[72] gg_scale02[73] gg_scale02_Err[74] gg_scale03[75] gg_scale03_Err[76] gg_scale04[77] gg_scale04_Err[78] gg_scale05[79] gg_scale05_Err[80] gg_scale06[81] gg_scale06_Err[82] gg_scale07[83] gg_scale07_Err[84] qg_scale01[85] qg_scale01_Err[86] qg_scale02[87] qg_scale02_Err[88] qg_scale03[89] qg_scale03_Err[90] qg_scale04[91] qg_scale04_Err[92] qg_scale05[93] qg_scale05_Err[94] qg_scale06[95] qg_scale06_Err[96] qg_scale07[97] qg_scale07_Err[98] qbq_scale01[99] qbq_scale01_Err[100] qbq_scale02[101] qbq_scale02_Err[102] qbq_scale03[103] qbq_scale03_Err[104] qbq_scale04[105] qbq_scale04_Err[106] qbq_scale05[107] qbq_scale05_Err[108] qbq_scale06[109] qbq_scale06_Err[110] qbq_scale07[111] qbq_scale07_Err[112] gq_scale01[113] gq_scale01_Err[114] gq_scale02[115] gq_scale02_Err[116] gq_scale03[117] gq_scale03_Err[118] gq_scale04[119] gq_scale04_Err[120] gq_scale05[121] gq_scale05_Err[122] gq_scale06[123] gq_scale06_Err[124] gq_scale07[125] gq_scale07_Err[126] qq_scale01[127] qq_scale01_Err[128] qq_scale02[129] qq_scale02_Err[130] qq_scale03[131] qq_scale03_Err[132] qq_scale04[133] qq_scale04_Err[134] qq_scale05[135] qq_scale05_Err[136] qq_scale06[137] qq_scale06_Err[138] qq_scale07[139] qq_scale07_Err[140]
#neval: 270000000
2.07331674582E+04 2.55658890247E+00 1.90996505660E+04 2.45782567535E+00 2.28316640942E+04 2.83739387317E+00 2.18491006499E+04 3.03903475868E+00 2.00862741306E+04 2.85721083447E+00 1.96091978770E+04 2.27669320777E+00 2.14360751093E+04 2.47053400304E+00 1.98064068493E+00 3.32512097438E-03 2.53878117843E+00 3.25642590820E-03 3.19396664861E-01 3.08431817972E-03 2.53992175813E+00 4.36736421345E-03 3.22263207821E+00 4.17654776196E-03 1.58956364965E+00 2.63830664025E-03 2.31322286449E-01 2.37355573596E-03 9.80508173664E+00 3.38731043082E-02 4.05534117113E+01 3.52321214788E-02 -2.48004818972E+01 3.89518680753E-02 5.77478382441E+00 4.60446817531E-02 4.68085146699E+01 4.50395264163E-02 1.25449447916E+01 2.70737196424E-02 -1.40510262222E+01 2.94965649094E-02 6.02948098018E+02 1.68476512573E-01 7.99655792983E+02 1.94845832487E-01 3.85928996561E+02 1.55670574013E-01 7.06354262127E+02 2.21777201107E-01 9.60196049833E+02 2.45109823479E-01 5.30201122373E+02 1.39208740425E-01 3.57821994886E+02 1.21962159585E-01 9.83958798913E+00 3.49892523099E-02 4.05661006736E+01 3.56302523215E-02 -2.47442195891E+01 4.01186043563E-02 5.85113299235E+00 4.83819359984E-02 4.68136921224E+01 4.58918333901E-02 1.25781781671E+01 2.79272509578E-02 -1.40169958609E+01 2.99987024701E-02 -7.20371851668E-01 1.49180265331E-02 9.57943164735E+00 1.24927274003E-02 -1.78892225172E+01 2.17045072301E-02 -6.77951554929E-01 1.94940477388E-02 1.22302005099E+01 1.60997153242E-02 -6.98458404477E-01 1.18735225042E-02 -1.46560862858E+01 1.73224057478E-02 9.07033350903E+03 1.51347469721E+00 7.58260682400E+03 1.35193564911E+00 1.08458506040E+04 1.75947668773E+00 9.30764253591E+03 1.79245850110E+00 7.58443672636E+03 1.56514585230E+00 8.72165369418E+03 1.34442327446E+00 1.02247175525E+04 1.53117121517E+00 5.77645961130E+02 1.47267282254E-01 7.60644092200E+02 1.64746953173E-01 3.76834756657E+02 1.45059409544E-01 6.73175068451E+02 1.92563809493E-01 9.10067764131E+02 2.06418748829E-01 5.10127297619E+02 1.23729512838E-01 3.51045059984E+02 1.16516195009E-01 9.07008666113E+03 1.59309263262E+00 7.58232575588E+03 1.43404882129E+00 1.08468042132E+04 1.84654481744E+00 9.30769475372E+03 1.88921959666E+00 7.58449222892E+03 1.66197420126E+00 8.72117960395E+03 1.41536148837E+00 1.02245945195E+04 1.60801370334E+00 1.39048000023E+03 4.52265518893E-01 2.28044634991E+03 5.33909303998E-01 4.42467868983E+02 4.50313309751E-01 1.84060899207E+03 6.73465813707E-01 2.93707731057E+03 7.13942894795E-01 1.09940900087E+03 3.38989550331E-01 3.19469651405E+02 2.94261889175E-01 
#nx: 0


==> results/WJ_h/CNO/WMD_FULL_V.cross_ss.dat <==
#labels: tot_scale01[1] tot_scale01_Err[2] tot_scale02[3] tot_scale02_Err[4] tot_scale03[5] tot_scale03_Err[6] tot_scale04[7] tot_scale04_Err[8] tot_scale05[9] tot_scale05_Err[10] tot_scale06[11] tot_scale06_Err[12] tot_scale07[13] tot_scale07_Err[14] qbqb_scale01[15] qbqb_scale01_Err[16] qbqb_scale02[17] qbqb_scale02_Err[18] qbqb_scale03[19] qbqb_scale03_Err[20] qbqb_scale04[21] qbqb_scale04_Err[22] qbqb_scale05[23] qbqb_scale05_Err[24] qbqb_scale06[25] qbqb_scale06_Err[26] qbqb_scale07[27] qbqb_scale07_Err[28] gqb_scale01[29] gqb_scale01_Err[30] gqb_scale02[31] gqb_scale02_Err[32] gqb_scale03[33] gqb_scale03_Err[34] gqb_scale04[35] gqb_scale04_Err[36] gqb_scale05[37] gqb_scale05_Err[38] gqb_scale06[39] gqb_scale06_Err[40] gqb_scale07[41] gqb_scale07_Err[42] qqb_scale01[43] qqb_scale01_Err[44] qqb_scale02[45] qqb_scale02_Err[46] qqb_scale03[47] qqb_scale03_Err[48] qqb_scale04[49] qqb_scale04_Err[50] qqb_scale05[51] qqb_scale05_Err[52] qqb_scale06[53] qqb_scale06_Err[54] qqb_scale07[55] qqb_scale07_Err[56] qbg_scale01[57] qbg_scale01_Err[58] qbg_scale02[59] qbg_scale02_Err[60] qbg_scale03[61] qbg_scale03_Err[62] qbg_scale04[63] qbg_scale04_Err[64] qbg_scale05[65] qbg_scale05_Err[66] qbg_scale06[67] qbg_scale06_Err[68] qbg_scale07[69] qbg_scale07_Err[70] gg_scale01[71] gg_scale01_Err[72] gg_scale02[73] gg_scale02_Err[74] gg_scale03[75] gg_scale03_Err[76] gg_scale04[77] gg_scale04_Err[78] gg_scale05[79] gg_scale05_Err[80] gg_scale06[81] gg_scale06_Err[82] gg_scale07[83] gg_scale07_Err[84] qg_scale01[85] qg_scale01_Err[86] qg_scale02[87] qg_scale02_Err[88] qg_scale03[89] qg_scale03_Err[90] qg_scale04[91] qg_scale04_Err[92] qg_scale05[93] qg_scale05_Err[94] qg_scale06[95] qg_scale06_Err[96] qg_scale07[97] qg_scale07_Err[98] qbq_scale01[99] qbq_scale01_Err[100] qbq_scale02[101] qbq_scale02_Err[102] qbq_scale03[103] qbq_scale03_Err[104] qbq_scale04[105] qbq_scale04_Err[106] qbq_scale05[107] qbq_scale05_Err[108] qbq_scale06[109] qbq_scale06_Err[110] qbq_scale07[111] qbq_scale07_Err[112] gq_scale01[113] gq_scale01_Err[114] gq_scale02[115] gq_scale02_Err[116] gq_scale03[117] gq_scale03_Err[118] gq_scale04[119] gq_scale04_Err[120] gq_scale05[121] gq_scale05_Err[122] gq_scale06[123] gq_scale06_Err[124] gq_scale07[125] gq_scale07_Err[126] qq_scale01[127] qq_scale01_Err[128] qq_scale02[129] qq_scale02_Err[130] qq_scale03[131] qq_scale03_Err[132] qq_scale04[133] qq_scale04_Err[134] qq_scale05[135] qq_scale05_Err[136] qq_scale06[137] qq_scale06_Err[138] qq_scale07[139] qq_scale07_Err[140]
#neval: 270000000
8.29376805836E+02 1.47372769632E-01 9.48050569927E+02 1.58873765941E-01 6.87144179163E+02 1.47242571596E-01 8.57863361678E+02 1.75315620154E-01 1.04344484043E+03 1.86499195107E-01 7.98714069472E+02 1.31530070377E-01 7.04537518532E+02 1.27943370784E-01 1.98893423998E+00 9.88484293578E-04 2.54437516301E+00 1.02541198401E-03 3.26847253768E-01 9.02256345029E-04 2.55069471885E+00 1.28526901072E-03 3.22973220934E+00 1.30883714193E-03 1.59609599440E+00 7.88586249657E-04 2.37111493825E-01 7.05101874771E-04 9.89814848821E+00 1.62034149805E-02 4.06470477292E+01 1.40056648665E-02 -2.47188961354E+01 2.19188796663E-02 5.92710083663E+00 2.09937913776E-02 4.69213796344E+01 1.75774401702E-02 1.26238117292E+01 1.32025674059E-02 -1.39949121251E+01 1.74042489201E-02 3.56121106958E+02 8.23603644414E-02 3.24948822182E+02 7.66380809492E-02 3.90874886857E+02 9.46777639595E-02 3.77897942044E+02 9.60306314808E-02 3.49186549840E+02 8.97892467369E-02 3.35764039590E+02 7.32178142181E-02 3.69715821846E+02 8.35590852433E-02 9.90952278889E+00 1.62460283751E-02 4.06479832481E+01 1.40891385655E-02 -2.46879123706E+01 2.18988612136E-02 5.94598652437E+00 2.11211225119E-02 4.69231642421E+01 1.76992377097E-02 1.26342397862E+01 1.32061772892E-02 -1.39713227947E+01 1.73676314623E-02 -7.00942847023E-01 6.70659493995E-03 9.59848023015E+00 4.62483933512E-03 -1.78869805687E+01 1.09989629700E-02 -6.53992229778E-01 8.57201913182E-03 1.22532829992E+01 5.90486820016E-03 -6.82739176984E-01 5.41035009110E-03 -1.46531890105E+01 8.88510524630E-03 3.87107062099E+01 3.53797125678E-02 9.27633637354E+01 3.58197725288E-02 -2.02541465626E+01 4.04010685220E-02 3.22651818384E+01 4.73789976502E-02 1.05701887279E+02 4.52689516163E-02 4.30235161230E+01 2.88239976528E-02 -1.36737630585E+00 3.12287714199E-02 3.53792115682E+02 8.24523481331E-02 3.22145667119E+02 7.62659764048E-02 3.89939890884E+02 9.53719680121E-02 3.74967131317E+02 9.59765111351E-02 3.45656700754E+02 8.91018481479E-02 3.33866783099E+02 7.34267521435E-02 3.68953023039E+02 8.42520725331E-02 3.85768091973E+01 3.50784719302E-02 9.26450417938E+01 3.60047677085E-02 -2.03691376103E+01 4.05764332718E-02 3.20971998808E+01 4.66391844200E-02 1.05551888050E+02 4.54198228768E-02 4.29107520601E+01 2.86866985114E-02 -1.46524730762E+00 3.13854327966E-02 2.10828835351E+01 1.09667595265E-02 2.21302801830E+01 1.07352953013E-02 1.39176805794E+01 1.01199160936E-02 2.68936522062E+01 1.44215468028E-02 2.80440210904E+01 1.37509770986E-02 1.69797323223E+01 8.72477573588E-03 1.10801051273E+01 7.80978912272E-03 
#nx: 0


==> results/WJ_h/CNO/WMD_FULL_V.pt_had_os.dat <==
#labels: pt_had_lower[1] pt_had_center[2] pt_had_upper[3] tot_scale01[4] tot_scale01_Err[5] tot_scale02[6] tot_scale02_Err[7] tot_scale03[8] tot_scale03_Err[9] tot_scale04[10] tot_scale04_Err[11] tot_scale05[12] tot_scale05_Err[13] tot_scale06[14] tot_scale06_Err[15] tot_scale07[16] tot_scale07_Err[17]
#neval: 270000000
#overflow:lower center upper -2.00476774247E-02 6.10145043561E-04 -2.69349363253E-02 6.63941498332E-04 -1.66202617783E-02 6.88282156686E-04 -3.36862137503E-02 1.31711214042E-03 -3.91335418007E-02 9.84970569043E-04 -1.36636267970E-02 3.85481231679E-04 -1.02390018970E-02 3.80980088282E-04 
8.00000000000E+00 1.00000000000E+01 1.20000000000E+01 1.78249131837E+03 5.05099930649E-01 1.66370371317E+03 4.80353659596E-01 1.92703828475E+03 5.53222177899E-01 1.93237853967E+03 5.73197967682E-01 1.81320576880E+03 5.43764573915E-01 1.65321465400E+03 4.56344870589E-01 1.78593470174E+03 4.94966181995E-01 
1.20000000000E+01 1.60000000000E+01 2.00000000000E+01 8.61182116901E+02 1.84810228615E-01 7.99012497057E+02 1.77095375598E-01 9.41389696760E+02 2.02909787707E-01 9.23972717307E+02 2.09641979508E-01 8.57741496036E+02 1.99929051280E-01 8.05113405644E+02 1.67872138223E-01 8.75753419647E+02 1.82418691759E-01 
2.00000000000E+01 3.00000000000E+01 4.00000000000E+01 2.62722702381E+02 5.07387263543E-02 2.40747994388E+02 4.89475555908E-02 2.92309029542E+02 5.65841583661E-02 2.74543522043E+02 6.09743499195E-02 2.49367169620E+02 5.67256681919E-02 2.50282353859E+02 4.56137614267E-02 2.75084849508E+02 4.94151049106E-02 
4.00000000000E+01 6.00000000000E+01 8.00000000000E+01 3.53963131453E+01 1.28308755839E-02 3.11082183830E+01 1.20319397130E-02 4.11326093180E+01 1.51212294298E-02 3.29493232732E+01 1.86216934092E-02 2.79047645859E+01 1.56016702288E-02 3.60395920623E+01 1.05730947471E-02 4.06934013558E+01 1.15158299412E-02 
8.00000000000E+01 5.40000000000E+02 1.00000000000E+03 4.64529749495E-02 3.06611931222E-04 -7.60991846843E-03 2.81899038779E-04 1.08010823782E-01 3.84058595429E-04 -8.77706341479E-02 5.46099690172E-04 -1.43903820315E-01 4.34874553785E-04 1.17268492961E-01 2.06825981295E-04 1.69461142767E-01 2.28913129523E-04 
#nx: 3


==> results/WJ_h/CNO/WMD_FULL_V.pt_had_ss.dat <==
#labels: pt_had_lower[1] pt_had_center[2] pt_had_upper[3] tot_scale01[4] tot_scale01_Err[5] tot_scale02[6] tot_scale02_Err[7] tot_scale03[8] tot_scale03_Err[9] tot_scale04[10] tot_scale04_Err[11] tot_scale05[12] tot_scale05_Err[13] tot_scale06[14] tot_scale06_Err[15] tot_scale07[16] tot_scale07_Err[17]
#neval: 270000000
#overflow:lower center upper -8.90518805126E-05 2.53033478250E-06 -1.12122750584E-04 2.56245090650E-06 -6.79273018017E-05 2.64937091489E-06 -1.37068952102E-04 4.36948304949E-06 -1.58953833665E-04 3.81850835532E-06 -6.31483331911E-05 1.70519017729E-06 -4.49358346200E-05 1.55409274510E-06 
8.00000000000E+00 1.00000000000E+01 1.20000000000E+01 1.03729863520E+02 3.27452981088E-02 1.19775570933E+02 3.54351651900E-02 8.32076763607E+01 3.24616703565E-02 1.06587974917E+02 3.81870806459E-02 1.31768647201E+02 4.11814540271E-02 1.00205070530E+02 2.95231236906E-02 8.64973566568E+01 2.86540089565E-02 
1.20000000000E+01 1.60000000000E+01 2.00000000000E+01 3.38469821977E+01 8.93241160974E-03 3.83847130862E+01 9.70343286771E-03 2.84871529462E+01 8.67110095359E-03 3.52801026528E+01 1.07156543939E-02 4.24041783984E+01 1.14490727470E-02 3.24246567869E+01 7.95224526499E-03 2.89008988856E+01 7.56996149325E-03 
2.00000000000E+01 3.00000000000E+01 4.00000000000E+01 6.09429866346E+00 1.52171340064E-03 6.84417087664E+00 1.63838160898E-03 5.33633022593E+00 1.51216669346E-03 6.39434662610E+00 1.91129182286E-03 7.54938418215E+00 1.97007042858E-03 5.83080284721E+00 1.32934118855E-03 5.33834166114E+00 1.26918948538E-03 
4.00000000000E+01 6.00000000000E+01 8.00000000000E+01 5.15975978862E-01 1.91625423631E-04 5.87579288816E-01 2.02574084503E-04 4.64576110809E-01 1.98503010777E-04 5.21672882746E-01 2.60252908212E-04 6.27958291221E-01 2.52403432179E-04 5.08348452634E-01 1.61143183925E-04 4.75421167416E-01 1.56082969505E-04 
8.00000000000E+01 5.40000000000E+02 1.00000000000E+03 1.22579302402E-03 1.66705046807E-06 1.58693122214E-03 1.62802183208E-06 1.17297690826E-03 1.94466103821E-06 5.03796966379E-04 2.57225253679E-06 1.07744009357E-03 2.21779509764E-06 1.66417810676E-03 1.28497638345E-06 1.66877536801E-03 1.36719075217E-06 
#nx: 3


==> results/WJ_h/CNO/WMD_FULL_data2.abs_yl_os.dat <==
#
#
#
0	0.25    0.5	12.27	0.13	-0.13	0.67	-0.64	0.0001
0.5	0.75	1	11.57	0.12	-0.12	0.63	-0.61	0.0001
1	1.25 	1.5	10.41	0.12	-0.12	0.64	-0.59	0.0001
1.5	1.75 	2	9.09	0.11	-0.11	0.45	-0.43	0.0001
2	2.25	2.5	6.85	0.11	-0.11	0.39	-0.37	0.0001
#


==> results/WJ_h/CNO/WMD_FULL_data2.abs_yl_ss.dat <==
#
#
#
0	0.25    0.5	0	0	0	0	0	0.0001
0.5	0.75	1	0	0	0	0	0	0.0001
1	1.25 	1.5	0	0	0	0	0	0.0001
1.5	1.75 	2	0	0	0	0	0	0.0001
2	2.25	2.5	0	0	0	0	0	0.0001
#nx: 3


==> results/WJ_h/CNO/WMD_FULL_data2.cross_os.dat <==
#
#
#
50.2 0.2 2.4 -2.3 50.2 0.2 2.4 -2.3 50.2 0.2 2.4 -2.3 50.2 0.2 2.4 -2.3 50.2 0.2 2.4 -2.3 50.2 0.2 2.4 -2.3 50.2 0.2 2.4 -2.3 50.2 0.2 2.4 -2.3 50.2 0.2 2.4 -2.3 50.2 0.2 2.4 -2.3 50.2 0.2 2.4 -2.3 50.2 0.2 2.4 -2.3 50.2 0.2 2.4 -2.3 50.2 0.2 2.4 -2.3 50.2 0.2 2.4 -2.3
#

==> results/WJ_h/CNO/WMD_FULL_data2.cross_ss.dat <==
#
#
#
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 
#

==> results/WJ_h/CNO/WMD_FULL_data2.pt_had_os.dat <==
#
#
#
8	10.9545         12	15.04	0.19	-0.19	0.76	-0.72	0.0001
12	15.4919		20	15.34	0.14	-0.14	0.78	-0.75	0.0001
20	27.3861 	40	13.78	0.12	-0.12	0.92	-0.85	0.0001
40	55.9732 	80	5.13	0.07	-0.07	0.34	-0.31	0.0001
80	106.3016	150	0.93	0.04	-0.04	0.09	-0.08	0.0001
#


==> results/WJ_h/CNO/WMD_FULL_data2.pt_had_ss.dat <==
#
#
#
8	10.9545         12	0	0.0	-0.0	0.0	-0.0	0.0001
12	15.4919		20	0	0.0	-0.0	0.0	-0.0	0.0001
20	27.3861 	40	0	0.0	-0.0	0.0	-0.0	0.0001
40	55.9732 	80	0	0.0	-0.0	0.0	-0.0	0.0001
80	540		1000	0	0.0	-0.0	0.0	-0.0	0.0001
#


==> results/WJ_h/CNO/WMDstar_FULL_LO.abs_yl_os.dat <==
#labels: abs_ylm_lower[1] abs_ylm_center[2] abs_ylm_upper[3] tot_scale01[4] tot_scale01_Err[5] tot_scale02[6] tot_scale02_Err[7] tot_scale03[8] tot_scale03_Err[9] tot_scale04[10] tot_scale04_Err[11] tot_scale05[12] tot_scale05_Err[13] tot_scale06[14] tot_scale06_Err[15] tot_scale07[16] tot_scale07_Err[17]
#neval: 162000000
#overflow:lower center upper 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 
0.00000000000E+00 2.50000000000E-01 5.00000000000E-01 1.55788642711E+04 3.59601572042E+00 1.46062200391E+04 3.33377368683E+00 1.62089951703E+04 3.81405731199E+00 1.75626976796E+04 4.05756055863E+00 1.64506257696E+04 3.75616715950E+00 1.40121869752E+04 3.23327905782E+00 1.45700893890E+04 3.42556392219E+00 
5.00000000000E-01 7.50000000000E-01 1.00000000000E+00 1.45250235201E+04 3.63117739571E+00 1.36151076683E+04 3.37078006016E+00 1.51136101867E+04 3.85075999743E+00 1.63756099156E+04 4.09721597671E+00 1.53351272415E+04 3.79732300722E+00 1.30637337365E+04 3.26480623198E+00 1.35848260193E+04 3.45811460846E+00 
1.00000000000E+00 1.25000000000E+00 1.50000000000E+00 1.25734782796E+04 3.70462839480E+00 1.17777503994E+04 3.44348012084E+00 1.30878004622E+04 3.92311150072E+00 1.41777028944E+04 4.18218936771E+00 1.32675311490E+04 3.88095095291E+00 1.13071452860E+04 3.32967406261E+00 1.17623036867E+04 3.52165367815E+00 
1.50000000000E+00 1.75000000000E+00 2.00000000000E+00 1.00303497454E+04 3.82807353703E+00 9.38359217921E+03 3.56684259709E+00 1.04480105197E+04 4.04298256455E+00 1.13133019819E+04 4.32487312123E+00 1.05731012006E+04 4.02183226185E+00 9.01824099070E+03 3.43908917274E+00 9.38760292893E+03 3.62773885603E+00 
2.00000000000E+00 2.25000000000E+00 2.50000000000E+00 7.34347787835E+03 4.08861317073E+00 6.86463730291E+03 3.80199128827E+00 7.64886481722E+03 4.32111713721E+00 8.28596802805E+03 4.61939005464E+00 7.73736611545E+03 4.28711155543E+00 6.60059052151E+03 3.67300546756E+00 6.87043726683E+03 3.87751050180E+00 
#nx: 3


==> results/WJ_h/CNO/WMDstar_FULL_LO.abs_yl_ss.dat <==
#labels: abs_ylm_lower[1] abs_ylm_center[2] abs_ylm_upper[3] tot_scale01[4] tot_scale01_Err[5] tot_scale02[6] tot_scale02_Err[7] tot_scale03[8] tot_scale03_Err[9] tot_scale04[10] tot_scale04_Err[11] tot_scale05[12] tot_scale05_Err[13] tot_scale06[14] tot_scale06_Err[15] tot_scale07[16] tot_scale07_Err[17]
#neval: 162000000
#overflow:lower center upper 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 
0.00000000000E+00 2.50000000000E-01 5.00000000000E-01 7.21894461582E+02 2.33593536795E-01 5.81079520255E+02 1.89785119573E-01 8.45271266478E+02 2.75071146789E-01 8.13031609591E+02 2.63024055726E-01 6.53820785892E+02 2.13446767452E-01 6.49641235141E+02 2.10265883466E-01 7.60157703724E+02 2.47360846674E-01 
5.00000000000E-01 7.50000000000E-01 1.00000000000E+00 6.80866842756E+02 2.32509930372E-01 5.48764570825E+02 1.89257546896E-01 7.96475431222E+02 2.73696827521E-01 7.66859976248E+02 2.61801338705E-01 6.17483933747E+02 2.12814157952E-01 6.12699920918E+02 2.09294751380E-01 7.16248860503E+02 2.46100008102E-01 
1.00000000000E+00 1.25000000000E+00 1.50000000000E+00 6.04084803281E+02 2.30720997831E-01 4.88115547469E+02 1.87309686230E-01 7.05333108192E+02 2.72112169191E-01 6.80459921309E+02 2.59802974583E-01 5.49292472279E+02 2.10629023328E-01 5.43559972114E+02 2.07665927418E-01 6.34226486473E+02 2.44610148977E-01 
1.50000000000E+00 1.75000000000E+00 2.00000000000E+00 5.01972067822E+02 2.37135864563E-01 4.07177770624E+02 1.92355212462E-01 5.84440705469E+02 2.79880628537E-01 5.65562638761E+02 2.67071638778E-01 4.58295319901E+02 2.16287160722E-01 4.51606007102E+02 2.13418942323E-01 5.25422624956E+02 2.51547915583E-01 
2.00000000000E+00 2.25000000000E+00 2.50000000000E+00 3.86948651775E+02 2.54601696197E-01 3.15540624996E+02 2.05964107743E-01 4.48523192064E+02 3.00477294026E-01 4.36136327287E+02 2.86830884911E-01 3.55268040656E+02 2.31645094534E-01 3.47976425284E+02 2.28499669134E-01 4.03101151037E+02 2.69979360393E-01 
#nx: 3


==> results/WJ_h/CNO/WMDstar_FULL_LO.cross_os.dat <==
#labels: tot_scale01[1] tot_scale01_Err[2] tot_scale02[3] tot_scale02_Err[4] tot_scale03[5] tot_scale03_Err[6] tot_scale04[7] tot_scale04_Err[8] tot_scale05[9] tot_scale05_Err[10] tot_scale06[11] tot_scale06_Err[12] tot_scale07[13] tot_scale07_Err[14] qbqb_scale01[15] qbqb_scale01_Err[16] qbqb_scale02[17] qbqb_scale02_Err[18] qbqb_scale03[19] qbqb_scale03_Err[20] qbqb_scale04[21] qbqb_scale04_Err[22] qbqb_scale05[23] qbqb_scale05_Err[24] qbqb_scale06[25] qbqb_scale06_Err[26] qbqb_scale07[27] qbqb_scale07_Err[28] gqb_scale01[29] gqb_scale01_Err[30] gqb_scale02[31] gqb_scale02_Err[32] gqb_scale03[33] gqb_scale03_Err[34] gqb_scale04[35] gqb_scale04_Err[36] gqb_scale05[37] gqb_scale05_Err[38] gqb_scale06[39] gqb_scale06_Err[40] gqb_scale07[41] gqb_scale07_Err[42] qqb_scale01[43] qqb_scale01_Err[44] qqb_scale02[45] qqb_scale02_Err[46] qqb_scale03[47] qqb_scale03_Err[48] qqb_scale04[49] qqb_scale04_Err[50] qqb_scale05[51] qqb_scale05_Err[52] qqb_scale06[53] qqb_scale06_Err[54] qqb_scale07[55] qqb_scale07_Err[56] qbg_scale01[57] qbg_scale01_Err[58] qbg_scale02[59] qbg_scale02_Err[60] qbg_scale03[61] qbg_scale03_Err[62] qbg_scale04[63] qbg_scale04_Err[64] qbg_scale05[65] qbg_scale05_Err[66] qbg_scale06[67] qbg_scale06_Err[68] qbg_scale07[69] qbg_scale07_Err[70] gg_scale01[71] gg_scale01_Err[72] gg_scale02[73] gg_scale02_Err[74] gg_scale03[75] gg_scale03_Err[76] gg_scale04[77] gg_scale04_Err[78] gg_scale05[79] gg_scale05_Err[80] gg_scale06[81] gg_scale06_Err[82] gg_scale07[83] gg_scale07_Err[84] qg_scale01[85] qg_scale01_Err[86] qg_scale02[87] qg_scale02_Err[88] qg_scale03[89] qg_scale03_Err[90] qg_scale04[91] qg_scale04_Err[92] qg_scale05[93] qg_scale05_Err[94] qg_scale06[95] qg_scale06_Err[96] qg_scale07[97] qg_scale07_Err[98] qbq_scale01[99] qbq_scale01_Err[100] qbq_scale02[101] qbq_scale02_Err[102] qbq_scale03[103] qbq_scale03_Err[104] qbq_scale04[105] qbq_scale04_Err[106] qbq_scale05[107] qbq_scale05_Err[108] qbq_scale06[109] qbq_scale06_Err[110] qbq_scale07[111] qbq_scale07_Err[112] gq_scale01[113] gq_scale01_Err[114] gq_scale02[115] gq_scale02_Err[116] gq_scale03[117] gq_scale03_Err[118] gq_scale04[119] gq_scale04_Err[120] gq_scale05[121] gq_scale05_Err[122] gq_scale06[123] gq_scale06_Err[124] gq_scale07[125] gq_scale07_Err[126] qq_scale01[127] qq_scale01_Err[128] qq_scale02[129] qq_scale02_Err[130] qq_scale03[131] qq_scale03_Err[132] qq_scale04[133] qq_scale04_Err[134] qq_scale05[135] qq_scale05_Err[136] qq_scale06[137] qq_scale06_Err[138] qq_scale07[139] qq_scale07_Err[140]
#neval: 162000000
3.00259870306E+04 3.66571480157E+00 2.81239738159E+04 3.39844200617E+00 3.12542588743E+04 3.90102443115E+00 3.38580700441E+04 4.14111024998E+00 3.16822287078E+04 3.83163211762E+00 2.70013042152E+04 3.29365728525E+00 2.80881698881E+04 3.50048669465E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 5.68938324507E+01 4.97083430109E-02 3.90015854811E+01 3.42188141904E-02 7.39456981029E+01 6.40617920135E-02 6.40915726475E+01 5.60126164823E-02 4.38726283216E+01 3.78460504608E-02 5.11891080986E+01 4.54155807527E-02 6.64663610715E+01 5.74740435121E-02 5.24639725067E+02 1.71020795329E-01 4.47044811883E+02 1.37163704712E-01 5.87961477403E+02 2.05011497684E-01 5.91003684952E+02 1.92763826291E-01 5.03101825015E+02 1.54303296984E-01 4.72075800227E+02 1.53845267247E-01 5.28738663972E+02 1.84187332486E-01 5.68236587925E+01 5.13656729763E-02 3.89405589620E+01 3.49110450211E-02 7.39110671314E+01 6.78191131446E-02 6.40128166332E+01 5.79560101784E-02 4.38088852845E+01 3.92960730367E-02 5.11219777992E+01 4.61736814558E-02 6.64351873404E+01 6.08783470285E-02 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 1.44342347943E+04 2.24464601642E+00 1.35785849500E+04 2.11287960149E+00 1.49676878915E+04 2.35070579062E+00 1.62770768265E+04 2.53593385514E+00 1.52970518362E+04 2.38216813902E+00 1.29798811859E+04 2.01667548148E+00 1.34505432517E+04 2.11416987143E+00 5.24582912979E+02 1.87918511297E-01 4.47001579778E+02 1.46898913814E-01 5.87820317083E+02 2.11811941774E-01 5.90930374453E+02 2.05083191614E-01 5.03100496534E+02 1.65185481955E-01 4.72028936020E+02 1.68869692517E-01 5.28613973068E+02 1.90258609572E-01 1.44286153469E+04 2.23263373135E+00 1.35731987772E+04 2.10184174386E+00 1.49626058198E+04 2.33990957526E+00 1.62707428598E+04 2.52195760263E+00 1.52910151690E+04 2.36995708943E+00 1.29748280586E+04 2.00597270755E+00 1.34464817744E+04 2.09939120737E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 
#nx: 0


==> results/WJ_h/CNO/WMDstar_FULL_LO.cross_ss.dat <==
#labels: tot_scale01[1] tot_scale01_Err[2] tot_scale02[3] tot_scale02_Err[4] tot_scale03[5] tot_scale03_Err[6] tot_scale04[7] tot_scale04_Err[8] tot_scale05[9] tot_scale05_Err[10] tot_scale06[11] tot_scale06_Err[12] tot_scale07[13] tot_scale07_Err[14] qbqb_scale01[15] qbqb_scale01_Err[16] qbqb_scale02[17] qbqb_scale02_Err[18] qbqb_scale03[19] qbqb_scale03_Err[20] qbqb_scale04[21] qbqb_scale04_Err[22] qbqb_scale05[23] qbqb_scale05_Err[24] qbqb_scale06[25] qbqb_scale06_Err[26] qbqb_scale07[27] qbqb_scale07_Err[28] gqb_scale01[29] gqb_scale01_Err[30] gqb_scale02[31] gqb_scale02_Err[32] gqb_scale03[33] gqb_scale03_Err[34] gqb_scale04[35] gqb_scale04_Err[36] gqb_scale05[37] gqb_scale05_Err[38] gqb_scale06[39] gqb_scale06_Err[40] gqb_scale07[41] gqb_scale07_Err[42] qqb_scale01[43] qqb_scale01_Err[44] qqb_scale02[45] qqb_scale02_Err[46] qqb_scale03[47] qqb_scale03_Err[48] qqb_scale04[49] qqb_scale04_Err[50] qqb_scale05[51] qqb_scale05_Err[52] qqb_scale06[53] qqb_scale06_Err[54] qqb_scale07[55] qqb_scale07_Err[56] qbg_scale01[57] qbg_scale01_Err[58] qbg_scale02[59] qbg_scale02_Err[60] qbg_scale03[61] qbg_scale03_Err[62] qbg_scale04[63] qbg_scale04_Err[64] qbg_scale05[65] qbg_scale05_Err[66] qbg_scale06[67] qbg_scale06_Err[68] qbg_scale07[69] qbg_scale07_Err[70] gg_scale01[71] gg_scale01_Err[72] gg_scale02[73] gg_scale02_Err[74] gg_scale03[75] gg_scale03_Err[76] gg_scale04[77] gg_scale04_Err[78] gg_scale05[79] gg_scale05_Err[80] gg_scale06[81] gg_scale06_Err[82] gg_scale07[83] gg_scale07_Err[84] qg_scale01[85] qg_scale01_Err[86] qg_scale02[87] qg_scale02_Err[88] qg_scale03[89] qg_scale03_Err[90] qg_scale04[91] qg_scale04_Err[92] qg_scale05[93] qg_scale05_Err[94] qg_scale06[95] qg_scale06_Err[96] qg_scale07[97] qg_scale07_Err[98] qbq_scale01[99] qbq_scale01_Err[100] qbq_scale02[101] qbq_scale02_Err[102] qbq_scale03[103] qbq_scale03_Err[104] qbq_scale04[105] qbq_scale04_Err[106] qbq_scale05[107] qbq_scale05_Err[108] qbq_scale06[109] qbq_scale06_Err[110] qbq_scale07[111] qbq_scale07_Err[112] gq_scale01[113] gq_scale01_Err[114] gq_scale02[115] gq_scale02_Err[116] gq_scale03[117] gq_scale03_Err[118] gq_scale04[119] gq_scale04_Err[120] gq_scale05[121] gq_scale05_Err[122] gq_scale06[123] gq_scale06_Err[124] gq_scale07[125] gq_scale07_Err[126] qq_scale01[127] qq_scale01_Err[128] qq_scale02[129] qq_scale02_Err[130] qq_scale03[131] qq_scale03_Err[132] qq_scale04[133] qq_scale04_Err[134] qq_scale05[135] qq_scale05_Err[136] qq_scale06[137] qq_scale06_Err[138] qq_scale07[139] qq_scale07_Err[140]
#neval: 162000000
1.44791681023E+03 2.46284052331E-01 1.17036953796E+03 2.00129935944E-01 1.69012871989E+03 2.90940435293E-01 1.63106180512E+03 2.77332152615E-01 1.31711359410E+03 2.25014050532E-01 1.30279734955E+03 2.21683221395E-01 1.51967442905E+03 2.61528896032E-01 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 5.69367436607E+01 1.62143993146E-02 3.90222125943E+01 1.10822726636E-02 7.40441792384E+01 2.14440319576E-02 6.41391488356E+01 1.82877199711E-02 4.39006929741E+01 1.24737531742E-02 5.12243336280E+01 1.45770171620E-02 6.65555247662E+01 1.92451396359E-02 5.25109315652E+02 1.18493235763E-01 4.47411140184E+02 1.02603947101E-01 5.88498605715E+02 1.32161510994E-01 5.91528400271E+02 1.33450806032E-01 5.03561878319E+02 1.15404416919E-01 4.72501435583E+02 1.06642387785E-01 5.29223862635E+02 1.18817091873E-01 5.69393898311E+01 1.63423790493E-02 3.90181916423E+01 1.11834652467E-02 7.40552037389E+01 2.16286681390E-02 6.41426034325E+01 1.84373233314E-02 4.38961664738E+01 1.25942899524E-02 5.12264485175E+01 1.46894686363E-02 6.65648726923E+01 1.94088836636E-02 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 1.42017391052E+02 4.63014812655E-02 9.88422091048E+01 3.19564644720E-02 1.82637763770E+02 6.07165439236E-02 1.59981275729E+02 5.22340037084E-02 1.11196284053E+02 3.59986827709E-02 1.27767687775E+02 4.16253277608E-02 1.64162872698E+02 5.45075715224E-02 5.24969066901E+02 1.19073882605E-01 4.47281382144E+02 1.02991210613E-01 5.88354940900E+02 1.32937538309E-01 5.91370597125E+02 1.34109275135E-01 5.03416052770E+02 1.15845963038E-01 4.72375020263E+02 1.07161344019E-01 5.29093822821E+02 1.19514318400E-01 1.41915808895E+02 4.58965759690E-02 9.87708491900E+01 3.17978858419E-02 1.82501739759E+02 6.00589141332E-02 1.59867157836E+02 5.17976688255E-02 1.11116516726E+02 3.58335771273E-02 1.27676138805E+02 4.12520230552E-02 1.64041057907E+02 5.39060302548E-02 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 
#nx: 0


==> results/WJ_h/CNO/WMDstar_FULL_LO.pt_had_os.dat <==
#labels: pt_had_lower[1] pt_had_center[2] pt_had_upper[3] tot_scale01[4] tot_scale01_Err[5] tot_scale02[6] tot_scale02_Err[7] tot_scale03[8] tot_scale03_Err[9] tot_scale04[10] tot_scale04_Err[11] tot_scale05[12] tot_scale05_Err[13] tot_scale06[14] tot_scale06_Err[15] tot_scale07[16] tot_scale07_Err[17]
#neval: 162000000
#overflow:lower center upper 6.49223966123E-03 1.87256573831E-04 9.65045105710E-03 3.45457617587E-04 5.39342517372E-03 2.37367905706E-04 7.88840516128E-03 2.49046226570E-04 1.16611139920E-02 5.56938091950E-04 6.18623000773E-03 2.78106807680E-04 4.70126242687E-03 2.22229638679E-04 
8.00000000000E+00 1.00000000000E+01 1.20000000000E+01 2.19696791487E+03 7.30262686838E-01 1.98293943920E+03 6.70406198961E-01 2.36088802671E+03 7.81519795787E-01 2.46879234131E+03 8.21170990475E-01 2.22766985132E+03 7.53498048374E-01 1.98026096198E+03 6.57946860658E-01 2.12757718816E+03 7.03884807027E-01 
1.20000000000E+01 1.60000000000E+01 2.00000000000E+01 1.14440098365E+03 2.80766107715E-01 1.05684475660E+03 2.60050732772E-01 1.20518195054E+03 2.97918353355E-01 1.28768631770E+03 3.16277072988E-01 1.18861685312E+03 2.92667852252E-01 1.03052692642E+03 2.52627279806E-01 1.08489701217E+03 2.67846063373E-01 
2.00000000000E+01 3.00000000000E+01 4.00000000000E+01 4.08728364233E+02 8.38345310160E-02 3.90025486415E+02 7.95159534750E-02 4.18052460738E+02 8.69802405060E-02 4.61563360767E+02 9.51377234730E-02 4.39858862092E+02 8.99418135358E-02 3.67166924440E+02 7.50848835078E-02 3.75204868546E+02 7.77110056645E-02 
4.00000000000E+01 6.00000000000E+01 8.00000000000E+01 8.01251013999E+01 2.35054568814E-02 7.98676966933E+01 2.29532854765E-02 7.87766437057E+01 2.37498188749E-02 9.10855446476E+01 2.71504616342E-02 9.04864211208E+01 2.62261164550E-02 7.16751743915E+01 2.08444088159E-02 7.03121085718E+01 2.08925992242E-02 
8.00000000000E+01 5.40000000000E+02 1.00000000000E+03 7.64661166722E-01 5.58883688103E-04 8.06746556298E-01 5.60346755132E-04 7.14346648507E-01 5.41622210629E-04 8.77091146543E-01 6.65130014220E-04 9.19492823400E-01 6.48547841318E-04 6.80257255960E-01 4.88652222494E-04 6.32862753621E-01 4.68061628822E-04 
#nx: 3


==> results/WJ_h/CNO/WMDstar_FULL_LO.pt_had_ss.dat <==
#labels: pt_had_lower[1] pt_had_center[2] pt_had_upper[3] tot_scale01[4] tot_scale01_Err[5] tot_scale02[6] tot_scale02_Err[7] tot_scale03[8] tot_scale03_Err[9] tot_scale04[10] tot_scale04_Err[11] tot_scale05[12] tot_scale05_Err[13] tot_scale06[14] tot_scale06_Err[15] tot_scale07[16] tot_scale07_Err[17]
#neval: 162000000
#overflow:lower center upper 2.99057140610E-05 1.21829710465E-06 3.84212752426E-05 1.34463807421E-06 2.28587120444E-05 8.94466292844E-07 3.50258862224E-05 1.47359685653E-06 4.42691230656E-05 1.59542462044E-06 2.55398088946E-05 9.93504340499E-07 1.95503136345E-05 7.12908428308E-07 
8.00000000000E+00 1.00000000000E+01 1.20000000000E+01 1.81120798570E+02 5.65718935021E-02 1.44438609796E+02 4.59626772496E-02 2.13997791133E+02 6.67865862245E-02 2.03765429388E+02 6.36734586165E-02 1.62385265396E+02 5.16715590315E-02 1.63116090336E+02 5.09360673083E-02 1.92627281498E+02 6.00688186828E-02 
1.20000000000E+01 1.60000000000E+01 2.00000000000E+01 5.73452730163E+01 1.49959221402E-02 4.64441473931E+01 1.21462163276E-02 6.67963690020E+01 1.76674923412E-02 6.46048626202E+01 1.69071501415E-02 5.22715637247E+01 1.36664670967E-02 5.15931102145E+01 1.34863557126E-02 6.00528607663E+01 1.58638434186E-02 
2.00000000000E+01 3.00000000000E+01 4.00000000000E+01 1.06601835973E+01 2.61730540986E-03 8.82336383029E+00 2.13656985438E-03 1.21686558626E+01 3.05857589755E-03 1.20395284598E+01 2.96112134643E-03 9.94853732407E+00 2.40935486911E-03 9.57448308886E+00 2.34826797040E-03 1.09165668041E+01 2.73630615274E-03 
4.00000000000E+01 6.00000000000E+01 8.00000000000E+01 1.10873820213E+00 3.99125619791E-04 9.52365199286E-01 3.34075054015E-04 1.22365925291E+00 4.53093738315E-04 1.25670337393E+00 4.54321182790E-04 1.07651701262E+00 3.78037229097E-04 9.93442036925E-01 3.56706816329E-04 1.09436138501E+00 4.03292356665E-04 
8.00000000000E+01 5.40000000000E+02 1.00000000000E+03 7.69774533793E-03 5.71273909673E-06 7.03058183877E-03 5.07669882096E-06 8.05240216191E-03 6.16613372632E-06 8.76285841002E-03 6.54365471473E-06 7.97092418014E-03 5.76450059615E-06 6.87808511075E-03 5.08750865059E-06 7.17514271824E-03 5.45768173418E-06 
#nx: 3


==> results/WJ_h/CNO/WMDstar_FULL_NLO.abs_yl_os.dat <==
#labels: abs_ylm_lower[1] abs_ylm_center[2] abs_ylm_upper[3] tot_scale01[4] tot_scale01_Err[5] tot_scale02[6] tot_scale02_Err[7] tot_scale03[8] tot_scale03_Err[9] tot_scale04[10] tot_scale04_Err[11] tot_scale05[12] tot_scale05_Err[13] tot_scale06[14] tot_scale06_Err[15] tot_scale07[16] tot_scale07_Err[17]
#neval: 971999998
#overflow:lower center upper 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 
0.00000000000E+00 2.50000000000E-01 5.00000000000E-01 2.56376329434E+04 7.90346154369E+00 2.34639951594E+04 7.44995166902E+00 2.76329015055E+04 8.49814314853E+00 2.82169602107E+04 9.65001089931E+00 2.57168064870E+04 8.97162634613E+00 2.34996563289E+04 6.77031696809E+00 2.52202350601E+04 7.20245595185E+00 
5.00000000000E-01 7.50000000000E-01 1.00000000000E+00 2.40569843323E+04 8.32006317844E+00 2.20564978547E+04 7.89928818258E+00 2.58952352491E+04 8.90865389723E+00 2.65071910188E+04 1.01961778181E+01 2.42098681190E+04 9.55416358289E+00 2.20320710987E+04 7.10639252501E+00 2.36164183172E+04 7.52843180581E+00 
1.00000000000E+00 1.25000000000E+00 1.50000000000E+00 2.11262819652E+04 8.54584688180E+00 1.94364098961E+04 8.16894397888E+00 2.26677458390E+04 9.13568369206E+00 2.33432288261E+04 1.04931862917E+01 2.14038487330E+04 9.89703952341E+00 1.93092521302E+04 7.28590827423E+00 2.06389735038E+04 7.69908282683E+00 
1.50000000000E+00 1.75000000000E+00 2.00000000000E+00 1.72807572579E+04 8.85723167354E+00 1.59861793196E+04 8.54368375374E+00 1.84421017022E+04 9.35577159724E+00 1.91726599236E+04 1.08801970605E+01 1.76933621128E+04 1.03534734035E+01 1.57470396895E+04 7.54898927918E+00 1.67529589980E+04 7.89368502563E+00 
2.00000000000E+00 2.25000000000E+00 2.50000000000E+00 1.31128035518E+04 9.37911041672E+00 1.22258924501E+04 9.16900006096E+00 1.38958518510E+04 9.86832616842E+00 1.46385770077E+04 1.15046799711E+01 1.36273527572E+04 1.11073448789E+01 1.18946804658E+04 8.00370501158E+00 1.25736089573E+04 8.33430480378E+00 
#nx: 3


==> results/WJ_h/CNO/WMDstar_FULL_NLO.abs_yl_ss.dat <==
#labels: abs_ylm_lower[1] abs_ylm_center[2] abs_ylm_upper[3] tot_scale01[4] tot_scale01_Err[5] tot_scale02[6] tot_scale02_Err[7] tot_scale03[8] tot_scale03_Err[9] tot_scale04[10] tot_scale04_Err[11] tot_scale05[12] tot_scale05_Err[13] tot_scale06[14] tot_scale06_Err[15] tot_scale07[16] tot_scale07_Err[17]
#neval: 972000000
#overflow:lower center upper 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 
0.00000000000E+00 2.50000000000E-01 5.00000000000E-01 2.05801543722E+03 5.59069585635E-01 1.85837587043E+03 4.74217210899E-01 2.19873560702E+03 6.42474093593E-01 2.42628609985E+03 6.95603334178E-01 2.20309890829E+03 5.86653957498E-01 1.78795619490E+03 4.64144329230E-01 1.91956179747E+03 5.31077479421E-01 
5.00000000000E-01 7.50000000000E-01 1.00000000000E+00 2.01148063860E+03 5.67738931243E-01 1.81345356461E+03 4.80582584811E-01 2.15196357546E+03 6.52310572009E-01 2.37813669427E+03 7.07993437515E-01 2.15481971916E+03 5.95408741750E-01 1.74316380138E+03 4.70620749956E-01 1.87336646896E+03 5.37832161651E-01 
1.00000000000E+00 1.25000000000E+00 1.50000000000E+00 1.91262487580E+03 5.97631364790E-01 1.72069458906E+03 5.09925025424E-01 2.05062212133E+03 6.81324488881E-01 2.27273584314E+03 7.47447052170E-01 2.05324448479E+03 6.34623788566E-01 1.65018367601E+03 4.93631733784E-01 1.77594647378E+03 5.59506614920E-01 
1.50000000000E+00 1.75000000000E+00 2.00000000000E+00 1.75699950945E+03 6.55503411931E-01 1.57778102098E+03 5.65850142534E-01 1.88730912412E+03 7.40841354760E-01 2.10190537935E+03 8.24323240338E-01 1.89341614961E+03 7.06974632316E-01 1.50673956795E+03 5.39389371366E-01 1.62343385871E+03 6.06467895703E-01 
2.00000000000E+00 2.25000000000E+00 2.50000000000E+00 1.53484722946E+03 7.89728466669E-01 1.37814388477E+03 6.94337991724E-01 1.64937060985E+03 8.79440217346E-01 1.84997987519E+03 9.99667703594E-01 1.66458756279E+03 8.72810803641E-01 1.30728322119E+03 6.46192001651E-01 1.40795423360E+03 7.16291267536E-01 
#nx: 3


==> results/WJ_h/CNO/WMDstar_FULL_NLO.cross_os.dat <==
#labels: tot_scale01[1] tot_scale01_Err[2] tot_scale02[3] tot_scale02_Err[4] tot_scale03[5] tot_scale03_Err[6] tot_scale04[7] tot_scale04_Err[8] tot_scale05[9] tot_scale05_Err[10] tot_scale06[11] tot_scale06_Err[12] tot_scale07[13] tot_scale07_Err[14] qbqb_scale01[15] qbqb_scale01_Err[16] qbqb_scale02[17] qbqb_scale02_Err[18] qbqb_scale03[19] qbqb_scale03_Err[20] qbqb_scale04[21] qbqb_scale04_Err[22] qbqb_scale05[23] qbqb_scale05_Err[24] qbqb_scale06[25] qbqb_scale06_Err[26] qbqb_scale07[27] qbqb_scale07_Err[28] gqb_scale01[29] gqb_scale01_Err[30] gqb_scale02[31] gqb_scale02_Err[32] gqb_scale03[33] gqb_scale03_Err[34] gqb_scale04[35] gqb_scale04_Err[36] gqb_scale05[37] gqb_scale05_Err[38] gqb_scale06[39] gqb_scale06_Err[40] gqb_scale07[41] gqb_scale07_Err[42] qqb_scale01[43] qqb_scale01_Err[44] qqb_scale02[45] qqb_scale02_Err[46] qqb_scale03[47] qqb_scale03_Err[48] qqb_scale04[49] qqb_scale04_Err[50] qqb_scale05[51] qqb_scale05_Err[52] qqb_scale06[53] qqb_scale06_Err[54] qqb_scale07[55] qqb_scale07_Err[56] qbg_scale01[57] qbg_scale01_Err[58] qbg_scale02[59] qbg_scale02_Err[60] qbg_scale03[61] qbg_scale03_Err[62] qbg_scale04[63] qbg_scale04_Err[64] qbg_scale05[65] qbg_scale05_Err[66] qbg_scale06[67] qbg_scale06_Err[68] qbg_scale07[69] qbg_scale07_Err[70] gg_scale01[71] gg_scale01_Err[72] gg_scale02[73] gg_scale02_Err[74] gg_scale03[75] gg_scale03_Err[76] gg_scale04[77] gg_scale04_Err[78] gg_scale05[79] gg_scale05_Err[80] gg_scale06[81] gg_scale06_Err[82] gg_scale07[83] gg_scale07_Err[84] qg_scale01[85] qg_scale01_Err[86] qg_scale02[87] qg_scale02_Err[88] qg_scale03[89] qg_scale03_Err[90] qg_scale04[91] qg_scale04_Err[92] qg_scale05[93] qg_scale05_Err[94] qg_scale06[95] qg_scale06_Err[96] qg_scale07[97] qg_scale07_Err[98] qbq_scale01[99] qbq_scale01_Err[100] qbq_scale02[101] qbq_scale02_Err[102] qbq_scale03[103] qbq_scale03_Err[104] qbq_scale04[105] qbq_scale04_Err[106] qbq_scale05[107] qbq_scale05_Err[108] qbq_scale06[109] qbq_scale06_Err[110] qbq_scale07[111] qbq_scale07_Err[112] gq_scale01[113] gq_scale01_Err[114] gq_scale02[115] gq_scale02_Err[116] gq_scale03[117] gq_scale03_Err[118] gq_scale04[119] gq_scale04_Err[120] gq_scale05[121] gq_scale05_Err[122] gq_scale06[123] gq_scale06_Err[124] gq_scale07[125] gq_scale07_Err[126] qq_scale01[127] qq_scale01_Err[128] qq_scale02[129] qq_scale02_Err[130] qq_scale03[131] qq_scale03_Err[132] qq_scale04[133] qq_scale04_Err[134] qq_scale05[135] qq_scale05_Err[136] qq_scale06[137] qq_scale06_Err[138] qq_scale07[139] qq_scale07_Err[140]
#neval: 971999998
5.06091441650E+04 9.74395641737E+00 4.65862716866E+04 9.35004429434E+00 5.42694329756E+04 1.04126297575E+01 5.59433458286E+04 1.20982240732E+01 5.13286217387E+04 1.14097387714E+01 4.62430314516E+04 8.24329727551E+00 4.94052884740E+04 8.68839861762E+00 6.15185224404E+00 1.03236444532E-02 5.30702982313E+00 7.94211583723E-03 5.92813210313E+00 1.26774603355E-02 7.82242275267E+00 1.32381808825E-02 6.72015407374E+00 1.01069855735E-02 4.97053657647E+00 8.31022720300E-03 4.76878323905E+00 1.01706153065E-02 2.75675033367E+02 1.72607531564E-01 2.58330403990E+02 1.43237386361E-01 2.81332090081E+02 2.03035983642E-01 3.37328110112E+02 2.19668389335E-01 3.18450485775E+02 1.83062195099E-01 2.31989502566E+02 1.40976215202E-01 2.38725111888E+02 1.64735151499E-01 1.13291834557E+03 6.33614256582E-01 1.20576808171E+03 6.07126229884E-01 1.02293573305E+03 6.85951838538E-01 1.30807096443E+03 8.11101516817E-01 1.41459582755E+03 7.63024611019E-01 1.00401643623E+03 5.18577905710E-01 9.23324066666E+02 5.54586345749E-01 2.75853483302E+02 1.73349408249E-01 2.58486595210E+02 1.42395748001E-01 2.81639469708E+02 2.06786090350E-01 3.37571589833E+02 2.21481520328E-01 3.18602163824E+02 1.80148906978E-01 2.32129876041E+02 1.41274712438E-01 2.38950797227E+02 1.66668764959E-01 1.91788228801E+02 1.16826574150E+00 1.40560383543E+02 1.20856425830E+00 2.20772018364E+02 1.16686769324E+00 2.69973798278E+02 1.55495552573E+00 1.94085236984E+02 1.55759823078E+00 1.45741937701E+02 9.27580348351E-01 1.64695199923E+02 8.97295632390E-01 2.34255133687E+04 4.99309059150E+00 2.10187704640E+04 4.58373190964E+00 2.57413274852E+04 5.50713943040E+00 2.56812393435E+04 6.01717092911E+00 2.28737505706E+04 5.45377896196E+00 2.15220864120E+04 4.32046860656E+00 2.34922281677E+04 4.71581109000E+00 1.10884839124E+03 5.98877080024E-01 1.16897589123E+03 5.48094940496E-01 1.01361630645E+03 6.63537253728E-01 1.27657879026E+03 7.64031009577E-01 1.36741403698E+03 6.88906972728E-01 9.84955190204E+02 4.91687007899E-01 9.16349877997E+02 5.38499858123E-01 2.34210302959E+04 4.70340714651E+00 2.10135827576E+04 4.37041942128E+00 2.57398526107E+04 5.18024224948E+00 2.56753966556E+04 5.70998791562E+00 2.28678860806E+04 5.23100580361E+00 2.15178265816E+04 4.05179948984E+00 2.34904657713E+04 4.40223794488E+00 7.70602697406E+02 2.13796201118E+00 1.51402606358E+03 2.33171594474E+00 -3.77603049040E+01 2.01952675521E+00 1.04871984575E+03 2.91644718244E+00 1.96312869281E+03 3.02636855813E+00 5.98349612442E+02 1.67553119558E+00 -6.68216119100E+01 1.53439297785E+00 
#nx: 0


==> results/WJ_h/CNO/WMDstar_FULL_NLO.cross_ss.dat <==
#labels: tot_scale01[1] tot_scale01_Err[2] tot_scale02[3] tot_scale02_Err[4] tot_scale03[5] tot_scale03_Err[6] tot_scale04[7] tot_scale04_Err[8] tot_scale05[9] tot_scale05_Err[10] tot_scale06[11] tot_scale06_Err[12] tot_scale07[13] tot_scale07_Err[14] qbqb_scale01[15] qbqb_scale01_Err[16] qbqb_scale02[17] qbqb_scale02_Err[18] qbqb_scale03[19] qbqb_scale03_Err[20] qbqb_scale04[21] qbqb_scale04_Err[22] qbqb_scale05[23] qbqb_scale05_Err[24] qbqb_scale06[25] qbqb_scale06_Err[26] qbqb_scale07[27] qbqb_scale07_Err[28] gqb_scale01[29] gqb_scale01_Err[30] gqb_scale02[31] gqb_scale02_Err[32] gqb_scale03[33] gqb_scale03_Err[34] gqb_scale04[35] gqb_scale04_Err[36] gqb_scale05[37] gqb_scale05_Err[38] gqb_scale06[39] gqb_scale06_Err[40] gqb_scale07[41] gqb_scale07_Err[42] qqb_scale01[43] qqb_scale01_Err[44] qqb_scale02[45] qqb_scale02_Err[46] qqb_scale03[47] qqb_scale03_Err[48] qqb_scale04[49] qqb_scale04_Err[50] qqb_scale05[51] qqb_scale05_Err[52] qqb_scale06[53] qqb_scale06_Err[54] qqb_scale07[55] qqb_scale07_Err[56] qbg_scale01[57] qbg_scale01_Err[58] qbg_scale02[59] qbg_scale02_Err[60] qbg_scale03[61] qbg_scale03_Err[62] qbg_scale04[63] qbg_scale04_Err[64] qbg_scale05[65] qbg_scale05_Err[66] qbg_scale06[67] qbg_scale06_Err[68] qbg_scale07[69] qbg_scale07_Err[70] gg_scale01[71] gg_scale01_Err[72] gg_scale02[73] gg_scale02_Err[74] gg_scale03[75] gg_scale03_Err[76] gg_scale04[77] gg_scale04_Err[78] gg_scale05[79] gg_scale05_Err[80] gg_scale06[81] gg_scale06_Err[82] gg_scale07[83] gg_scale07_Err[84] qg_scale01[85] qg_scale01_Err[86] qg_scale02[87] qg_scale02_Err[88] qg_scale03[89] qg_scale03_Err[90] qg_scale04[91] qg_scale04_Err[92] qg_scale05[93] qg_scale05_Err[94] qg_scale06[95] qg_scale06_Err[96] qg_scale07[97] qg_scale07_Err[98] qbq_scale01[99] qbq_scale01_Err[100] qbq_scale02[101] qbq_scale02_Err[102] qbq_scale03[103] qbq_scale03_Err[104] qbq_scale04[105] qbq_scale04_Err[106] qbq_scale05[107] qbq_scale05_Err[108] qbq_scale06[109] qbq_scale06_Err[110] qbq_scale07[111] qbq_scale07_Err[112] gq_scale01[113] gq_scale01_Err[114] gq_scale02[115] gq_scale02_Err[116] gq_scale03[117] gq_scale03_Err[118] gq_scale04[119] gq_scale04_Err[120] gq_scale05[121] gq_scale05_Err[122] gq_scale06[123] gq_scale06_Err[124] gq_scale07[125] gq_scale07_Err[126] qq_scale01[127] qq_scale01_Err[128] qq_scale02[129] qq_scale02_Err[130] qq_scale03[131] qq_scale03_Err[132] qq_scale04[133] qq_scale04_Err[134] qq_scale05[135] qq_scale05_Err[136] qq_scale06[137] qq_scale06_Err[138] qq_scale07[139] qq_scale07_Err[140]
#neval: 972000000
4.63715837494E+03 7.99601855483E-01 4.17426265138E+03 6.82262570278E-01 4.96904163456E+03 9.10585024273E-01 5.51475704333E+03 1.01008514024E+00 4.98458453498E+03 8.56078911866E-01 3.99781415465E+03 6.54603778430E-01 4.30012863013E+03 7.41594010681E-01 1.62443353863E+02 6.77104380679E-02 1.45646671748E+02 6.51205496273E-02 1.74001843192E+02 6.93311734486E-02 2.07072253602E+02 8.64395626991E-02 1.85019611624E+02 8.26882032470E-02 1.31195641303E+02 5.46986630792E-02 1.40189776221E+02 5.57441963728E-02 2.75755936473E+02 7.98619771885E-02 2.58396880869E+02 6.71210107694E-02 2.81450835749E+02 9.22706952973E-02 3.37449891676E+02 1.01746325375E-01 3.18487230367E+02 8.50534831518E-02 2.32050822265E+02 6.47326020136E-02 2.38812579889E+02 7.44718458126E-02 1.18673994532E+03 2.84727258189E-01 1.04344626854E+03 2.48588221029E-01 1.31100336212E+03 3.17575990103E-01 1.36262888948E+03 3.52999620280E-01 1.20031827233E+03 3.07368488701E-01 1.05260380080E+03 2.36848613943E-01 1.16346182762E+03 2.63514736352E-01 2.75901980429E+02 7.91884226243E-02 2.58500691944E+02 6.65633092471E-02 2.81639944019E+02 9.15808996202E-02 3.37631428607E+02 1.00927594707E-01 3.18620173608E+02 8.44000674069E-02 2.32168518518E+02 6.41774359541E-02 2.38964434154E+02 7.38739141979E-02 8.42044814704E+00 1.43577490507E-02 1.57881145205E+01 1.04704096827E-02 -5.84291545420E+00 1.91377763398E-02 1.08623660063E+01 1.83622252020E-02 2.00526604854E+01 1.33127918701E-02 6.72647037882E+00 1.15826561047E-02 -4.88588847695E+00 1.53752716221E-02 7.52078328686E+02 1.95837376314E-01 6.89203824859E+02 1.63617492389E-01 7.88918319013E+02 2.27792673904E-01 9.24681858034E+02 2.51341041771E-01 8.51450426976E+02 2.08076122774E-01 6.30299124893E+02 1.58215818119E-01 6.64817470825E+02 1.82865355564E-01 1.18395302859E+03 2.87871201389E-01 1.04013074813E+03 2.51512795219E-01 1.30956401103E+03 3.22212809992E-01 1.35912186418E+03 3.57318736620E-01 1.19615875707E+03 3.10998922714E-01 1.05029254938E+03 2.39674349406E-01 1.16227778894E+03 2.67155402987E-01 7.51786108970E+02 1.98724478738E-01 6.88894032384E+02 1.65486922228E-01 7.88617896589E+02 2.31768256032E-01 9.24358254336E+02 2.55029709752E-01 8.51085920896E+02 2.10363270507E-01 6.30053808850E+02 1.60695028069E-01 6.64537695457E+02 1.86067334639E-01 3.98668035744E+01 4.61222371540E-02 3.41442340541E+01 3.85287085267E-02 3.97010985249E+01 5.34230465445E-02 5.06722526628E+01 6.02623567232E-02 4.32129996807E+01 4.93769073797E-02 3.22183681455E+01 3.69242180050E-02 3.19559030020E+01 4.28200090032E-02 
#nx: 0


==> results/WJ_h/CNO/WMDstar_FULL_NLO.pt_had_os.dat <==
#labels: pt_had_lower[1] pt_had_center[2] pt_had_upper[3] tot_scale01[4] tot_scale01_Err[5] tot_scale02[6] tot_scale02_Err[7] tot_scale03[8] tot_scale03_Err[9] tot_scale04[10] tot_scale04_Err[11] tot_scale05[12] tot_scale05_Err[13] tot_scale06[14] tot_scale06_Err[15] tot_scale07[16] tot_scale07_Err[17]
#neval: 971999998
#overflow:lower center upper 1.77950783459E-02 1.42328912054E-03 2.56630239505E-02 2.03386172856E-03 1.57294940880E-02 1.75821777071E-03 1.90384138912E-02 2.28355943169E-03 2.89750219997E-02 2.91703443240E-03 1.66989812244E-02 1.06181561439E-03 1.38845825674E-02 9.65434631740E-04 
8.00000000000E+00 1.00000000000E+01 1.20000000000E+01 3.74243768652E+03 2.16364181609E+00 3.36220250564E+03 2.06888615597E+00 4.08949885106E+03 2.27294660418E+00 4.14044130911E+03 2.64492407323E+00 3.71446698369E+03 2.52850842745E+00 3.41855992787E+03 1.82358102506E+00 3.72730962860E+03 1.91442636742E+00 
1.20000000000E+01 1.60000000000E+01 2.00000000000E+01 1.94883919573E+03 8.05564871268E-01 1.77562663898E+03 7.79867229444E-01 2.10724407153E+03 8.38688809506E-01 2.15884308457E+03 9.91811745242E-01 1.96095280079E+03 9.57872723770E-01 1.77878997359E+03 6.77248792916E-01 1.91663269443E+03 7.04160633609E-01 
2.00000000000E+01 3.00000000000E+01 4.00000000000E+01 6.81641478676E+02 2.21519331983E-01 6.34563494886E+02 2.14821908144E-01 7.24329993750E+02 2.34317321813E-01 7.53205489418E+02 2.86461847645E-01 6.97796543807E+02 2.68668385615E-01 6.23139951440E+02 1.83115347254E-01 6.58931556746E+02 1.88910392781E-01 
4.00000000000E+01 6.00000000000E+01 8.00000000000E+01 1.30801574792E+02 5.91339891913E-02 1.25959214420E+02 5.59752323601E-02 1.35049696462E+02 6.72226455012E-02 1.43671663161E+02 8.46325190427E-02 1.37723168811E+02 7.32121726927E-02 1.19863848318E+02 4.64978771576E-02 1.23058826575E+02 4.83665141447E-02 
8.00000000000E+01 5.40000000000E+02 1.00000000000E+03 1.28467355113E+00 1.08904520465E-03 1.30376740241E+00 1.03066210935E-03 1.26406999892E+00 1.29810975698E-03 1.41057796921E+00 1.71108493089E-03 1.42783492032E+00 1.39791352100E-03 1.17355462492E+00 8.19722068725E-04 1.14944692597E+00 8.50860040137E-04 
#nx: 3


==> results/WJ_h/CNO/WMDstar_FULL_NLO.pt_had_ss.dat <==
#labels: pt_had_lower[1] pt_had_center[2] pt_had_upper[3] tot_scale01[4] tot_scale01_Err[5] tot_scale02[6] tot_scale02_Err[7] tot_scale03[8] tot_scale03_Err[9] tot_scale04[10] tot_scale04_Err[11] tot_scale05[12] tot_scale05_Err[13] tot_scale06[14] tot_scale06_Err[15] tot_scale07[16] tot_scale07_Err[17]
#neval: 972000000
#overflow:lower center upper 3.42237025470E-03 1.43545373188E-04 4.29148346589E-03 1.66549789927E-04 2.64106246497E-03 1.12323313353E-04 4.57510108673E-03 1.94217958564E-04 5.69245483553E-03 2.33169538008E-04 2.65042820329E-03 1.08312165154E-04 2.04167234302E-03 8.64111117819E-05 
8.00000000000E+00 1.00000000000E+01 1.20000000000E+01 4.95815394751E+02 1.85372200284E-01 4.40963946775E+02 1.56065922614E-01 5.36223980506E+02 2.13002343636E-01 5.80300426325E+02 2.33130825997E-01 5.19592933618E+02 1.95350023307E-01 4.32917314582E+02 1.52041725170E-01 4.70826282724E+02 1.74074820903E-01 
1.20000000000E+01 1.60000000000E+01 2.00000000000E+01 1.81283433500E+02 5.27636221498E-02 1.62665131338E+02 4.53178916499E-02 1.94791314043E+02 5.97383898124E-02 2.15172829971E+02 6.68655400659E-02 1.93892366808E+02 5.70187599275E-02 1.56495006253E+02 4.30580137335E-02 1.68782703528E+02 4.84531163582E-02 
2.00000000000E+01 3.00000000000E+01 4.00000000000E+01 4.28963500216E+01 1.12040196861E-02 3.90926253944E+01 9.90745229911E-03 4.55310482578E+01 1.24114384359E-02 5.19674629576E+01 1.44380608081E-02 4.73893612975E+01 1.25944762938E-02 3.64196472805E+01 9.04527748383E-03 3.86968535307E+01 9.89144168892E-03 
4.00000000000E+01 6.00000000000E+01 8.00000000000E+01 6.71460232454E+00 2.43261805010E-03 6.29036716799E+00 2.22367819268E-03 6.96471155865E+00 2.65548651392E-03 8.35195359696E+00 3.21752329659E-03 7.78947248343E+00 2.86807107596E-03 5.57904775400E+00 1.93626990631E-03 5.77064804317E+00 2.06588159214E-03 
8.00000000000E+01 5.40000000000E+02 1.00000000000E+03 8.34949849132E-02 5.25887734587E-05 8.19682671401E-02 4.92375826621E-05 8.32776899968E-02 5.67767263770E-05 1.06802385676E-01 7.25329637183E-05 1.03723515318E-01 6.55811097488E-05 6.78456859675E-02 4.06321571464E-05 6.71472456611E-02 4.19588891589E-05 
#nx: 3


==> results/WJ_h/CNO/WMDstar_FULL_R.abs_yl_os.dat <==
#labels: abs_ylm_lower[1] abs_ylm_center[2] abs_ylm_upper[3] tot_scale01[4] tot_scale01_Err[5] tot_scale02[6] tot_scale02_Err[7] tot_scale03[8] tot_scale03_Err[9] tot_scale04[10] tot_scale04_Err[11] tot_scale05[12] tot_scale05_Err[13] tot_scale06[14] tot_scale06_Err[15] tot_scale07[16] tot_scale07_Err[17]
#neval: 539999998
#overflow:lower center upper 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 
0.00000000000E+00 2.50000000000E-01 5.00000000000E-01 6.61943906099E+02 5.52057306393E+00 3.94357444851E+02 5.33062121392E+00 8.77336171481E+02 5.77755595726E+00 8.86600297994E+02 7.22150556126E+00 5.27253212353E+02 6.82271269395E+00 5.19049339504E+02 4.41864732183E+00 6.85564740839E+02 4.53916283126E+00 
5.00000000000E-01 7.50000000000E-01 1.00000000000E+00 5.85953765904E+02 5.92031658256E+00 3.22723520813E+02 5.74776836033E+00 8.05364663356E+02 6.17473363785E+00 7.84476639458E+02 7.74897267008E+00 4.34019979796E+02 7.36005592107E+00 4.59501563279E+02 4.73657497077E+00 6.28742819044E+02 4.85250992737E+00 
1.00000000000E+00 1.25000000000E+00 1.50000000000E+00 5.06476660245E+02 6.03485061077E+00 2.49243438802E+02 5.87140929774E+00 7.19539462477E+02 6.29966473350E+00 6.77707366949E+02 7.90348691714E+00 3.35646897675E+02 7.52968309037E+00 3.97024509804E+02 4.82516426110E+00 5.62069345333E+02 4.94175184967E+00 
1.50000000000E+00 1.75000000000E+00 2.00000000000E+00 4.57172523096E+02 6.09671589308E+00 2.19986809605E+02 5.94036121922E+00 6.47271224032E+02 6.31795234647E+00 6.05822345243E+02 7.98394408523E+00 2.93352305040E+02 7.61614843491E+00 3.60795607560E+02 4.87010375364E+00 5.09790383457E+02 4.95602708348E+00 
2.00000000000E+00 2.25000000000E+00 2.50000000000E+00 4.72440378779E+02 6.12095556032E+00 2.68812332824E+02 6.01317958020E+00 6.34833489794E+02 6.33604572771E+00 6.18879688657E+02 7.98113528615E+00 3.50014530746E+02 7.71091916133E+00 3.75792063485E+02 4.90061812959E+00 5.02641383669E+02 4.99345066624E+00 
#nx: 3


==> results/WJ_h/CNO/WMDstar_FULL_R.abs_yl_ss.dat <==
#labels: abs_ylm_lower[1] abs_ylm_center[2] abs_ylm_upper[3] tot_scale01[4] tot_scale01_Err[5] tot_scale02[6] tot_scale02_Err[7] tot_scale03[8] tot_scale03_Err[9] tot_scale04[10] tot_scale04_Err[11] tot_scale05[12] tot_scale05_Err[13] tot_scale06[14] tot_scale06_Err[15] tot_scale07[16] tot_scale07_Err[17]
#neval: 540000000
#overflow:lower center upper 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 
0.00000000000E+00 2.50000000000E-01 5.00000000000E-01 9.46523238036E+02 4.91824289905E-01 8.17498522933E+02 4.10896261959E-01 1.04758636227E+03 5.67608973945E-01 1.21023644591E+03 6.26659220904E-01 1.04055398791E+03 5.20983595916E-01 7.62974803683E+02 3.97644056962E-01 8.41748735012E+02 4.57452627221E-01 
5.00000000000E-01 7.50000000000E-01 1.00000000000E+00 9.63797697461E+02 5.02265232423E-01 8.35675498775E+02 4.19121068726E-01 1.06303193169E+03 5.79184761152E-01 1.23207640104E+03 6.40786559468E-01 1.06352226770E+03 5.31838435176E-01 7.77008948349E+02 4.05767028169E-01 8.54351049602E+02 4.65823977086E-01 
1.00000000000E+00 1.25000000000E+00 1.50000000000E+00 9.82851673949E+02 5.36291319459E-01 8.58615680571E+02 4.53373872729E-01 1.07753591488E+03 6.11978834986E-01 1.25592987128E+03 6.84252400365E-01 1.09239647356E+03 5.76172067414E-01 7.92581694835E+02 4.32767220771E-01 8.66272208394E+02 4.91016030744E-01 
1.50000000000E+00 1.75000000000E+00 2.00000000000E+00 9.82470018101E+02 5.97242139364E-01 8.67094871195E+02 5.13692282267E-01 1.06815302211E+03 6.73854620552E-01 1.25481874960E+03 7.64943892604E-01 1.10276855492E+03 6.53301053202E-01 7.92542920943E+02 4.81498151376E-01 8.59166457457E+02 5.40108784349E-01 
2.00000000000E+00 2.25000000000E+00 2.50000000000E+00 9.33934424193E+02 7.34660541191E-01 8.34270009708E+02 6.47078489690E-01 1.00527943579E+03 8.14572758570E-01 1.19235586460E+03 9.43760239751E-01 1.06067900755E+03 8.24395185185E-01 7.53594906171E+02 5.91518494803E-01 8.08831525668E+02 6.51853067114E-01 
#nx: 3


==> results/WJ_h/CNO/WMDstar_FULL_R.cross_os.dat <==
#labels: tot_scale01[1] tot_scale01_Err[2] tot_scale02[3] tot_scale02_Err[4] tot_scale03[5] tot_scale03_Err[6] tot_scale04[7] tot_scale04_Err[8] tot_scale05[9] tot_scale05_Err[10] tot_scale06[11] tot_scale06_Err[12] tot_scale07[13] tot_scale07_Err[14] qbqb_scale01[15] qbqb_scale01_Err[16] qbqb_scale02[17] qbqb_scale02_Err[18] qbqb_scale03[19] qbqb_scale03_Err[20] qbqb_scale04[21] qbqb_scale04_Err[22] qbqb_scale05[23] qbqb_scale05_Err[24] qbqb_scale06[25] qbqb_scale06_Err[26] qbqb_scale07[27] qbqb_scale07_Err[28] gqb_scale01[29] gqb_scale01_Err[30] gqb_scale02[31] gqb_scale02_Err[32] gqb_scale03[33] gqb_scale03_Err[34] gqb_scale04[35] gqb_scale04_Err[36] gqb_scale05[37] gqb_scale05_Err[38] gqb_scale06[39] gqb_scale06_Err[40] gqb_scale07[41] gqb_scale07_Err[42] qqb_scale01[43] qqb_scale01_Err[44] qqb_scale02[45] qqb_scale02_Err[46] qqb_scale03[47] qqb_scale03_Err[48] qqb_scale04[49] qqb_scale04_Err[50] qqb_scale05[51] qqb_scale05_Err[52] qqb_scale06[53] qqb_scale06_Err[54] qqb_scale07[55] qqb_scale07_Err[56] qbg_scale01[57] qbg_scale01_Err[58] qbg_scale02[59] qbg_scale02_Err[60] qbg_scale03[61] qbg_scale03_Err[62] qbg_scale04[63] qbg_scale04_Err[64] qbg_scale05[65] qbg_scale05_Err[66] qbg_scale06[67] qbg_scale06_Err[68] qbg_scale07[69] qbg_scale07_Err[70] gg_scale01[71] gg_scale01_Err[72] gg_scale02[73] gg_scale02_Err[74] gg_scale03[75] gg_scale03_Err[76] gg_scale04[77] gg_scale04_Err[78] gg_scale05[79] gg_scale05_Err[80] gg_scale06[81] gg_scale06_Err[82] gg_scale07[83] gg_scale07_Err[84] qg_scale01[85] qg_scale01_Err[86] qg_scale02[87] qg_scale02_Err[88] qg_scale03[89] qg_scale03_Err[90] qg_scale04[91] qg_scale04_Err[92] qg_scale05[93] qg_scale05_Err[94] qg_scale06[95] qg_scale06_Err[96] qg_scale07[97] qg_scale07_Err[98] qbq_scale01[99] qbq_scale01_Err[100] qbq_scale02[101] qbq_scale02_Err[102] qbq_scale03[103] qbq_scale03_Err[104] qbq_scale04[105] qbq_scale04_Err[106] qbq_scale05[107] qbq_scale05_Err[108] qbq_scale06[109] qbq_scale06_Err[110] qbq_scale07[111] qbq_scale07_Err[112] gq_scale01[113] gq_scale01_Err[114] gq_scale02[115] gq_scale02_Err[116] gq_scale03[117] gq_scale03_Err[118] gq_scale04[119] gq_scale04_Err[120] gq_scale05[121] gq_scale05_Err[122] gq_scale06[123] gq_scale06_Err[124] gq_scale07[125] gq_scale07_Err[126] qq_scale01[127] qq_scale01_Err[128] qq_scale02[129] qq_scale02_Err[130] qq_scale03[131] qq_scale03_Err[132] qq_scale04[133] qq_scale04_Err[134] qq_scale05[135] qq_scale05_Err[136] qq_scale06[137] qq_scale06_Err[138] qq_scale07[139] qq_scale07_Err[140]
#neval: 539999998
1.34122456187E+03 7.19014648694E+00 7.27081676080E+02 6.96649210292E+00 1.84195323624E+03 7.55206251881E+00 1.78638732658E+03 9.43199669863E+00 9.69872960535E+02 8.91994708737E+00 1.05545405878E+03 5.74976482180E+00 1.44636882957E+03 5.91680669064E+00 4.28648021756E+00 8.75143960997E-03 2.90927628929E+00 5.95554235863E-03 5.64709201820E+00 1.15914714504E-02 5.43046969906E+00 1.11166789740E-02 3.67682848287E+00 7.54001531577E-03 3.47338825590E+00 7.08561475151E-03 4.56739236681E+00 9.36273908624E-03 2.09965057201E+02 1.55220728325E-01 1.81228151141E+02 1.25188038902E-01 2.31622855658E+02 1.82579537148E-01 2.68393740958E+02 1.98046157675E-01 2.30618784816E+02 1.59000739605E-01 1.69270483580E+02 1.25299912097E-01 1.86130241614E+02 1.46761394980E-01 4.52383862574E+01 5.02401798445E-01 1.49668865484E+01 4.31272546818E-01 7.18966974886E+01 5.73319607595E-01 5.90473284385E+01 6.42596629293E-01 1.98700783538E+01 5.47904835164E-01 3.60247201379E+01 4.05513499583E-01 5.72173153950E+01 4.60464839425E-01 2.10106518665E+02 1.56248885945E-01 1.81330592555E+02 1.26092082878E-01 2.31782466458E+02 1.83496114095E-01 2.68579642634E+02 1.99355870395E-01 2.30753477495E+02 1.60156895880E-01 1.69382239716E+02 1.26127894744E-01 1.86259371115E+02 1.47557226555E-01 1.92611745943E+02 1.16807905079E+00 1.31579143121E+02 1.20843114554E+00 2.37935400829E+02 1.16647694114E+00 2.70795266834E+02 1.55471382204E+00 1.82618636189E+02 1.55742593945E+00 1.46517310235E+02 9.27432411333E-01 1.78748091929E+02 8.96971106656E-01 5.65973799249E+02 2.93390441623E+00 3.85970154972E+02 2.79552833948E+00 7.11162347712E+02 3.10199582366E+00 7.41770593855E+02 3.81772959549E+00 5.02323472714E+02 3.57065897045E+00 4.49853739596E+02 2.35402112906E+00 5.62435631580E+02 2.44353184675E+00 4.45845155742E+01 4.98882770732E-01 1.42397469997E+01 4.28250723997E-01 7.13290030585E+01 5.69439281922E-01 5.81905868719E+01 6.38179829377E-01 1.89157760090E+01 5.43895368859E-01 3.55070280216E+01 4.02704648445E-01 5.67753219193E+01 4.57095699441E-01 5.66989656276E+02 2.90766409505E+00 3.86648822577E+02 2.76749516460E+00 7.13198698190E+02 3.08422445974E+00 7.43219722073E+02 3.78706385060E+00 5.03127159026E+02 3.53443826254E+00 4.50634162089E+02 2.33202077603E+00 5.64159175623E+02 2.42511824104E+00 -4.97830287934E+02 1.93997074873E+00 -5.73103384378E+02 2.06366831922E+00 -4.30476196159E+02 1.85099966712E+00 -6.29106576418E+02 2.59455416040E+00 -7.23985862687E+02 2.65935243730E+00 -4.04705381898E+02 1.53575777433E+00 -3.50138568912E+02 1.43786207463E+00 
#nx: 0


==> results/WJ_h/CNO/WMDstar_FULL_R.cross_ss.dat <==
#labels: tot_scale01[1] tot_scale01_Err[2] tot_scale02[3] tot_scale02_Err[4] tot_scale03[5] tot_scale03_Err[6] tot_scale04[7] tot_scale04_Err[8] tot_scale05[9] tot_scale05_Err[10] tot_scale06[11] tot_scale06_Err[12] tot_scale07[13] tot_scale07_Err[14] qbqb_scale01[15] qbqb_scale01_Err[16] qbqb_scale02[17] qbqb_scale02_Err[18] qbqb_scale03[19] qbqb_scale03_Err[20] qbqb_scale04[21] qbqb_scale04_Err[22] qbqb_scale05[23] qbqb_scale05_Err[24] qbqb_scale06[25] qbqb_scale06_Err[26] qbqb_scale07[27] qbqb_scale07_Err[28] gqb_scale01[29] gqb_scale01_Err[30] gqb_scale02[31] gqb_scale02_Err[32] gqb_scale03[33] gqb_scale03_Err[34] gqb_scale04[35] gqb_scale04_Err[36] gqb_scale05[37] gqb_scale05_Err[38] gqb_scale06[39] gqb_scale06_Err[40] gqb_scale07[41] gqb_scale07_Err[42] qqb_scale01[43] qqb_scale01_Err[44] qqb_scale02[45] qqb_scale02_Err[46] qqb_scale03[47] qqb_scale03_Err[48] qqb_scale04[49] qqb_scale04_Err[50] qqb_scale05[51] qqb_scale05_Err[52] qqb_scale06[53] qqb_scale06_Err[54] qqb_scale07[55] qqb_scale07_Err[56] qbg_scale01[57] qbg_scale01_Err[58] qbg_scale02[59] qbg_scale02_Err[60] qbg_scale03[61] qbg_scale03_Err[62] qbg_scale04[63] qbg_scale04_Err[64] qbg_scale05[65] qbg_scale05_Err[66] qbg_scale06[67] qbg_scale06_Err[68] qbg_scale07[69] qbg_scale07_Err[70] gg_scale01[71] gg_scale01_Err[72] gg_scale02[73] gg_scale02_Err[74] gg_scale03[75] gg_scale03_Err[76] gg_scale04[77] gg_scale04_Err[78] gg_scale05[79] gg_scale05_Err[80] gg_scale06[81] gg_scale06_Err[82] gg_scale07[83] gg_scale07_Err[84] qg_scale01[85] qg_scale01_Err[86] qg_scale02[87] qg_scale02_Err[88] qg_scale03[89] qg_scale03_Err[90] qg_scale04[91] qg_scale04_Err[92] qg_scale05[93] qg_scale05_Err[94] qg_scale06[95] qg_scale06_Err[96] qg_scale07[97] qg_scale07_Err[98] qbq_scale01[99] qbq_scale01_Err[100] qbq_scale02[101] qbq_scale02_Err[102] qbq_scale03[103] qbq_scale03_Err[104] qbq_scale04[105] qbq_scale04_Err[106] qbq_scale05[107] qbq_scale05_Err[108] qbq_scale06[109] qbq_scale06_Err[110] qbq_scale07[111] qbq_scale07_Err[112] gq_scale01[113] gq_scale01_Err[114] gq_scale02[115] gq_scale02_Err[116] gq_scale03[117] gq_scale03_Err[118] gq_scale04[119] gq_scale04_Err[120] gq_scale05[121] gq_scale05_Err[122] gq_scale06[123] gq_scale06_Err[124] gq_scale07[125] gq_scale07_Err[126] qq_scale01[127] qq_scale01_Err[128] qq_scale02[129] qq_scale02_Err[130] qq_scale03[131] qq_scale03_Err[132] qq_scale04[133] qq_scale04_Err[134] qq_scale05[135] qq_scale05_Err[136] qq_scale06[137] qq_scale06_Err[138] qq_scale07[139] qq_scale07_Err[140]
#neval: 540000000
2.40491142338E+03 7.47888085321E-01 2.10653268859E+03 6.34837709504E-01 2.63070139557E+03 8.51546514585E-01 3.07290310121E+03 9.57076396819E-01 2.67991976811E+03 8.07105225332E-01 1.93944047206E+03 6.03256807683E-01 2.11508159493E+03 6.83315201316E-01 1.60570738056E+02 6.77038914474E-02 1.43239848224E+02 6.51132101489E-02 1.73717146792E+02 6.93258405985E-02 2.04670879329E+02 8.64308969742E-02 1.81964597809E+02 8.26787896701E-02 1.29692802064E+02 5.46935039980E-02 1.39985080265E+02 5.57401431257E-02 2.09839144951E+02 7.66560439960E-02 1.81132512321E+02 6.48546359440E-02 2.31434946424E+02 8.72648257203E-02 2.68234529080E+02 9.80684719249E-02 2.30497920832E+02 8.24698754384E-02 1.69169000798E+02 6.18030547466E-02 1.85985944842E+02 6.99944017697E-02 3.23570364135E+02 2.46895362016E-01 2.87406313187E+02 2.14524932907E-01 3.51758327764E+02 2.74499866081E-01 4.12263930865E+02 3.13984696844E-01 3.64947983113E+02 2.71899270110E-01 2.61443624239E+02 1.99804648547E-01 2.83560863362E+02 2.21488484354E-01 2.09967397715E+02 7.58952076449E-02 1.81239193021E+02 6.42315552695E-02 2.31584333637E+02 8.64564512383E-02 2.68395666497E+02 9.71329197651E-02 2.30633842872E+02 8.17372053889E-02 1.69272843906E+02 6.11725169520E-02 1.86106345625E+02 6.92911343631E-02 9.22950786597E+00 1.28308322563E-02 6.79233597394E+00 9.49591896407E-03 1.13163366339E+01 1.59429137233E-02 1.16692263211E+01 1.64191209554E-02 8.56881305352E+00 1.20640017059E-02 7.48966900306E+00 1.03501355909E-02 9.16790111175E+00 1.27760369368E-02 5.74199429812E+02 1.87300793272E-01 5.03262911727E+02 1.56884895977E-01 6.26485343853E+02 2.16198413742E-01 7.35188083036E+02 2.41898466857E-01 6.41101542496E+02 2.00467519535E-01 4.62447163506E+02 1.50169849726E-01 5.02773784094E+02 1.71990586674E-01 3.23115598301E+02 2.50170170051E-01 2.86868540895E+02 2.17802754810E-01 3.51321033632E+02 2.79221053133E-01 4.11675686297E+02 3.18524661146E-01 3.64258100259E+02 2.76002702958E-01 2.61045809930E+02 2.02765565417E-01 2.83210700204E+02 2.25161818264E-01 5.74139193398E+02 1.90474074521E-01 5.03147557659E+02 1.58809898109E-01 6.26416390863E+02 2.20498486384E-01 7.35122046948E+02 2.45786000837E-01 6.40972748254E+02 2.02826040825E-01 4.62404330351E+02 1.52908003570E-01 5.02708990216E+02 1.75558665061E-01 2.01078846987E+01 4.49559053783E-02 1.33722824259E+01 3.71861617435E-02 2.67241037563E+01 5.25742378351E-02 2.54713418868E+01 5.87195273498E-02 1.68926616987E+01 4.76448326157E-02 1.63032190656E+01 3.60018745866E-02 2.16233957806E+01 4.21862892362E-02 
#nx: 0


==> results/WJ_h/CNO/WMDstar_FULL_R.pt_had_os.dat <==
#labels: pt_had_lower[1] pt_had_center[2] pt_had_upper[3] tot_scale01[4] tot_scale01_Err[5] tot_scale02[6] tot_scale02_Err[7] tot_scale03[8] tot_scale03_Err[9] tot_scale04[10] tot_scale04_Err[11] tot_scale05[12] tot_scale05_Err[13] tot_scale06[14] tot_scale06_Err[15] tot_scale07[16] tot_scale07_Err[17]
#neval: 539999998
#overflow:lower center upper 3.23303555448E-02 1.13973794673E-03 4.48486736292E-02 1.64935387948E-03 2.76768935321E-02 1.31670240971E-03 4.53818892807E-02 1.72432183609E-03 6.00998058218E-02 2.24045408310E-03 2.48871851215E-02 8.68842839683E-04 1.96787185667E-02 7.57564604097E-04 
8.00000000000E+00 1.00000000000E+01 1.20000000000E+01 -8.37188988445E+01 1.75545211829E+00 -1.42229668990E+02 1.69301046202E+00 -3.09595861067E+01 1.81252082986E+00 -9.56311310741E+01 2.22642923874E+00 -1.73033812148E+02 2.14303169358E+00 -7.20054403897E+01 1.42249556680E+00 -3.07264797290E+01 1.46657910578E+00 
1.20000000000E+01 1.60000000000E+01 2.00000000000E+01 1.06587781214E+01 6.59226591302E-01 -1.80236812424E+01 6.44419113526E-01 3.49736496276E+01 6.73324221382E-01 1.87314089949E+01 8.43611217567E-01 -1.97421004753E+01 8.20347109182E-01 6.74601584699E+00 5.31621396549E-01 2.54356655769E+01 5.41304632268E-01 
2.00000000000E+01 3.00000000000E+01 4.00000000000E+01 2.59470431923E+01 1.80198815113E-01 1.79876404799E+01 1.75523350064E-01 3.18911580967E+01 1.89133992441E-01 3.29604899176E+01 2.43229609776E-01 2.25746347434E+01 2.27821966947E-01 2.10629111394E+01 1.42051458826E-01 2.57612037545E+01 1.43972154206E-01 
4.00000000000E+01 6.00000000000E+01 8.00000000000E+01 1.61342764197E+01 4.89140661756E-02 1.56427277275E+01 4.59011016599E-02 1.62719896575E+01 5.65964438188E-02 2.01305158021E+01 7.23613679620E-02 1.95860091382E+01 6.17563221224E-02 1.31941248330E+01 3.68792891662E-02 1.33191616206E+01 3.84497252144E-02 
8.00000000000E+01 5.40000000000E+02 1.00000000000E+03 4.63160410636E-01 8.06517205531E-04 4.92314094664E-01 7.33196575059E-04 4.32267994219E-01 1.01930229359E-03 6.02858688034E-01 1.32185453908E-03 6.32835247928E-01 1.02683603903E-03 3.69829655076E-01 5.72902318874E-04 3.42392099789E-01 6.19047565340E-04 
#nx: 3


==> results/WJ_h/CNO/WMDstar_FULL_R.pt_had_ss.dat <==
#labels: pt_had_lower[1] pt_had_center[2] pt_had_upper[3] tot_scale01[4] tot_scale01_Err[5] tot_scale02[6] tot_scale02_Err[7] tot_scale03[8] tot_scale03_Err[9] tot_scale04[10] tot_scale04_Err[11] tot_scale05[12] tot_scale05_Err[13] tot_scale06[14] tot_scale06_Err[15] tot_scale07[16] tot_scale07_Err[17]
#neval: 540000000
#overflow:lower center upper 3.49286653147E-03 1.43508607452E-04 4.37664862947E-03 1.66519827084E-04 2.69273822776E-03 1.12284132366E-04 4.69483198915E-03 1.94144603254E-04 5.82398252335E-03 2.33123259995E-04 2.69600945768E-03 1.08288661173E-04 2.07126173130E-03 8.63913143177E-05 
8.00000000000E+00 1.00000000000E+01 1.20000000000E+01 2.17414030584E+02 1.73811634333E-01 1.84028819523E+02 1.45363564303E-01 2.44492986498E+02 1.99927140472E-01 2.76686829994E+02 2.21361254373E-01 2.33489538595E+02 1.84362045349E-01 1.75760378242E+02 1.40528322396E-01 1.97229550153E+02 1.61130780760E-01 
1.20000000000E+01 1.60000000000E+01 2.00000000000E+01 9.18669656885E+01 4.98714316672E-02 7.98245655213E+01 4.26776663021E-02 1.01065093304E+02 5.64669348689E-02 1.17158981178E+02 6.38904927174E-02 1.01417665542E+02 5.42844017055E-02 7.41703842127E+01 4.01858195883E-02 8.13799741129E+01 4.52125695335E-02 
2.00000000000E+01 3.00000000000E+01 4.00000000000E+01 2.63801443490E+01 1.07960558561E-02 2.36922524868E+01 9.54579920560E-03 2.82416953193E+01 1.19417421628E-02 3.37822956159E+01 1.40128715771E-02 3.01831313541E+01 1.22170461030E-02 2.12441482838E+01 8.64148696640E-03 2.26572029500E+01 9.42702504943E-03 
4.00000000000E+01 6.00000000000E+01 8.00000000000E+01 5.09828791104E+00 2.39256004264E-03 4.76078096142E+00 2.18985195468E-03 5.28433493058E+00 2.60954300197E-03 6.58018422123E+00 3.17557056525E-03 6.09437021663E+00 2.83275114895E-03 4.08677278974E+00 1.89672494643E-03 4.21009732479E+00 2.02047176920E-03 
8.00000000000E+01 5.40000000000E+02 1.00000000000E+03 7.44990797638E-02 5.22533288838E-05 7.32762185610E-02 4.89506948133E-05 7.39911381167E-02 5.64116174025E-05 9.74194166141E-02 7.21965318203E-05 9.45594150933E-02 6.52941099942E-05 5.92582262523E-02 4.02932887955E-05 5.82681677993E-02 4.15823860905E-05 
#nx: 3


==> results/WJ_h/CNO/WMDstar_FULL_V.abs_yl_os.dat <==
#labels: abs_ylm_lower[1] abs_ylm_center[2] abs_ylm_upper[3] tot_scale01[4] tot_scale01_Err[5] tot_scale02[6] tot_scale02_Err[7] tot_scale03[8] tot_scale03_Err[9] tot_scale04[10] tot_scale04_Err[11] tot_scale05[12] tot_scale05_Err[13] tot_scale06[14] tot_scale06_Err[15] tot_scale07[16] tot_scale07_Err[17]
#neval: 270000000
#overflow:lower center upper 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 
0.00000000000E+00 2.50000000000E-01 5.00000000000E-01 9.39682476618E+03 4.36539211949E+00 8.46341767543E+03 3.99652478404E+00 1.05465701637E+04 4.92861552106E+00 9.76766223307E+03 4.95063330277E+00 8.73892750500E+03 4.45329979456E+00 8.96842001421E+03 3.98229258442E+00 9.96458093027E+03 4.42005478977E+00 
5.00000000000E-01 7.50000000000E-01 1.00000000000E+00 8.94600704629E+03 4.58125021979E+00 8.11866666557E+03 4.24261174909E+00 9.97626039906E+03 5.13891293995E+00 9.34710446370E+03 5.20848211068E+00 8.44072089770E+03 4.76360751806E+00 8.50883579888E+03 4.17213524869E+00 9.40284947886E+03 4.60129071178E+00 
1.00000000000E+00 1.25000000000E+00 1.50000000000E+00 8.04632702536E+03 4.78412013742E+00 7.40941605786E+03 4.51670712420E+00 8.86040591429E+03 5.32767650292E+00 8.48781856480E+03 5.49100584543E+00 7.80067068633E+03 5.11795697399E+00 7.60508233438E+03 4.32614376445E+00 8.31460047180E+03 4.73845126616E+00 
1.50000000000E+00 1.75000000000E+00 2.00000000000E+00 6.79323498943E+03 5.16008345213E+00 6.38260033080E+03 4.99842720830E+00 7.34681995850E+03 5.59180045336E+00 7.25353559648E+03 5.99423034303E+00 6.82690860713E+03 5.74574275381E+00 6.36800309127E+03 4.63055009992E+00 6.85556568565E+03 4.95858544588E+00 
2.00000000000E+00 2.25000000000E+00 2.50000000000E+00 5.29688529471E+03 5.81247430770E+00 5.09244281437E+03 5.78421089675E+00 5.61215354402E+03 6.21017975499E+00 5.73372929102E+03 6.87898076056E+00 5.53997211097E+03 6.74800047856E+00 4.91829788080E+03 5.15288916003E+00 5.20053030680E+03 5.43056160213E+00 
#nx: 3


==> results/WJ_h/CNO/WMDstar_FULL_V.abs_yl_ss.dat <==
#labels: abs_ylm_lower[1] abs_ylm_center[2] abs_ylm_upper[3] tot_scale01[4] tot_scale01_Err[5] tot_scale02[6] tot_scale02_Err[7] tot_scale03[8] tot_scale03_Err[9] tot_scale04[10] tot_scale04_Err[11] tot_scale05[12] tot_scale05_Err[13] tot_scale06[14] tot_scale06_Err[15] tot_scale07[16] tot_scale07_Err[17]
#neval: 270000000
#overflow:lower center upper 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 
0.00000000000E+00 2.50000000000E-01 5.00000000000E-01 3.89597737600E+02 1.26892588470E-01 4.59797827240E+02 1.41519727989E-01 3.05877978274E+02 1.22183787140E-01 4.03018044348E+02 1.48258441529E-01 5.08724134492E+02 1.64861869753E-01 3.75340156074E+02 1.14443962575E-01 3.17655358736E+02 1.07670769149E-01 
5.00000000000E-01 7.50000000000E-01 1.00000000000E+00 3.66816098388E+02 1.26476332276E-01 4.29013495009E+02 1.39566226276E-01 2.92456212546E+02 1.23061535052E-01 3.79200316983E+02 1.48685412269E-01 4.73813517717E+02 1.62387138644E-01 3.53454932111E+02 1.14160922318E-01 3.02766558854E+02 1.08195390338E-01 
1.00000000000E+00 1.25000000000E+00 1.50000000000E+00 3.25688398566E+02 1.27760283398E-01 3.73963361021E+02 1.39250653589E-01 2.67753098259E+02 1.25059713962E-01 3.36346050549E+02 1.51585496636E-01 4.11555538947E+02 1.62506973013E-01 3.14042009062E+02 1.15150700452E-01 2.75447778911E+02 1.10076267692E-01 
1.50000000000E+00 1.75000000000E+00 2.00000000000E+00 2.72557423530E+02 1.29433889530E-01 3.03508379161E+02 1.38946375208E-01 2.34715396542E+02 1.28190081724E-01 2.81523990985E+02 1.51797185379E-01 3.32352274792E+02 1.61959034111E-01 2.62590639902E+02 1.16416404435E-01 2.38844776294E+02 1.13178866195E-01 
2.00000000000E+00 2.25000000000E+00 2.50000000000E+00 2.13964153496E+02 1.38285634024E-01 2.28333250064E+02 1.44822171140E-01 1.95567981994E+02 1.39998973768E-01 2.21487683299E+02 1.62419736900E-01 2.48640514581E+02 1.68854457375E-01 2.05711889731E+02 1.24329700835E-01 1.96021556891E+02 1.23579544440E-01 
#nx: 3


==> results/WJ_h/CNO/WMDstar_FULL_V.cross_os.dat <==
#labels: tot_scale01[1] tot_scale01_Err[2] tot_scale02[3] tot_scale02_Err[4] tot_scale03[5] tot_scale03_Err[6] tot_scale04[7] tot_scale04_Err[8] tot_scale05[9] tot_scale05_Err[10] tot_scale06[11] tot_scale06_Err[12] tot_scale07[13] tot_scale07_Err[14] qbqb_scale01[15] qbqb_scale01_Err[16] qbqb_scale02[17] qbqb_scale02_Err[18] qbqb_scale03[19] qbqb_scale03_Err[20] qbqb_scale04[21] qbqb_scale04_Err[22] qbqb_scale05[23] qbqb_scale05_Err[24] qbqb_scale06[25] qbqb_scale06_Err[26] qbqb_scale07[27] qbqb_scale07_Err[28] gqb_scale01[29] gqb_scale01_Err[30] gqb_scale02[31] gqb_scale02_Err[32] gqb_scale03[33] gqb_scale03_Err[34] gqb_scale04[35] gqb_scale04_Err[36] gqb_scale05[37] gqb_scale05_Err[38] gqb_scale06[39] gqb_scale06_Err[40] gqb_scale07[41] gqb_scale07_Err[42] qqb_scale01[43] qqb_scale01_Err[44] qqb_scale02[45] qqb_scale02_Err[46] qqb_scale03[47] qqb_scale03_Err[48] qqb_scale04[49] qqb_scale04_Err[50] qqb_scale05[51] qqb_scale05_Err[52] qqb_scale06[53] qqb_scale06_Err[54] qqb_scale07[55] qqb_scale07_Err[56] qbg_scale01[57] qbg_scale01_Err[58] qbg_scale02[59] qbg_scale02_Err[60] qbg_scale03[61] qbg_scale03_Err[62] qbg_scale04[63] qbg_scale04_Err[64] qbg_scale05[65] qbg_scale05_Err[66] qbg_scale06[67] qbg_scale06_Err[68] qbg_scale07[69] qbg_scale07_Err[70] gg_scale01[71] gg_scale01_Err[72] gg_scale02[73] gg_scale02_Err[74] gg_scale03[75] gg_scale03_Err[76] gg_scale04[77] gg_scale04_Err[78] gg_scale05[79] gg_scale05_Err[80] gg_scale06[81] gg_scale06_Err[82] gg_scale07[83] gg_scale07_Err[84] qg_scale01[85] qg_scale01_Err[86] qg_scale02[87] qg_scale02_Err[88] qg_scale03[89] qg_scale03_Err[90] qg_scale04[91] qg_scale04_Err[92] qg_scale05[93] qg_scale05_Err[94] qg_scale06[95] qg_scale06_Err[96] qg_scale07[97] qg_scale07_Err[98] qbq_scale01[99] qbq_scale01_Err[100] qbq_scale02[101] qbq_scale02_Err[102] qbq_scale03[103] qbq_scale03_Err[104] qbq_scale04[105] qbq_scale04_Err[106] qbq_scale05[107] qbq_scale05_Err[108] qbq_scale06[109] qbq_scale06_Err[110] qbq_scale07[111] qbq_scale07_Err[112] gq_scale01[113] gq_scale01_Err[114] gq_scale02[115] gq_scale02_Err[116] gq_scale03[117] gq_scale03_Err[118] gq_scale04[119] gq_scale04_Err[120] gq_scale05[121] gq_scale05_Err[122] gq_scale06[123] gq_scale06_Err[124] gq_scale07[125] gq_scale07_Err[126] qq_scale01[127] qq_scale01_Err[128] qq_scale02[129] qq_scale02_Err[130] qq_scale03[131] qq_scale03_Err[132] qq_scale04[133] qq_scale04_Err[134] qq_scale05[135] qq_scale05_Err[136] qq_scale06[137] qq_scale06_Err[138] qq_scale07[139] qq_scale07_Err[140]
#neval: 270000000
1.92419325725E+04 5.45976328732E+00 1.77352161946E+04 5.22894903558E+00 2.11732208651E+04 6.01425128886E+00 2.02988884579E+04 6.34473560512E+00 1.86765200704E+04 5.99460408254E+00 1.81862731776E+04 4.90346572883E+00 1.98707497563E+04 5.31283935621E+00 1.86537202648E+00 5.47630710869E-03 2.39775353384E+00 5.25439998349E-03 2.81040084933E-01 5.13378906586E-03 2.39195305361E+00 7.18810695984E-03 3.04332559087E+00 6.73047742897E-03 1.49714832057E+00 4.34211236135E-03 2.01390872236E-01 3.97247183948E-03 8.81614371498E+00 5.68239921697E-02 3.81006673683E+01 6.06133361787E-02 -2.42364636795E+01 6.15175590561E-02 4.84279650650E+00 7.67756960117E-02 4.39590726373E+01 8.24512494998E-02 1.15299108871E+01 4.59526963947E-02 -1.38714907978E+01 4.79113494428E-02 5.63040234247E+02 3.46137756722E-01 7.43756383280E+02 4.04712697458E-01 3.63077558162E+02 3.15919037347E-01 6.58019951042E+02 4.55847946005E-01 8.91623924185E+02 5.08131224355E-01 4.95915915866E+02 2.84277117778E-01 3.37368087299E+02 2.48220009460E-01 8.92330584482E+00 5.47528138183E-02 3.82154436928E+01 5.62010197399E-02 -2.40540638812E+01 6.70091871815E-02 4.97913056558E+00 7.71518092460E-02 4.40398010441E+01 7.25204525042E-02 1.16256585255E+01 4.37982840169E-02 -1.37437612283E+01 4.79496503353E-02 -8.23517141839E-01 2.08847758900E-02 8.98124042158E+00 1.79369154089E-02 -1.71633824653E+01 3.01953526135E-02 -8.21468555846E-01 2.74156625150E-02 1.14666007946E+01 2.31666066025E-02 -7.75372533955E-01 1.65657796839E-02 -1.40528920058E+01 2.41305973994E-02 8.42530477513E+03 3.35927414664E+00 7.05421535907E+03 2.95488736033E+00 1.00624772460E+04 3.89620185588E+00 8.66239192315E+03 3.89875957302E+00 7.07437526173E+03 3.36442780277E+00 8.09235148649E+03 3.00966003173E+00 9.47924928446E+03 3.43486711610E+00 5.39680962683E+02 2.72866947718E-01 7.07734564452E+02 3.08917610883E-01 3.54466986313E+02 2.66751368527E-01 6.27457828936E+02 3.66620748852E-01 8.45397764436E+02 3.89209970785E-01 4.77419226162E+02 2.25982536509E-01 3.30960583010E+02 2.11771764490E-01 8.42542529272E+03 2.94667183748E+00 7.05373515787E+03 2.65024484068E+00 1.00640480927E+04 3.44198960266E+00 8.66143407370E+03 3.44990423614E+00 7.07374375262E+03 3.04211625024E+00 8.09236436093E+03 2.63720149071E+00 9.47982482125E+03 3.01513797341E+00 1.26843298534E+03 8.98551643092E-01 2.08712944796E+03 1.08543646300E+00 3.92715891255E+02 8.07643824557E-01 1.67782642217E+03 1.33189822310E+00 2.68711455550E+03 1.44455919361E+00 1.00305499434E+03 6.69964809480E-01 2.83316957002E+02 5.35643972080E-01 
#nx: 0


==> results/WJ_h/CNO/WMDstar_FULL_V.cross_ss.dat <==
#labels: tot_scale01[1] tot_scale01_Err[2] tot_scale02[3] tot_scale02_Err[4] tot_scale03[5] tot_scale03_Err[6] tot_scale04[7] tot_scale04_Err[8] tot_scale05[9] tot_scale05_Err[10] tot_scale06[11] tot_scale06_Err[12] tot_scale07[13] tot_scale07_Err[14] qbqb_scale01[15] qbqb_scale01_Err[16] qbqb_scale02[17] qbqb_scale02_Err[18] qbqb_scale03[19] qbqb_scale03_Err[20] qbqb_scale04[21] qbqb_scale04_Err[22] qbqb_scale05[23] qbqb_scale05_Err[24] qbqb_scale06[25] qbqb_scale06_Err[26] qbqb_scale07[27] qbqb_scale07_Err[28] gqb_scale01[29] gqb_scale01_Err[30] gqb_scale02[31] gqb_scale02_Err[32] gqb_scale03[33] gqb_scale03_Err[34] gqb_scale04[35] gqb_scale04_Err[36] gqb_scale05[37] gqb_scale05_Err[38] gqb_scale06[39] gqb_scale06_Err[40] gqb_scale07[41] gqb_scale07_Err[42] qqb_scale01[43] qqb_scale01_Err[44] qqb_scale02[45] qqb_scale02_Err[46] qqb_scale03[47] qqb_scale03_Err[48] qqb_scale04[49] qqb_scale04_Err[50] qqb_scale05[51] qqb_scale05_Err[52] qqb_scale06[53] qqb_scale06_Err[54] qqb_scale07[55] qqb_scale07_Err[56] qbg_scale01[57] qbg_scale01_Err[58] qbg_scale02[59] qbg_scale02_Err[60] qbg_scale03[61] qbg_scale03_Err[62] qbg_scale04[63] qbg_scale04_Err[64] qbg_scale05[65] qbg_scale05_Err[66] qbg_scale06[67] qbg_scale06_Err[68] qbg_scale07[69] qbg_scale07_Err[70] gg_scale01[71] gg_scale01_Err[72] gg_scale02[73] gg_scale02_Err[74] gg_scale03[75] gg_scale03_Err[76] gg_scale04[77] gg_scale04_Err[78] gg_scale05[79] gg_scale05_Err[80] gg_scale06[81] gg_scale06_Err[82] gg_scale07[83] gg_scale07_Err[84] qg_scale01[85] qg_scale01_Err[86] qg_scale02[87] qg_scale02_Err[88] qg_scale03[89] qg_scale03_Err[90] qg_scale04[91] qg_scale04_Err[92] qg_scale05[93] qg_scale05_Err[94] qg_scale06[95] qg_scale06_Err[96] qg_scale07[97] qg_scale07_Err[98] qbq_scale01[99] qbq_scale01_Err[100] qbq_scale02[101] qbq_scale02_Err[102] qbq_scale03[103] qbq_scale03_Err[104] qbq_scale04[105] qbq_scale04_Err[106] qbq_scale05[107] qbq_scale05_Err[108] qbq_scale06[109] qbq_scale06_Err[110] qbq_scale07[111] qbq_scale07_Err[112] gq_scale01[113] gq_scale01_Err[114] gq_scale02[115] gq_scale02_Err[116] gq_scale03[117] gq_scale03_Err[118] gq_scale04[119] gq_scale04_Err[120] gq_scale05[121] gq_scale05_Err[122] gq_scale06[123] gq_scale06_Err[124] gq_scale07[125] gq_scale07_Err[126] qq_scale01[127] qq_scale01_Err[128] qq_scale02[129] qq_scale02_Err[130] qq_scale03[131] qq_scale03_Err[132] qq_scale04[133] qq_scale04_Err[134] qq_scale05[135] qq_scale05_Err[136] qq_scale06[137] qq_scale06_Err[138] qq_scale07[139] qq_scale07_Err[140]
#neval: 270000000
7.84330141326E+02 1.39178679020E-01 8.97360424831E+02 1.49704061847E-01 6.48211519102E+02 1.39238224059E-01 8.10792137002E+02 1.65419582619E-01 9.87551172766E+02 1.75558923575E-01 7.55576333041E+02 1.24273408542E-01 6.65372606151E+02 1.21015077029E-01 1.87261580713E+00 9.41544598426E-04 2.40682352416E+00 9.77674727344E-04 2.84696400238E-01 8.59905270366E-04 2.40137427337E+00 1.22394764766E-03 3.05501381544E+00 1.24767580401E-03 1.50283923895E+00 7.51241023530E-04 2.04695956267E-01 6.72215423260E-04 8.98004786167E+00 1.54557294943E-02 3.82421559535E+01 1.32774062181E-02 -2.40282899131E+01 2.09495798540E-02 5.07621376074E+00 2.00112178532E-02 4.40886165608E+01 1.66499286239E-02 1.16574878385E+01 1.25778677883E-02 -1.37288897189E+01 1.66272108316E-02 3.38060265537E+02 7.79207600674E-02 3.08628815168E+02 7.24402293972E-02 3.70746428641E+02 8.96530424665E-02 3.58836558347E+02 9.06268416908E-02 3.31808410899E+02 8.50176176787E-02 3.18658740975E+02 6.93020163711E-02 3.50677101625E+02 7.91540665543E-02 8.99519288264E+00 1.56093043174E-02 3.82433072807E+01 1.34131111476E-02 -2.39995933571E+01 2.10842104205E-02 5.09315867771E+00 2.02889225838E-02 4.40901642622E+01 1.68459043715E-02 1.16692260942E+01 1.26840831983E-02 -1.37067841634E+01 1.67149374073E-02 -8.09059718930E-01 6.44319031324E-03 8.99577854660E+00 4.41100917618E-03 -1.71592520881E+01 1.05866890596E-02 -8.06860314837E-01 8.22093555635E-03 1.14838474319E+01 5.62941295487E-03 -7.63198624240E-01 5.19928992177E-03 -1.40537895887E+01 8.55405504087E-03 3.58615078219E+01 3.35687895793E-02 8.70987040272E+01 3.37134633100E-02 -2.02047886104E+01 3.82262929628E-02 2.95124992692E+01 4.39210640536E-02 9.91526004265E+01 4.25739511779E-02 4.00842736121E+01 2.73604353978E-02 -2.11918596742E+00 2.97976678259E-02 3.35868363390E+02 7.81416987717E-02 3.05980825086E+02 7.22042705979E-02 3.69888036498E+02 9.04671726035E-02 3.56075580760E+02 9.07382064196E-02 3.28484604037E+02 8.43952056518E-02 3.16871719189E+02 6.96158429708E-02 3.49973265918E+02 7.99405569078E-02 3.57311066771E+01 3.32347664229E-02 8.69756255350E+01 3.39739922142E-02 -2.03002340327E+01 3.85988191498E-02 2.93690495523E+01 4.41179799310E-02 9.89966559163E+01 4.27815087622E-02 3.99733396944E+01 2.72085480010E-02 -2.21235266586E+00 2.99056523736E-02 1.97589188757E+01 1.03066644316E-02 2.07719516282E+01 1.00821999347E-02 1.29769947686E+01 9.48532646558E-03 2.52009107760E+01 1.35487543949E-02 2.63203379820E+01 1.29633679038E-02 1.59151490799E+01 8.20139631595E-03 1.03325072214E+01 7.33963020273E-03 
#nx: 0


==> results/WJ_h/CNO/WMDstar_FULL_V.pt_had_os.dat <==
#labels: pt_had_lower[1] pt_had_center[2] pt_had_upper[3] tot_scale01[4] tot_scale01_Err[5] tot_scale02[6] tot_scale02_Err[7] tot_scale03[8] tot_scale03_Err[9] tot_scale04[10] tot_scale04_Err[11] tot_scale05[12] tot_scale05_Err[13] tot_scale06[14] tot_scale06_Err[15] tot_scale07[16] tot_scale07_Err[17]
#neval: 270000000
#overflow:lower center upper -2.10275168601E-02 8.31675603211E-04 -2.88361007358E-02 1.13880830064E-03 -1.73408246178E-02 1.14073702966E-03 -3.42318805508E-02 1.47625670555E-03 -4.27858978141E-02 1.78305225472E-03 -1.43744339048E-02 5.43342546104E-04 -1.04953984262E-02 5.55674262923E-04 
8.00000000000E+00 1.00000000000E+01 1.20000000000E+01 1.62918867049E+03 1.03269074602E+00 1.52149273543E+03 9.82120680090E-01 1.75957041046E+03 1.12706757364E+00 1.76728009887E+03 1.16803869904E+00 1.65983094452E+03 1.11041015805E+00 1.51030440628E+03 9.32233900877E-01 1.63045892017E+03 1.00931671006E+00 
1.20000000000E+01 1.60000000000E+01 2.00000000000E+01 7.93779433960E+02 3.68137821882E-01 7.36805563620E+02 3.53964006741E-01 8.67088471361E+02 4.01594405868E-01 8.52425357878E+02 4.14704068822E-01 7.92078048149E+02 3.98617992139E-01 7.41517031325E+02 3.34998620497E-01 8.06300016685E+02 3.62063501814E-01 
2.00000000000E+01 3.00000000000E+01 4.00000000000E+01 2.46966071251E+02 9.78313491853E-02 2.26550367991E+02 9.49590382431E-02 2.74386374915E+02 1.07551745530E-01 2.58681638733E+02 1.17679907617E-01 2.35363046972E+02 1.10409795686E-01 2.34910115861E+02 8.78343538367E-02 2.57965484445E+02 9.44465717361E-02 
4.00000000000E+01 6.00000000000E+01 8.00000000000E+01 3.45421969728E+01 2.34890677688E-02 3.04487899995E+01 2.23486507424E-02 4.00010630988E+01 2.74166503908E-02 3.24556027116E+01 3.44869270772E-02 2.76507385523E+01 2.92979474364E-02 3.49945490939E+01 1.91697999958E-02 3.94275563825E+01 2.06018838727E-02 
8.00000000000E+01 5.40000000000E+02 1.00000000000E+03 5.68519737745E-02 4.72438861777E-04 4.70675144887E-03 4.59019258849E-04 1.17455356199E-01 5.93933629624E-04 -6.93718653670E-02 8.59135776476E-04 -1.24493151004E-01 6.92210703948E-04 1.23467713889E-01 3.23954022100E-04 1.74192072559E-01 3.48799700937E-04 
#nx: 3


==> results/WJ_h/CNO/WMDstar_FULL_V.pt_had_ss.dat <==
#labels: pt_had_lower[1] pt_had_center[2] pt_had_upper[3] tot_scale01[4] tot_scale01_Err[5] tot_scale02[6] tot_scale02_Err[7] tot_scale03[8] tot_scale03_Err[9] tot_scale04[10] tot_scale04_Err[11] tot_scale05[12] tot_scale05_Err[13] tot_scale06[14] tot_scale06_Err[15] tot_scale07[16] tot_scale07_Err[17]
#neval: 270000000
#overflow:lower center upper -1.00401990826E-04 3.01156156234E-06 -1.23586438820E-04 2.85861173741E-06 -7.45344748363E-05 2.82847509593E-06 -1.54756788638E-04 5.13000666827E-06 -1.75796810890E-04 4.36276566931E-06 -7.11210632820E-05 2.02581611008E-06 -4.91397019117E-05 1.70669605302E-06 
8.00000000000E+00 1.00000000000E+01 1.20000000000E+01 9.72805655969E+01 3.08543234285E-02 1.12496517456E+02 3.33682285216E-02 7.77332028746E+01 3.06380286173E-02 9.98481669429E+01 3.59842710101E-02 1.23718129627E+02 3.87597449423E-02 9.40408460044E+01 2.78207448568E-02 8.09694510733E+01 2.70305713218E-02 
1.20000000000E+01 1.60000000000E+01 2.00000000000E+01 3.20711947955E+01 8.48306813603E-03 3.63964184233E+01 9.20855751574E-03 2.69298517366E+01 8.24743585999E-03 3.34089861723E+01 1.01564591629E-02 4.02031375416E+01 1.08429881603E-02 3.07315118257E+01 7.56377288686E-03 2.73498686488E+01 7.20184094447E-03 
2.00000000000E+01 3.00000000000E+01 4.00000000000E+01 5.85602207527E+00 1.45771995568E-03 6.57700907729E+00 1.57174993016E-03 5.12069707591E+00 1.44350671749E-03 6.14563888187E+00 1.82449730998E-03 7.25769261938E+00 1.88669731197E-03 5.60101590784E+00 1.27569013019E-03 5.12308377657E+00 1.21837844741E-03 
4.00000000000E+01 6.00000000000E+01 8.00000000000E+01 5.07576211371E-01 1.84352270506E-04 5.77221007282E-01 1.94131345882E-04 4.56717375161E-01 1.91311292846E-04 5.15066001796E-01 2.48596082231E-04 6.18585254181E-01 2.41744655143E-04 4.98832927333E-01 1.55999598917E-04 4.66189333367E-01 1.51379845653E-04 
8.00000000000E+01 5.40000000000E+02 1.00000000000E+03 1.29815981149E-03 1.59164269259E-06 1.66146674032E-03 1.54795115669E-06 1.23414971815E-03 1.81793151595E-06 6.20110651858E-04 2.42326264717E-06 1.19317604463E-03 2.08127096322E-06 1.70937460443E-03 1.24109956952E-06 1.70393514354E-03 1.29122289390E-06 
#nx: 3


==> results/WJ_h/CNO/WMDstar_FULL_data2.abs_yl_os.dat <==
#
#
#
0	0.25    0.5	12.18	0.18	-0.18	0.48	-0.46	0.0001
0.5	0.75	1	11.77	0.17	-0.17	0.53	-0.5	0.0001
1	1.25 	1.5	10.61	0.17	-0.17	0.67	-0.61	0.0001
1.5	1.75 	2	8.85	0.16	-0.16	0.42	-0.4	0.0001
2	2.25	2.5	7.22	0.16	-0.16	0.38	-0.36	0.0001
#


==> results/WJ_h/CNO/WMDstar_FULL_data2.abs_yl_ss.dat <==
#
#
#
0	0.25    0.5	0	0	0	0	0	0.0001
0.5	0.75	1	0	0	0	0	0	0.0001
1	1.25 	1.5	0	0	0	0	0	0.0001
1.5	1.75 	2	0	0	0	0	0	0.0001
2	2.25	2.5	0	0	0	0	0	0.0001
#

==> results/WJ_h/CNO/WMDstar_FULL_data2.cross_os.dat <==
#
#
#
51.1 0.4 1.9 -1.8 51.1 0.4 1.9 -1.8 51.1 0.4 1.9 -1.8 51.1 0.4 1.9 -1.8 51.1 0.4 1.9 -1.8 51.1 0.4 1.9 -1.8 51.1 0.4 1.9 -1.8 51.1 0.4 1.9 -1.8 51.1 0.4 1.9 -1.8 51.1 0.4 1.9 -1.8 51.1 0.4 1.9 -1.8 51.1 0.4 1.9 -1.8 51.1 0.4 1.9 -1.8 51.1 0.4 1.9 -1.8 51.1 0.4 1.9 -1.8 
#

==> results/WJ_h/CNO/WMDstar_FULL_data2.cross_ss.dat <==
#
#
#
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 
#

==> results/WJ_h/CNO/WMDstar_FULL_data2.pt_had_os.dat <==
#
#
#
8	10.9545         12	14.0	0.26	-0.26	0.85	-0.79	0.0001
12	15.4919		20	15.88	0.19	-0.19	0.73	-0.69	0.0001
20	27.3861 	40	14.19	0.16	-0.16	0.68	-0.64	0.0001
40	55.9732 	80	5.42	0.10	-0.10	0.31	-0.29	0.0001
80	106.3016	150	1.07	0.05	-0.05	0.10	-0.09	0.0001
#


==> results/WJ_h/CNO/WMDstar_FULL_data2.pt_had_ss.dat <==
#
#
#
8		10.9545         12		0	0.0	-0.0	0.0	-0.0	0.0001
12		15.4919		20		0	0.0	-0.0	0.0	-0.0	0.0001
20		27.3861 	40		0	0.0	-0.0	0.0	-0.0	0.0001
40		55.9732 	80		0	0.0	-0.0	0.0	-0.0	0.0001
80		540		1000		0	0.0	-0.0	0.0	-0.0	0.0001
#

==> results/WJ_h/CNO/WPD_FULL_LO.abs_yl_os.dat <==
#labels: abs_ylp_lower[1] abs_ylp_center[2] abs_ylp_upper[3] tot_scale01[4] tot_scale01_Err[5] tot_scale02[6] tot_scale02_Err[7] tot_scale03[8] tot_scale03_Err[9] tot_scale04[10] tot_scale04_Err[11] tot_scale05[12] tot_scale05_Err[13] tot_scale06[14] tot_scale06_Err[15] tot_scale07[16] tot_scale07_Err[17]
#neval: 162000000
#overflow:lower center upper 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 
0.00000000000E+00 2.50000000000E-01 5.00000000000E-01 1.68080546773E+04 3.92340986430E+00 1.57548315660E+04 3.63803962315E+00 1.74907045908E+04 4.16228130350E+00 1.89499785424E+04 4.42524588639E+00 1.77453451744E+04 4.09755348311E+00 1.51168562290E+04 3.52826527726E+00 1.57210290237E+04 3.73898621692E+00 
5.00000000000E-01 7.50000000000E-01 1.00000000000E+00 1.55676910632E+04 3.95748318102E+00 1.45899662223E+04 3.67353626781E+00 1.62002577021E+04 4.19608951977E+00 1.75523569086E+04 4.46468589637E+00 1.64339349502E+04 4.13800115116E+00 1.40007822814E+04 3.55838362003E+00 1.45605810929E+04 3.76872680462E+00 
1.00000000000E+00 1.25000000000E+00 1.50000000000E+00 1.32557546498E+04 4.01130655014E+00 1.24156155193E+04 3.72911856072E+00 1.37992358749E+04 4.25278225855E+00 1.49479966775E+04 4.52749669258E+00 1.39867393575E+04 4.20242495137E+00 1.19201214250E+04 3.60564928656E+00 1.24008284351E+04 3.81774330878E+00 
1.50000000000E+00 1.75000000000E+00 2.00000000000E+00 1.02355826168E+04 4.06797419858E+00 9.57703962523E+03 3.77255985639E+00 1.06596104486E+04 4.31794789632E+00 1.15457670375E+04 4.59271699475E+00 1.07917837368E+04 4.25201877648E+00 9.20214396590E+03 3.65577756685E+00 9.57690993835E+03 3.87539054704E+00 
2.00000000000E+00 2.25000000000E+00 2.50000000000E+00 7.04418993975E+03 4.11186880516E+00 6.58471706472E+03 3.81487672674E+00 7.33676913886E+03 4.36187475487E+00 7.94962067737E+03 4.64244696849E+00 7.42300595795E+03 4.29983588009E+00 6.33073906112E+03 3.69505842882E+00 6.58898335315E+03 3.91466416472E+00 
#nx: 3


==> results/WJ_h/CNO/WPD_FULL_LO.abs_yl_ss.dat <==
#labels: abs_ylp_lower[1] abs_ylp_center[2] abs_ylp_upper[3] tot_scale01[4] tot_scale01_Err[5] tot_scale02[6] tot_scale02_Err[7] tot_scale03[8] tot_scale03_Err[9] tot_scale04[10] tot_scale04_Err[11] tot_scale05[12] tot_scale05_Err[13] tot_scale06[14] tot_scale06_Err[15] tot_scale07[16] tot_scale07_Err[17]
#neval: 161999999
#overflow:lower center upper 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 
0.00000000000E+00 2.50000000000E-01 5.00000000000E-01 9.55452847761E+02 3.51810677222E-01 7.72966639439E+02 2.84903271190E-01 1.11533226344E+03 4.14373184036E-01 1.07696802877E+03 3.96236321102E-01 8.70246199268E+02 3.22089243758E-01 8.59321248342E+02 3.16632993033E-01 1.00232794313E+03 3.72467457798E-01 
5.00000000000E-01 7.50000000000E-01 1.00000000000E+00 9.06772128939E+02 3.48508189251E-01 7.34307506027E+02 2.84291695169E-01 1.05777000019E+03 4.10592854839E-01 1.02209663707E+03 3.92596323340E-01 8.26777004747E+02 3.19774214245E-01 8.15538473195E+02 3.13607229057E-01 9.50596581331E+02 3.68949151363E-01 
1.00000000000E+00 1.25000000000E+00 1.50000000000E+00 8.09937974974E+02 3.50226128663E-01 6.57414599995E+02 2.86225994574E-01 9.43249905950E+02 4.11288202353E-01 9.12952131959E+02 3.94600900335E-01 7.40204779773E+02 3.21993226342E-01 7.28443715966E+02 3.15124181715E-01 8.47675126328E+02 3.69584190470E-01 
1.50000000000E+00 1.75000000000E+00 2.00000000000E+00 6.68853032671E+02 3.43954156562E-01 5.45256991992E+02 2.81363564052E-01 7.76261777216E+02 4.06182393933E-01 7.53919099917E+02 3.87660030792E-01 6.13923404925E+02 3.16570396323E-01 6.01556745856E+02 3.09390585454E-01 6.97612561345E+02 3.64501992217E-01 
2.00000000000E+00 2.25000000000E+00 2.50000000000E+00 5.00089289236E+02 3.62074431561E-01 4.10920758051E+02 2.96208970093E-01 5.76598975710E+02 4.24640999248E-01 5.63655673534E+02 4.08385126450E-01 4.62656747243E+02 3.33463484828E-01 4.49793400482E+02 3.25506628890E-01 5.18217660075E+02 3.81154821160E-01 
#nx: 3


==> results/WJ_h/CNO/WPD_FULL_LO.cross_os.dat <==
#labels: tot_scale01[1] tot_scale01_Err[2] tot_scale02[3] tot_scale02_Err[4] tot_scale03[5] tot_scale03_Err[6] tot_scale04[7] tot_scale04_Err[8] tot_scale05[9] tot_scale05_Err[10] tot_scale06[11] tot_scale06_Err[12] tot_scale07[13] tot_scale07_Err[14] qbqb_scale01[15] qbqb_scale01_Err[16] qbqb_scale02[17] qbqb_scale02_Err[18] qbqb_scale03[19] qbqb_scale03_Err[20] qbqb_scale04[21] qbqb_scale04_Err[22] qbqb_scale05[23] qbqb_scale05_Err[24] qbqb_scale06[25] qbqb_scale06_Err[26] qbqb_scale07[27] qbqb_scale07_Err[28] gqb_scale01[29] gqb_scale01_Err[30] gqb_scale02[31] gqb_scale02_Err[32] gqb_scale03[33] gqb_scale03_Err[34] gqb_scale04[35] gqb_scale04_Err[36] gqb_scale05[37] gqb_scale05_Err[38] gqb_scale06[39] gqb_scale06_Err[40] gqb_scale07[41] gqb_scale07_Err[42] qqb_scale01[43] qqb_scale01_Err[44] qqb_scale02[45] qqb_scale02_Err[46] qqb_scale03[47] qqb_scale03_Err[48] qqb_scale04[49] qqb_scale04_Err[50] qqb_scale05[51] qqb_scale05_Err[52] qqb_scale06[53] qqb_scale06_Err[54] qqb_scale07[55] qqb_scale07_Err[56] qbg_scale01[57] qbg_scale01_Err[58] qbg_scale02[59] qbg_scale02_Err[60] qbg_scale03[61] qbg_scale03_Err[62] qbg_scale04[63] qbg_scale04_Err[64] qbg_scale05[65] qbg_scale05_Err[66] qbg_scale06[67] qbg_scale06_Err[68] qbg_scale07[69] qbg_scale07_Err[70] gg_scale01[71] gg_scale01_Err[72] gg_scale02[73] gg_scale02_Err[74] gg_scale03[75] gg_scale03_Err[76] gg_scale04[77] gg_scale04_Err[78] gg_scale05[79] gg_scale05_Err[80] gg_scale06[81] gg_scale06_Err[82] gg_scale07[83] gg_scale07_Err[84] qg_scale01[85] qg_scale01_Err[86] qg_scale02[87] qg_scale02_Err[88] qg_scale03[89] qg_scale03_Err[90] qg_scale04[91] qg_scale04_Err[92] qg_scale05[93] qg_scale05_Err[94] qg_scale06[95] qg_scale06_Err[96] qg_scale07[97] qg_scale07_Err[98] qbq_scale01[99] qbq_scale01_Err[100] qbq_scale02[101] qbq_scale02_Err[102] qbq_scale03[103] qbq_scale03_Err[104] qbq_scale04[105] qbq_scale04_Err[106] qbq_scale05[107] qbq_scale05_Err[108] qbq_scale06[109] qbq_scale06_Err[110] qbq_scale07[111] qbq_scale07_Err[112] gq_scale01[113] gq_scale01_Err[114] gq_scale02[115] gq_scale02_Err[116] gq_scale03[117] gq_scale03_Err[118] gq_scale04[119] gq_scale04_Err[120] gq_scale05[121] gq_scale05_Err[122] gq_scale06[123] gq_scale06_Err[124] gq_scale07[125] gq_scale07_Err[126] qq_scale01[127] qq_scale01_Err[128] qq_scale02[129] qq_scale02_Err[130] qq_scale03[131] qq_scale03_Err[132] qq_scale04[133] qq_scale04_Err[134] qq_scale05[135] qq_scale05_Err[136] qq_scale06[137] qq_scale06_Err[138] qq_scale07[139] qq_scale07_Err[140]
#neval: 162000000
3.14556884269E+04 3.92518179133E+00 2.94609698036E+04 3.62946931789E+00 3.27435683448E+04 4.19125564706E+00 3.54729109133E+04 4.43075807436E+00 3.31902734661E+04 4.08979673887E+00 2.82853711809E+04 3.52811587116E+00 2.94244206194E+04 3.76205417627E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 1.48739660292E+04 2.31205043010E+00 1.40246582595E+04 2.19118594472E+00 1.53907844720E+04 2.40488613550E+00 1.67739007751E+04 2.61078236345E+00 1.58003854612E+04 2.47007084877E+00 1.33747499604E+04 2.07765375682E+00 1.38306438188E+04 2.15828859630E+00 7.24504131900E+02 3.31128251204E-01 6.17514250170E+02 2.67761556838E-01 8.12016074882E+02 3.93495754239E-01 8.16742311405E+02 3.73926856542E-01 6.95409699973E+02 3.01494573160E-01 6.51583109539E+02 2.97500578939E-01 7.29767861125E+02 3.52838241986E-01 1.48732546894E+04 2.31426779419E+00 1.40241200510E+04 2.19604288690E+00 1.53898296233E+04 2.40432584220E+00 1.67731067475E+04 2.61261401525E+00 1.57997206012E+04 2.47514880360E+00 1.33741142428E+04 2.07999222093E+00 1.38297681182E+04 2.15829239719E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 1.30180749878E+02 2.54125763129E-01 8.88166014682E+01 1.69792837272E-01 1.70084767170E+02 3.44574521604E-01 1.46735083875E+02 2.87181441959E-01 9.99504816910E+01 1.91448649039E-01 1.17066087693E+02 2.28156697617E-01 1.52695655774E+02 3.07349990383E-01 7.23796827146E+02 3.86681805078E-01 6.16561708641E+02 2.87081082231E-01 8.11443097250E+02 4.64525027143E-01 8.15940876486E+02 4.37139517462E-01 6.94330432032E+02 3.23467325823E-01 6.50951281155E+02 3.47105254562E-01 7.29258878711E+02 4.16157208435E-01 1.29281762410E+02 2.55064714750E-01 8.82597460115E+01 1.65871566275E-01 1.68731576630E+02 3.48572238172E-01 1.45702573477E+02 2.89006622266E-01 9.93166158486E+01 1.87167488934E-01 1.16267827504E+02 2.28779428006E-01 1.51583339822E+02 3.11883668573E-01 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 
#nx: 0


==> results/WJ_h/CNO/WPD_FULL_LO.cross_ss.dat <==
#labels: tot_scale01[1] tot_scale01_Err[2] tot_scale02[3] tot_scale02_Err[4] tot_scale03[5] tot_scale03_Err[6] tot_scale04[7] tot_scale04_Err[8] tot_scale05[9] tot_scale05_Err[10] tot_scale06[11] tot_scale06_Err[12] tot_scale07[13] tot_scale07_Err[14] qbqb_scale01[15] qbqb_scale01_Err[16] qbqb_scale02[17] qbqb_scale02_Err[18] qbqb_scale03[19] qbqb_scale03_Err[20] qbqb_scale04[21] qbqb_scale04_Err[22] qbqb_scale05[23] qbqb_scale05_Err[24] qbqb_scale06[25] qbqb_scale06_Err[26] qbqb_scale07[27] qbqb_scale07_Err[28] gqb_scale01[29] gqb_scale01_Err[30] gqb_scale02[31] gqb_scale02_Err[32] gqb_scale03[33] gqb_scale03_Err[34] gqb_scale04[35] gqb_scale04_Err[36] gqb_scale05[37] gqb_scale05_Err[38] gqb_scale06[39] gqb_scale06_Err[40] gqb_scale07[41] gqb_scale07_Err[42] qqb_scale01[43] qqb_scale01_Err[44] qqb_scale02[45] qqb_scale02_Err[46] qqb_scale03[47] qqb_scale03_Err[48] qqb_scale04[49] qqb_scale04_Err[50] qqb_scale05[51] qqb_scale05_Err[52] qqb_scale06[53] qqb_scale06_Err[54] qqb_scale07[55] qqb_scale07_Err[56] qbg_scale01[57] qbg_scale01_Err[58] qbg_scale02[59] qbg_scale02_Err[60] qbg_scale03[61] qbg_scale03_Err[62] qbg_scale04[63] qbg_scale04_Err[64] qbg_scale05[65] qbg_scale05_Err[66] qbg_scale06[67] qbg_scale06_Err[68] qbg_scale07[69] qbg_scale07_Err[70] gg_scale01[71] gg_scale01_Err[72] gg_scale02[73] gg_scale02_Err[74] gg_scale03[75] gg_scale03_Err[76] gg_scale04[77] gg_scale04_Err[78] gg_scale05[79] gg_scale05_Err[80] gg_scale06[81] gg_scale06_Err[82] gg_scale07[83] gg_scale07_Err[84] qg_scale01[85] qg_scale01_Err[86] qg_scale02[87] qg_scale02_Err[88] qg_scale03[89] qg_scale03_Err[90] qg_scale04[91] qg_scale04_Err[92] qg_scale05[93] qg_scale05_Err[94] qg_scale06[95] qg_scale06_Err[96] qg_scale07[97] qg_scale07_Err[98] qbq_scale01[99] qbq_scale01_Err[100] qbq_scale02[101] qbq_scale02_Err[102] qbq_scale03[103] qbq_scale03_Err[104] qbq_scale04[105] qbq_scale04_Err[106] qbq_scale05[107] qbq_scale05_Err[108] qbq_scale06[109] qbq_scale06_Err[110] qbq_scale07[111] qbq_scale07_Err[112] gq_scale01[113] gq_scale01_Err[114] gq_scale02[115] gq_scale02_Err[116] gq_scale03[117] gq_scale03_Err[118] gq_scale04[119] gq_scale04_Err[120] gq_scale05[121] gq_scale05_Err[122] gq_scale06[123] gq_scale06_Err[124] gq_scale07[125] gq_scale07_Err[126] qq_scale01[127] qq_scale01_Err[128] qq_scale02[129] qq_scale02_Err[130] qq_scale03[131] qq_scale03_Err[132] qq_scale04[133] qq_scale04_Err[134] qq_scale05[135] qq_scale05_Err[136] qq_scale06[137] qq_scale06_Err[138] qq_scale07[139] qq_scale07_Err[140]
#neval: 161999999
1.92069944200E+03 3.71531144862E-01 1.56043083525E+03 3.02441441611E-01 2.23477267372E+03 4.37666674873E-01 2.16495898031E+03 4.18591773809E-01 1.75695363317E+03 3.40959953252E-01 1.72746007800E+03 3.34298088225E-01 2.00836764531E+03 3.93055775968E-01 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 1.05076088797E+02 3.02957118237E-02 7.33493151995E+01 2.10838718529E-02 1.34718279696E+02 3.93809112706E-02 1.18371104459E+02 3.41550963726E-02 8.25232101855E+01 2.37278411299E-02 9.45310407612E+01 2.72436384058E-02 1.21091513579E+02 3.53611465542E-02 7.25238995713E+02 1.88897834460E-01 6.18174886115E+02 1.63662660250E-01 8.12952685240E+02 2.10984013810E-01 8.17554194433E+02 2.12944516547E-01 6.96139834494E+02 1.84184985507E-01 6.52254649976E+02 1.69897299979E-01 7.30625307348E+02 1.89489365742E-01 1.05070565242E+02 3.01395711259E-02 7.33410217275E+01 2.10364096935E-02 1.34724115711E+02 3.90213807144E-02 1.18365189972E+02 3.39732407353E-02 8.25138094316E+01 2.36763270038E-02 9.45259075692E+01 2.71065131720E-02 1.21096511923E+02 3.50467025316E-02 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 1.30419041056E+02 6.00683597457E-02 8.90658188563E+01 4.04817023954E-02 1.70145064004E+02 8.07141051768E-02 1.46987607367E+02 6.78720902223E-02 1.00224161223E+02 4.56382825166E-02 1.17289706621E+02 5.39433939047E-02 1.52853115944E+02 7.23288090427E-02 7.24586377840E+02 1.88319469484E-01 6.17576094628E+02 1.62731220869E-01 8.12253070950E+02 2.10330636999E-01 8.16819138172E+02 2.12252581189E-01 6.95479989962E+02 1.83540318268E-01 6.51667714199E+02 1.69398077281E-01 7.29995411857E+02 1.88939606305E-01 1.30193926509E+02 5.92109854388E-02 8.89125013331E+01 4.01978211627E-02 1.69862365470E+02 7.91118695342E-02 1.46733479880E+02 6.69410734135E-02 1.00050591508E+02 4.53657264274E-02 1.17087730025E+02 5.31570311151E-02 1.52599435839E+02 7.09186032914E-02 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 
#nx: 0


==> results/WJ_h/CNO/WPD_FULL_LO.pt_had_os.dat <==
#labels: pt_had_lower[1] pt_had_center[2] pt_had_upper[3] tot_scale01[4] tot_scale01_Err[5] tot_scale02[6] tot_scale02_Err[7] tot_scale03[8] tot_scale03_Err[9] tot_scale04[10] tot_scale04_Err[11] tot_scale05[12] tot_scale05_Err[13] tot_scale06[14] tot_scale06_Err[15] tot_scale07[16] tot_scale07_Err[17]
#neval: 162000000
#overflow:lower center upper 2.89873812101E-03 1.43500759986E-04 3.65151930093E-03 1.15161407515E-04 2.06479847988E-03 8.77461936421E-05 3.48556784818E-03 1.91704326753E-04 4.30865854655E-03 1.45754210617E-04 2.44933354741E-03 9.97652150621E-05 1.77084353206E-03 7.07872617060E-05 
8.00000000000E+00 1.00000000000E+01 1.20000000000E+01 2.38168625121E+03 7.94393870016E-01 2.15029000059E+03 7.27906244239E-01 2.55863990931E+03 8.52832557509E-01 2.67676846610E+03 8.93263950340E-01 2.41596880931E+03 8.17994386210E-01 2.14651879255E+03 7.15705504860E-01 2.30547654986E+03 7.67908572925E-01 
1.20000000000E+01 1.60000000000E+01 2.00000000000E+01 1.21845393168E+03 2.99419473219E-01 1.12666472211E+03 2.77710109721E-01 1.28170088648E+03 3.17442041177E-01 1.37131379711E+03 3.37414559994E-01 1.26736064037E+03 3.12622944631E-01 1.09704027694E+03 2.69343116109E-01 1.15355878141E+03 2.85284319681E-01 
2.00000000000E+01 3.00000000000E+01 4.00000000000E+01 4.21614828674E+02 8.81187155454E-02 4.03162631536E+02 8.36445307129E-02 4.30419850482E+02 9.13587759794E-02 4.76277801616E+02 1.00085238311E-01 4.54785863741E+02 9.46595374985E-02 3.78658572488E+02 7.88811494886E-02 3.86193251425E+02 8.15530766941E-02 
4.00000000000E+01 6.00000000000E+01 8.00000000000E+01 7.81242278988E+01 2.25387883548E-02 7.80871964012E+01 2.21756134162E-02 7.66207268614E+01 2.26606227836E-02 8.88465846800E+01 2.60691413582E-02 8.84925355526E+01 2.53562420113E-02 6.98675156749E+01 1.99708628229E-02 6.83636679816E+01 1.99048711672E-02 
8.00000000000E+01 5.40000000000E+02 1.00000000000E+03 6.76033010756E-01 3.92250550012E-04 7.15232743568E-01 4.09681671858E-04 6.30105608301E-01 3.79463363008E-04 7.75705618025E-01 4.65795955601E-04 8.15362880812E-01 4.75113538975E-04 6.01328906848E-01 3.43528705399E-04 5.58216296228E-01 3.28605186237E-04 
#nx: 3


==> results/WJ_h/CNO/WPD_FULL_LO.pt_had_ss.dat <==
#labels: pt_had_lower[1] pt_had_center[2] pt_had_upper[3] tot_scale01[4] tot_scale01_Err[5] tot_scale02[6] tot_scale02_Err[7] tot_scale03[8] tot_scale03_Err[9] tot_scale04[10] tot_scale04_Err[11] tot_scale05[12] tot_scale05_Err[13] tot_scale06[14] tot_scale06_Err[15] tot_scale07[16] tot_scale07_Err[17]
#neval: 161999999
#overflow:lower center upper 1.97474585294E-04 3.79304239105E-06 2.38801305713E-04 4.14096796062E-06 1.60423813714E-04 3.18362543994E-06 2.29712827944E-04 4.58319755232E-06 2.74487371553E-04 4.86424658464E-06 1.74182146205E-04 3.27792358316E-06 1.40118802360E-04 2.66243799842E-06 
8.00000000000E+00 1.00000000000E+01 1.20000000000E+01 2.37184894825E+02 8.36464881568E-02 1.90013286859E+02 6.83205117961E-02 2.79453788314E+02 9.86369223779E-02 2.66942641705E+02 9.41842784835E-02 2.13690121019E+02 7.68199896233E-02 2.13546531916E+02 7.52918277887E-02 2.51461781520E+02 8.86346428632E-02 
1.20000000000E+01 1.60000000000E+01 2.00000000000E+01 7.57125703745E+01 2.22706551238E-02 6.15941128737E+01 1.81864878350E-02 8.79532821427E+01 2.62458261751E-02 8.53471188051E+01 2.51340620377E-02 6.93544023620E+01 2.04806273924E-02 6.80899156757E+01 2.00144457094E-02 7.90392225286E+01 2.34728677613E-02 
2.00000000000E+01 3.00000000000E+01 4.00000000000E+01 1.44698163993E+01 4.04371433070E-03 1.20331149559E+01 3.30882974040E-03 1.64720864382E+01 4.71290266246E-03 1.63569405832E+01 4.58406188175E-03 1.35770664773E+01 3.73754087098E-03 1.29881013354E+01 3.62368755532E-03 1.47660633570E+01 4.21094053070E-03 
4.00000000000E+01 6.00000000000E+01 8.00000000000E+01 1.61696559246E+00 6.29601808864E-04 1.39660341330E+00 5.33300766299E-04 1.77869857445E+00 7.11237095232E-04 1.83465674564E+00 7.18943996776E-04 1.57999977072E+00 6.04057180004E-04 1.44776253274E+00 5.62275131068E-04 1.58929771857E+00 6.32377560459E-04 
8.00000000000E+01 5.40000000000E+02 1.00000000000E+03 1.31164508542E-02 1.04609007038E-05 1.20655594436E-02 9.11268475909E-06 1.36506112277E-02 1.09782082527E-05 1.49462079008E-02 1.19486514753E-05 1.36894564369E-02 1.03500517332E-05 1.17126246351E-02 9.33456312262E-06 1.21537259038E-02 9.71104921189E-06 
#nx: 3


==> results/WJ_h/CNO/WPD_FULL_NLO.abs_yl_os.dat <==
#labels: abs_ylp_lower[1] abs_ylp_center[2] abs_ylp_upper[3] tot_scale01[4] tot_scale01_Err[5] tot_scale02[6] tot_scale02_Err[7] tot_scale03[8] tot_scale03_Err[9] tot_scale04[10] tot_scale04_Err[11] tot_scale05[12] tot_scale05_Err[13] tot_scale06[14] tot_scale06_Err[15] tot_scale07[16] tot_scale07_Err[17]
#neval: 971999996
#overflow:lower center upper 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 
0.00000000000E+00 2.50000000000E-01 5.00000000000E-01 2.73662595479E+04 7.22500570784E+00 2.61798770461E+04 6.90703228833E+00 2.83743558092E+04 7.62613708239E+00 3.01368267658E+04 8.92355411140E+00 2.88854583270E+04 8.42346796913E+00 2.50900474404E+04 6.10148707777E+00 2.60089410553E+04 6.37058411783E+00 
5.00000000000E-01 7.50000000000E-01 1.00000000000E+00 2.55785027414E+04 7.62102327953E+00 2.44575299323E+04 7.30896630043E+00 2.65283834542E+04 8.02010812738E+00 2.82110893704E+04 9.46412891558E+00 2.70225552465E+04 8.95997170978E+00 2.34243302598E+04 6.40681453326E+00 2.42877967421E+04 6.67149876209E+00 
1.00000000000E+00 1.25000000000E+00 1.50000000000E+00 2.22355121554E+04 7.71285002262E+00 2.12301721875E+04 7.40815763175E+00 2.30825425356E+04 8.10457642256E+00 2.46092440446E+04 9.56425984796E+00 2.35293516671E+04 9.08276999334E+00 2.03106720084E+04 6.48262240160E+00 2.10764428864E+04 6.74455265250E+00 
1.50000000000E+00 1.75000000000E+00 2.00000000000E+00 1.78148879564E+04 7.81247595424E+00 1.69756302746E+04 7.51962556113E+00 1.85186817291E+04 8.18220779921E+00 1.98306089399E+04 9.67676118788E+00 1.89152250650E+04 9.22575341363E+00 1.62016588035E+04 6.56478069868E+00 1.68308951964E+04 6.81429051035E+00 
2.00000000000E+00 2.25000000000E+00 2.50000000000E+00 1.29394924482E+04 7.88453109953E+00 1.23037890856E+04 7.57727612269E+00 1.34616496827E+04 8.24566535496E+00 1.45212841296E+04 9.77987012481E+00 1.38149070138E+04 9.30020656146E+00 1.16942302477E+04 6.62001054694E+00 1.21571148996E+04 6.87014490856E+00 
#nx: 3


==> results/WJ_h/CNO/WPD_FULL_NLO.abs_yl_ss.dat <==
#labels: abs_ylp_lower[1] abs_ylp_center[2] abs_ylp_upper[3] tot_scale01[4] tot_scale01_Err[5] tot_scale02[6] tot_scale02_Err[7] tot_scale03[8] tot_scale03_Err[9] tot_scale04[10] tot_scale04_Err[11] tot_scale05[12] tot_scale05_Err[13] tot_scale06[14] tot_scale06_Err[15] tot_scale07[16] tot_scale07_Err[17]
#neval: 971999995
#overflow:lower center upper 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 
0.00000000000E+00 2.50000000000E-01 5.00000000000E-01 2.68524848416E+03 9.17910448492E-01 2.45823799807E+03 7.81652152906E-01 2.83075102018E+03 1.04860981470E+00 3.16727941416E+03 1.14651160773E+00 2.91608281893E+03 9.71347443375E-01 2.33292700723E+03 7.59070749566E-01 2.47274662608E+03 8.63055190455E-01 
5.00000000000E-01 7.50000000000E-01 1.00000000000E+00 2.67782832923E+03 9.31038069536E-01 2.44434047566E+03 7.93591799582E-01 2.83161631708E+03 1.06413626905E+00 3.17144452713E+03 1.16590694935E+00 2.90920293885E+03 9.87599448327E-01 2.31833277500E+03 7.68324316626E-01 2.46311256312E+03 8.73316172014E-01 
1.00000000000E+00 1.25000000000E+00 1.50000000000E+00 2.64079005778E+03 9.94190998276E-01 2.39990059379E+03 8.50346736225E-01 2.80439687656E+03 1.13131160688E+00 3.15122906568E+03 1.25271811780E+00 2.87399855469E+03 1.06326814542E+00 2.27135774072E+03 8.16866945628E-01 2.42093891295E+03 9.24503367034E-01 
1.50000000000E+00 1.75000000000E+00 2.00000000000E+00 2.53090355681E+03 1.14356529692E+00 2.29290348414E+03 9.91678750887E-01 2.69684560128E+03 1.28973745165E+00 3.04956765123E+03 1.45352966304E+00 2.76854450166E+03 1.25014169978E+00 2.15824263435E+03 9.33134735400E-01 2.30518524058E+03 1.04489255222E+00 
2.00000000000E+00 2.25000000000E+00 2.50000000000E+00 2.28785852419E+03 1.43874191993E+00 2.07604299920E+03 1.27433707331E+00 2.43542727800E+03 1.58050887646E+00 2.78408850317E+03 1.84562498847E+00 2.52874008106E+03 1.61972949841E+00 1.93331785846E+03 1.16967090061E+00 2.06100319416E+03 1.27698521382E+00 
#nx: 3


==> results/WJ_h/CNO/WPD_FULL_NLO.cross_os.dat <==
#labels: tot_scale01[1] tot_scale01_Err[2] tot_scale02[3] tot_scale02_Err[4] tot_scale03[5] tot_scale03_Err[6] tot_scale04[7] tot_scale04_Err[8] tot_scale05[9] tot_scale05_Err[10] tot_scale06[11] tot_scale06_Err[12] tot_scale07[13] tot_scale07_Err[14] qbqb_scale01[15] qbqb_scale01_Err[16] qbqb_scale02[17] qbqb_scale02_Err[18] qbqb_scale03[19] qbqb_scale03_Err[20] qbqb_scale04[21] qbqb_scale04_Err[22] qbqb_scale05[23] qbqb_scale05_Err[24] qbqb_scale06[25] qbqb_scale06_Err[26] qbqb_scale07[27] qbqb_scale07_Err[28] gqb_scale01[29] gqb_scale01_Err[30] gqb_scale02[31] gqb_scale02_Err[32] gqb_scale03[33] gqb_scale03_Err[34] gqb_scale04[35] gqb_scale04_Err[36] gqb_scale05[37] gqb_scale05_Err[38] gqb_scale06[39] gqb_scale06_Err[40] gqb_scale07[41] gqb_scale07_Err[42] qqb_scale01[43] qqb_scale01_Err[44] qqb_scale02[45] qqb_scale02_Err[46] qqb_scale03[47] qqb_scale03_Err[48] qqb_scale04[49] qqb_scale04_Err[50] qqb_scale05[51] qqb_scale05_Err[52] qqb_scale06[53] qqb_scale06_Err[54] qqb_scale07[55] qqb_scale07_Err[56] qbg_scale01[57] qbg_scale01_Err[58] qbg_scale02[59] qbg_scale02_Err[60] qbg_scale03[61] qbg_scale03_Err[62] qbg_scale04[63] qbg_scale04_Err[64] qbg_scale05[65] qbg_scale05_Err[66] qbg_scale06[67] qbg_scale06_Err[68] qbg_scale07[69] qbg_scale07_Err[70] gg_scale01[71] gg_scale01_Err[72] gg_scale02[73] gg_scale02_Err[74] gg_scale03[75] gg_scale03_Err[76] gg_scale04[77] gg_scale04_Err[78] gg_scale05[79] gg_scale05_Err[80] gg_scale06[81] gg_scale06_Err[82] gg_scale07[83] gg_scale07_Err[84] qg_scale01[85] qg_scale01_Err[86] qg_scale02[87] qg_scale02_Err[88] qg_scale03[89] qg_scale03_Err[90] qg_scale04[91] qg_scale04_Err[92] qg_scale05[93] qg_scale05_Err[94] qg_scale06[95] qg_scale06_Err[96] qg_scale07[97] qg_scale07_Err[98] qbq_scale01[99] qbq_scale01_Err[100] qbq_scale02[101] qbq_scale02_Err[102] qbq_scale03[103] qbq_scale03_Err[104] qbq_scale04[105] qbq_scale04_Err[106] qbq_scale05[107] qbq_scale05_Err[108] qbq_scale06[109] qbq_scale06_Err[110] qbq_scale07[111] qbq_scale07_Err[112] gq_scale01[113] gq_scale01_Err[114] gq_scale02[115] gq_scale02_Err[116] gq_scale03[117] gq_scale03_Err[118] gq_scale04[119] gq_scale04_Err[120] gq_scale05[121] gq_scale05_Err[122] gq_scale06[123] gq_scale06_Err[124] gq_scale07[125] gq_scale07_Err[126] qq_scale01[127] qq_scale01_Err[128] qq_scale02[129] qq_scale02_Err[130] qq_scale03[131] qq_scale03_Err[132] qq_scale04[133] qq_scale04_Err[134] qq_scale05[135] qq_scale05_Err[136] qq_scale06[137] qq_scale06_Err[138] qq_scale07[139] qq_scale07_Err[140]
#neval: 971999996
5.29676874721E+04 8.70438916364E+00 5.05727884333E+04 8.33182615925E+00 5.49861112990E+04 9.19895951318E+00 5.86559827240E+04 1.09138137638E+01 5.60831405081E+04 1.03184699795E+01 4.83606293818E+04 7.23985911557E+00 5.01828986405E+04 7.56101799844E+00 2.98193565294E+02 3.91228636614E-01 6.95233287718E+02 4.08967999701E-01 -1.45405404826E+02 3.92400930833E-01 4.05342873635E+02 5.10285727115E-01 8.97222682239E+02 5.23057690597E-01 2.31789015351E+02 3.13564764718E-01 -1.31988310348E+02 3.08502118759E-01 2.38654910949E+04 4.02206729271E+00 2.13594558063E+04 3.78505724073E+00 2.62855052961E+04 4.28553241728E+00 2.61045831316E+04 4.91010053091E+00 2.31757403780E+04 4.57813116512E+00 2.19593488428E+04 3.42493575313E+00 2.40133209298E+04 3.61540360869E+00 1.96080036452E+03 1.61739136290E+00 2.28826216125E+03 1.61412351700E+00 1.57853009497E+03 1.65330104064E+00 2.33856465997E+03 2.07960854136E+00 2.76097872129E+03 2.06781978996E+00 1.69736103730E+03 1.29673805613E+00 1.39508345067E+03 1.30569834580E+00 2.38660059840E+04 4.00934731641E+00 2.13580964617E+04 3.77936407051E+00 2.62865568644E+04 4.26700715644E+00 2.61052225816E+04 4.89559493443E+00 2.31736111602E+04 4.57074950135E+00 2.19599344681E+04 3.41094738491E+00 2.40143095208E+04 3.59899416401E+00 -5.52854811608E+02 1.31692000689E+00 1.39986801911E+03 1.33487292388E+00 -2.47076067952E+03 1.40161580670E+00 -5.66652025849E+02 1.74013452694E+00 1.85757483848E+03 1.71918538160E+00 -4.95519737528E+02 1.04900633145E+00 -2.06760885563E+03 1.09340648054E+00 8.98456468553E+02 8.80388188666E-01 8.18279872666E+02 7.09060138168E-01 9.42185635864E+02 1.04569480890E+00 1.11824160176E+03 1.12107213856E+00 1.02068216637E+03 9.02123242389E-01 7.44655700217E+02 7.12004099049E-01 7.83461219538E+02 8.46680121549E-01 1.68557875254E+03 1.45650247573E+00 1.79434511375E+03 1.44864109626E+00 1.51623169892E+03 1.53131708863E+00 1.97230888223E+03 1.89177788861E+00 2.12509230802E+03 1.84513753629E+00 1.47986749852E+03 1.18224221569E+00 1.35213472184E+03 1.21868651737E+00 8.98473381982E+02 8.21380129467E-01 8.18613949100E+02 6.61519605441E-01 9.41153797456E+02 9.58588771098E-01 1.11888166364E+03 1.06375387299E+00 1.02136222741E+03 8.42687914884E-01 7.44645804845E+02 6.64900885711E-01 7.83095377638E+02 7.84813846110E-01 4.82443375316E+01 1.10629402525E-01 3.92551683468E+01 8.59188151771E-02 5.12439003923E+01 1.31807829739E-01 6.13531277707E+01 1.45144367405E-01 4.96414154712E+01 1.12545678636E-01 3.89705755016E+01 8.82571899392E-02 4.12502305521E+01 1.06669148841E-01 
#nx: 0


==> results/WJ_h/CNO/WPD_FULL_NLO.cross_ss.dat <==
#labels: tot_scale01[1] tot_scale01_Err[2] tot_scale02[3] tot_scale02_Err[4] tot_scale03[5] tot_scale03_Err[6] tot_scale04[7] tot_scale04_Err[8] tot_scale05[9] tot_scale05_Err[10] tot_scale06[11] tot_scale06_Err[12] tot_scale07[13] tot_scale07_Err[14] qbqb_scale01[15] qbqb_scale01_Err[16] qbqb_scale02[17] qbqb_scale02_Err[18] qbqb_scale03[19] qbqb_scale03_Err[20] qbqb_scale04[21] qbqb_scale04_Err[22] qbqb_scale05[23] qbqb_scale05_Err[24] qbqb_scale06[25] qbqb_scale06_Err[26] qbqb_scale07[27] qbqb_scale07_Err[28] gqb_scale01[29] gqb_scale01_Err[30] gqb_scale02[31] gqb_scale02_Err[32] gqb_scale03[33] gqb_scale03_Err[34] gqb_scale04[35] gqb_scale04_Err[36] gqb_scale05[37] gqb_scale05_Err[38] gqb_scale06[39] gqb_scale06_Err[40] gqb_scale07[41] gqb_scale07_Err[42] qqb_scale01[43] qqb_scale01_Err[44] qqb_scale02[45] qqb_scale02_Err[46] qqb_scale03[47] qqb_scale03_Err[48] qqb_scale04[49] qqb_scale04_Err[50] qqb_scale05[51] qqb_scale05_Err[52] qqb_scale06[53] qqb_scale06_Err[54] qqb_scale07[55] qqb_scale07_Err[56] qbg_scale01[57] qbg_scale01_Err[58] qbg_scale02[59] qbg_scale02_Err[60] qbg_scale03[61] qbg_scale03_Err[62] qbg_scale04[63] qbg_scale04_Err[64] qbg_scale05[65] qbg_scale05_Err[66] qbg_scale06[67] qbg_scale06_Err[68] qbg_scale07[69] qbg_scale07_Err[70] gg_scale01[71] gg_scale01_Err[72] gg_scale02[73] gg_scale02_Err[74] gg_scale03[75] gg_scale03_Err[76] gg_scale04[77] gg_scale04_Err[78] gg_scale05[79] gg_scale05_Err[80] gg_scale06[81] gg_scale06_Err[82] gg_scale07[83] gg_scale07_Err[84] qg_scale01[85] qg_scale01_Err[86] qg_scale02[87] qg_scale02_Err[88] qg_scale03[89] qg_scale03_Err[90] qg_scale04[91] qg_scale04_Err[92] qg_scale05[93] qg_scale05_Err[94] qg_scale06[95] qg_scale06_Err[96] qg_scale07[97] qg_scale07_Err[98] qbq_scale01[99] qbq_scale01_Err[100] qbq_scale02[101] qbq_scale02_Err[102] qbq_scale03[103] qbq_scale03_Err[104] qbq_scale04[105] qbq_scale04_Err[106] qbq_scale05[107] qbq_scale05_Err[108] qbq_scale06[109] qbq_scale06_Err[110] qbq_scale07[111] qbq_scale07_Err[112] gq_scale01[113] gq_scale01_Err[114] gq_scale02[115] gq_scale02_Err[116] gq_scale03[117] gq_scale03_Err[118] gq_scale04[119] gq_scale04_Err[120] gq_scale05[121] gq_scale05_Err[122] gq_scale06[123] gq_scale06_Err[124] gq_scale07[125] gq_scale07_Err[126] qq_scale01[127] qq_scale01_Err[128] qq_scale02[129] qq_scale02_Err[130] qq_scale03[131] qq_scale03_Err[132] qq_scale04[133] qq_scale04_Err[134] qq_scale05[135] qq_scale05_Err[136] qq_scale06[137] qq_scale06_Err[138] qq_scale07[139] qq_scale07_Err[140]
#neval: 971999995
6.41164909093E+03 1.34732453949E+00 5.83581147635E+03 1.15921548485E+00 6.79988997625E+03 1.52349785127E+00 7.66220841308E+03 1.71207480471E+00 6.99835019905E+03 1.46177060453E+00 5.50723497836E+03 1.09769346008E+00 5.86171304562E+03 1.23305455454E+00 1.08056044245E+01 5.97198183942E-03 9.60591744440E+00 4.40411027328E-03 1.00453552530E+01 7.58693590638E-03 1.37396881598E+01 7.62241817757E-03 1.21634367641E+01 5.58909145310E-03 8.73010825726E+00 4.82179431152E-03 8.08061513676E+00 6.10053530185E-03 4.88432693860E+02 1.31525856699E-01 4.53120061710E+02 1.09685829466E-01 5.07350995901E+02 1.52563743962E-01 5.96656033009E+02 1.67644467518E-01 5.57319216237E+02 1.38942643692E-01 4.11741068367E+02 1.06674531759E-01 4.30781611150E+02 1.23150392308E-01 1.51737101406E+03 4.72838594492E-01 1.37227307932E+03 4.11559664489E-01 1.63361964933E+03 5.29682182461E-01 1.72920816960E+03 5.87541163993E-01 1.57162925311E+03 5.09571280203E-01 1.35442729875E+03 3.92341249698E-01 1.46260321582E+03 4.38224446245E-01 4.88350765966E+02 1.29937550589E-01 4.53020755074E+02 1.08189779186E-01 5.07306069683E+02 1.50970581438E-01 5.96554308510E+02 1.65680720661E-01 5.57195113119E+02 1.37056225642E-01 4.11673878797E+02 1.05376034192E-01 4.30737873485E+02 1.21822924742E-01 9.08478545633E+00 1.64098568188E-02 1.36413888137E+01 1.20480051029E-02 -7.72368043000E-01 2.11837549752E-02 1.16116552388E+01 2.09223831695E-02 1.72799537239E+01 1.52842593187E-02 7.30223569298E+00 1.32621597842E-02 -7.28875586390E-01 1.70493225730E-02 8.99578714668E+02 3.70739497435E-01 8.19690592636E+02 3.11574842614E-01 9.43505891025E+02 4.26233005949E-01 1.12025165312E+03 4.80511072777E-01 1.02243166641E+03 3.99442161645E-01 7.45623728745E+02 2.97275775280E-01 7.84457873143E+02 3.38810241084E-01 1.51366326973E+03 4.77099594469E-01 1.36802442591E+03 4.15376280625E-01 1.63186538492E+03 5.34359158289E-01 1.72452605727E+03 5.92708883415E-01 1.56620659755E+03 5.14387043383E-01 1.35137808761E+03 3.95781496792E-01 1.46116219115E+03 4.41929135666E-01 8.99460401599E+02 3.80194713865E-01 8.19511566601E+02 3.18879947734E-01 9.43422769878E+02 4.37498021346E-01 1.12009620100E+03 4.92854014538E-01 1.02223346933E+03 4.08785967197E-01 7.45496364790E+02 3.04726804989E-01 7.84412669725E+02 3.47962872460E-01 5.84871253871E+02 3.08791295233E-01 5.27100961004E+02 2.93714286715E-01 6.23420418517E+02 3.19659428824E-01 7.49508563257E+02 4.06886669912E-01 6.71999919318E+02 3.79004357747E-01 4.70780540522E+02 2.45324171251E-01 4.99995717610E+02 2.51154457597E-01 
#nx: 0


==> results/WJ_h/CNO/WPD_FULL_NLO.pt_had_os.dat <==
#labels: pt_had_lower[1] pt_had_center[2] pt_had_upper[3] tot_scale01[4] tot_scale01_Err[5] tot_scale02[6] tot_scale02_Err[7] tot_scale03[8] tot_scale03_Err[9] tot_scale04[10] tot_scale04_Err[11] tot_scale05[12] tot_scale05_Err[13] tot_scale06[14] tot_scale06_Err[15] tot_scale07[16] tot_scale07_Err[17]
#neval: 971999996
#overflow:lower center upper 1.64452740979E-02 7.75120863827E-04 2.14386350369E-02 6.64203928893E-04 1.43373575345E-02 8.12796311967E-04 2.08785954082E-02 1.37387720468E-03 2.73928096523E-02 9.99569872974E-04 1.37317411455E-02 5.38446460732E-04 1.13177524589E-02 4.86018369418E-04 
8.00000000000E+00 1.00000000000E+01 1.20000000000E+01 3.99371192318E+03 2.04338533899E+00 3.74681556328E+03 1.94473505534E+00 4.19887975217E+03 2.13953291665E+00 4.41163075561E+03 2.53262366026E+00 4.15739767540E+03 2.40902088782E+00 3.65308331982E+03 1.69762025346E+00 3.84820782828E+03 1.77510515150E+00 
1.20000000000E+01 1.60000000000E+01 2.00000000000E+01 2.05632269248E+03 7.57953783728E-01 1.94862888311E+03 7.31106412296E-01 2.14846041375E+03 7.83856165892E-01 2.27739332385E+03 9.46720106759E-01 2.16241529042E+03 9.08971357096E-01 1.87780553787E+03 6.27706234428E-01 1.96192361528E+03 6.47311193176E-01 
2.00000000000E+01 3.00000000000E+01 4.00000000000E+01 7.07100361286E+02 2.03179259831E-01 6.80388523431E+02 1.97723046037E-01 7.30156446439E+02 2.13168798958E-01 7.83762421164E+02 2.62370126005E-01 7.53490014125E+02 2.48873957826E-01 6.45308163144E+02 1.66488895507E-01 6.64848847444E+02 1.70224833695E-01 
4.00000000000E+01 6.00000000000E+01 8.00000000000E+01 1.31722645673E+02 5.00871827267E-02 1.30395864956E+02 4.82272847356E-02 1.32665989969E+02 5.54404639230E-02 1.46164018303E+02 7.00964421472E-02 1.44329596312E+02 6.24373392322E-02 1.19981499397E+02 3.97799259741E-02 1.20401842840E+02 4.06718281413E-02 
8.00000000000E+01 5.40000000000E+02 1.00000000000E+03 1.22761257992E+00 7.90240464578E-04 1.27394302122E+00 7.58261426988E-04 1.18547439514E+00 9.50253118832E-04 1.37724844699E+00 1.19008778342E-03 1.42466959320E+00 1.00927679868E-03 1.10740503013E+00 6.03738173652E-04 1.06438430115E+00 6.34106580817E-04 
#nx: 3


==> results/WJ_h/CNO/WPD_FULL_NLO.pt_had_ss.dat <==
#labels: pt_had_lower[1] pt_had_center[2] pt_had_upper[3] tot_scale01[4] tot_scale01_Err[5] tot_scale02[6] tot_scale02_Err[7] tot_scale03[8] tot_scale03_Err[9] tot_scale04[10] tot_scale04_Err[11] tot_scale05[12] tot_scale05_Err[13] tot_scale06[14] tot_scale06_Err[15] tot_scale07[16] tot_scale07_Err[17]
#neval: 971999995
#overflow:lower center upper 8.09297706758E-03 3.28001173670E-04 1.03885123528E-02 4.43332364530E-04 6.99944809424E-03 3.46763604254E-04 1.15303218825E-02 5.64784878421E-04 1.37040462831E-02 6.04075986441E-04 6.33722561971E-03 2.58675889849E-04 5.28676839717E-03 2.43295506402E-04 
8.00000000000E+00 1.00000000000E+01 1.20000000000E+01 6.77032899336E+02 3.02932084300E-01 6.10227675263E+02 2.58186025795E-01 7.23079826189E+02 3.45136737274E-01 7.96201243041E+02 3.82489394543E-01 7.22348666163E+02 3.24317544529E-01 5.88922099212E+02 2.47600897039E-01 6.32628143549E+02 2.81028094230E-01 
1.20000000000E+01 1.60000000000E+01 2.00000000000E+01 2.49424019251E+02 8.77933094811E-02 2.26383054992E+02 7.59647903058E-02 2.65178067461E+02 9.85805327613E-02 2.97447834589E+02 1.11887992938E-01 2.70993497639E+02 9.60686211295E-02 2.14538964985E+02 7.13132644057E-02 2.28934003666E+02 7.95960503044E-02 
2.00000000000E+01 3.00000000000E+01 4.00000000000E+01 6.00603132806E+01 1.92023177651E-02 5.51634189760E+01 1.70899373806E-02 6.32866057497E+01 2.10988137516E-02 7.30806478876E+01 2.49208378427E-02 6.71037792153E+01 2.18425906785E-02 5.08363884930E+01 1.54139570720E-02 5.36009767871E+01 1.67436421846E-02 
4.00000000000E+01 6.00000000000E+01 8.00000000000E+01 9.69660409626E+00 4.37057786869E-03 9.10669828535E+00 3.99753171947E-03 1.00316796013E+01 4.71652136139E-03 1.20969688839E+01 5.86459045339E-03 1.12966037821E+01 5.20361504340E-03 8.04357355024E+00 3.44315133974E-03 8.29391682050E+00 3.64988543189E-03 
8.00000000000E+01 5.40000000000E+02 1.00000000000E+03 1.28494826919E-01 9.22141334037E-05 1.25817394463E-01 8.65889968399E-05 1.28337192541E-01 9.82840825980E-05 1.64504180689E-01 1.27982853631E-04 1.59142993843E-01 1.14949233926E-04 1.04454038836E-01 7.10970403314E-05 1.03470695172E-01 7.26800502801E-05 
#nx: 3


==> results/WJ_h/CNO/WPD_FULL_R.abs_yl_os.dat <==
#labels: abs_ylp_lower[1] abs_ylp_center[2] abs_ylp_upper[3] tot_scale01[4] tot_scale01_Err[5] tot_scale02[6] tot_scale02_Err[7] tot_scale03[8] tot_scale03_Err[9] tot_scale04[10] tot_scale04_Err[11] tot_scale05[12] tot_scale05_Err[13] tot_scale06[14] tot_scale06_Err[15] tot_scale07[16] tot_scale07_Err[17]
#neval: 539999996
#overflow:lower center upper 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 
0.00000000000E+00 2.50000000000E-01 5.00000000000E-01 9.77343304801E+02 5.61423716786E+00 6.67650315820E+02 5.40610215020E+00 1.22866736559E+03 5.90812050854E+00 1.29232669174E+03 7.30217548572E+00 8.76996757188E+02 6.90186569758E+00 7.71795364556E+02 4.50723149388E+00 9.64617048562E+02 4.66394520848E+00 
5.00000000000E-01 7.50000000000E-01 1.00000000000E+00 9.56764845615E+02 6.07130045795E+00 6.46682823134E+02 5.86050073178E+00 1.20883863862E+03 6.36823107558E+00 1.26196472527E+03 7.90689989043E+00 8.47539733776E+02 7.49180889641E+00 7.56842057047E+02 4.87103837954E+00 9.50655505680E+02 5.02760697749E+00 
1.00000000000E+00 1.25000000000E+00 1.50000000000E+00 9.68683369816E+02 6.11762956773E+00 6.57668937525E+02 5.91567024617E+00 1.21935684641E+03 6.40416689700E+00 1.27281721755E+03 7.94714625794E+00 8.56884395447E+02 7.56279254016E+00 7.68495430752E+02 4.90802395337E+00 9.62516629679E+02 5.06070640494E+00 
1.50000000000E+00 1.75000000000E+00 2.00000000000E+00 1.05697222909E+03 6.16707183318E+00 7.61773238499E+02 5.97697451260E+00 1.29421222346E+03 6.42481929024E+00 1.37650570230E+03 8.00014985292E+00 9.83866237371E+02 7.64400967674E+00 8.43019300487E+02 4.94833990700E+00 1.02629830996E+03 5.08398976442E+00 
2.00000000000E+00 2.25000000000E+00 2.50000000000E+00 1.12898881658E+03 6.19199058387E+00 8.77806220906E+02 5.96806019751E+00 1.32049547761E+03 6.44467963759E+00 1.45895154682E+03 8.04349641663E+00 1.12554379830E+03 7.63926132709E+00 9.04695388931E+02 4.96257026307E+00 1.05389663716E+03 5.10571397062E+00 
#nx: 3


==> results/WJ_h/CNO/WPD_FULL_R.abs_yl_ss.dat <==
#labels: abs_ylp_lower[1] abs_ylp_center[2] abs_ylp_upper[3] tot_scale01[4] tot_scale01_Err[5] tot_scale02[6] tot_scale02_Err[7] tot_scale03[8] tot_scale03_Err[9] tot_scale04[10] tot_scale04_Err[11] tot_scale05[12] tot_scale05_Err[13] tot_scale06[14] tot_scale06_Err[15] tot_scale07[16] tot_scale07_Err[17]
#neval: 539999999
#overflow:lower center upper 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 
0.00000000000E+00 2.50000000000E-01 5.00000000000E-01 1.19310558888E+03 8.24363912287E-01 1.02918448300E+03 6.91420166021E-01 1.32209894386E+03 9.44997928444E-01 1.52818200175E+03 1.05067071491E+00 1.31154338940E+03 8.77227310442E-01 9.60680441590E+02 6.66282952367E-01 1.06079789620E+03 7.61013423253E-01 
5.00000000000E-01 7.50000000000E-01 1.00000000000E+00 1.25790264393E+03 8.39665960697E-01 1.08873460882E+03 7.04948485043E-01 1.39058765520E+03 9.63113607714E-01 1.61122242313E+03 1.07214953913E+00 1.38743456485E+03 8.95521140955E-01 1.01283835743E+03 6.77829300487E-01 1.11569237623E+03 7.73673319688E-01 
1.00000000000E+00 1.25000000000E+00 1.50000000000E+00 1.36567361358E+03 9.07385151686E-01 1.18942565271E+03 7.67307265133E-01 1.50158368809E+03 1.03510006930E+00 1.74922042564E+03 1.16339219460E+00 1.51579273564E+03 9.76856007179E-01 1.09962737859E+03 7.30909539460E-01 1.20482512502E+03 8.29642960944E-01 
1.50000000000E+00 1.75000000000E+00 2.00000000000E+00 1.46977603432E+03 1.07004504839E+00 1.29321332436E+03 9.23190049723E-01 1.60286467275E+03 1.20621588259E+00 1.88189654355E+03 1.37819268820E+00 1.64766684478E+03 1.17907542053E+00 1.18386729718E+03 8.60232838874E-01 1.28641638370E+03 9.62314926494E-01 
2.00000000000E+00 2.25000000000E+00 2.50000000000E+00 1.48814443043E+03 1.37408327391E+00 1.32874748582E+03 1.21711346289E+00 1.60233944230E+03 1.50466249665E+00 1.90347781871E+03 1.78002243548E+00 1.69197061291E+03 1.56086750700E+00 1.19950665384E+03 1.10552433785E+00 1.28743547314E+03 1.20184672656E+00 
#nx: 3


==> results/WJ_h/CNO/WPD_FULL_R.cross_os.dat <==
#labels: tot_scale01[1] tot_scale01_Err[2] tot_scale02[3] tot_scale02_Err[4] tot_scale03[5] tot_scale03_Err[6] tot_scale04[7] tot_scale04_Err[8] tot_scale05[9] tot_scale05_Err[10] tot_scale06[11] tot_scale06_Err[12] tot_scale07[13] tot_scale07_Err[14] qbqb_scale01[15] qbqb_scale01_Err[16] qbqb_scale02[17] qbqb_scale02_Err[18] qbqb_scale03[19] qbqb_scale03_Err[20] qbqb_scale04[21] qbqb_scale04_Err[22] qbqb_scale05[23] qbqb_scale05_Err[24] qbqb_scale06[25] qbqb_scale06_Err[26] qbqb_scale07[27] qbqb_scale07_Err[28] gqb_scale01[29] gqb_scale01_Err[30] gqb_scale02[31] gqb_scale02_Err[32] gqb_scale03[33] gqb_scale03_Err[34] gqb_scale04[35] gqb_scale04_Err[36] gqb_scale05[37] gqb_scale05_Err[38] gqb_scale06[39] gqb_scale06_Err[40] gqb_scale07[41] gqb_scale07_Err[42] qqb_scale01[43] qqb_scale01_Err[44] qqb_scale02[45] qqb_scale02_Err[46] qqb_scale03[47] qqb_scale03_Err[48] qqb_scale04[49] qqb_scale04_Err[50] qqb_scale05[51] qqb_scale05_Err[52] qqb_scale06[53] qqb_scale06_Err[54] qqb_scale07[55] qqb_scale07_Err[56] qbg_scale01[57] qbg_scale01_Err[58] qbg_scale02[59] qbg_scale02_Err[60] qbg_scale03[61] qbg_scale03_Err[62] qbg_scale04[63] qbg_scale04_Err[64] qbg_scale05[65] qbg_scale05_Err[66] qbg_scale06[67] qbg_scale06_Err[68] qbg_scale07[69] qbg_scale07_Err[70] gg_scale01[71] gg_scale01_Err[72] gg_scale02[73] gg_scale02_Err[74] gg_scale03[75] gg_scale03_Err[76] gg_scale04[77] gg_scale04_Err[78] gg_scale05[79] gg_scale05_Err[80] gg_scale06[81] gg_scale06_Err[82] gg_scale07[83] gg_scale07_Err[84] qg_scale01[85] qg_scale01_Err[86] qg_scale02[87] qg_scale02_Err[88] qg_scale03[89] qg_scale03_Err[90] qg_scale04[91] qg_scale04_Err[92] qg_scale05[93] qg_scale05_Err[94] qg_scale06[95] qg_scale06_Err[96] qg_scale07[97] qg_scale07_Err[98] qbq_scale01[99] qbq_scale01_Err[100] qbq_scale02[101] qbq_scale02_Err[102] qbq_scale03[103] qbq_scale03_Err[104] qbq_scale04[105] qbq_scale04_Err[106] qbq_scale05[107] qbq_scale05_Err[108] qbq_scale06[109] qbq_scale06_Err[110] qbq_scale07[111] qbq_scale07_Err[112] gq_scale01[113] gq_scale01_Err[114] gq_scale02[115] gq_scale02_Err[116] gq_scale03[117] gq_scale03_Err[118] gq_scale04[119] gq_scale04_Err[120] gq_scale05[121] gq_scale05_Err[122] gq_scale06[123] gq_scale06_Err[124] gq_scale07[125] gq_scale07_Err[126] qq_scale01[127] qq_scale01_Err[128] qq_scale02[129] qq_scale02_Err[130] qq_scale03[131] qq_scale03_Err[132] qq_scale04[133] qq_scale04_Err[134] qq_scale05[135] qq_scale05_Err[136] qq_scale06[137] qq_scale06_Err[138] qq_scale07[139] qq_scale07_Err[140]
#neval: 539999996
2.54410022908E+03 7.33651959663E+00 1.80462590737E+03 7.04588939265E+00 3.13812284160E+03 7.73029383230E+00 3.33151322186E+03 9.51868110359E+00 2.34409354379E+03 9.00328660284E+00 2.02213628870E+03 5.88965842628E+00 2.48071396471E+03 6.10616926613E+00 -9.96211997607E+01 3.71420041891E-01 -1.26715185190E+02 3.73258350707E-01 -7.43902085175E+01 3.74192749527E-01 -1.23294297500E+02 4.79293964881E-01 -1.58792848951E+02 4.75536542863E-01 -8.18627292303E+01 2.99007989026E-01 -6.19646138472E+01 2.97132014299E-01 4.36959167515E+02 2.87876766056E+00 2.85663012967E+02 2.75944870495E+00 5.58299782396E+02 3.01155448658E+00 5.74799552648E+02 3.72360280619E+00 3.72960497615E+02 3.51915932849E+00 3.46630474181E+02 2.31928464221E+00 4.40701760822E+02 2.38690671896E+00 6.37676651543E+01 1.54862636198E+00 -7.90838750254E+00 1.54332873022E+00 1.24623040288E+02 1.57464246490E+00 8.70234399945E+01 1.99422884582E+00 -7.16984836326E+00 1.98309317501E+00 4.96698440931E+01 1.23438475716E+00 9.80352146000E+01 1.23478694413E+00 4.34908029810E+02 2.87188558818E+00 2.81971557048E+02 2.75236661564E+00 5.56715184377E+02 3.00504562976E+00 5.72658916360E+02 3.71439351221E+00 3.68381826253E+02 3.50869599162E+00 3.44864477931E+02 2.30972273608E+00 4.39247339959E+02 2.38212439867E+00 2.07016591217E+02 1.16754289292E+00 1.41425943776E+02 1.21671116987E+00 2.55747771820E+02 1.15353622570E+00 2.90780695772E+02 1.53809605868E+00 1.95912436825E+02 1.56330091342E+00 1.57597803999E+02 9.30906367323E-01 1.92104668417E+02 8.95546627847E-01 7.04611364791E+02 8.25241535943E-01 6.09618603039E+02 6.67010042105E-01 7.76461730338E+02 9.70357173359E-01 9.04377520202E+02 1.06184735928E+00 7.78154791142E+02 8.53574130302E-01 5.66428455152E+02 6.61047441246E-01 6.21814017105E+02 7.78774396360E-01 6.63389604294E+01 1.36599045764E+00 -6.98187644386E+00 1.37555191171E+00 1.28822314478E+02 1.42373111150E+00 8.92341277417E+01 1.78768866740E+00 -5.99922820095E+00 1.76165419254E+00 5.16657837704E+01 1.09786502479E+00 1.01084906533E+02 1.11756113095E+00 7.05606191852E+02 7.49122972654E-01 6.10478224275E+02 6.01841219611E-01 7.77332334530E+02 8.68521430742E-01 9.05857801925E+02 9.76705674003E-01 7.79381268562E+02 7.71530639385E-01 5.67254216408E+02 5.99947041560E-01 6.22816912326E+02 7.02811086287E-01 2.60694973370E+01 9.67528986393E-02 1.71775149005E+01 6.99581695788E-02 3.48048254961E+01 1.20897919398E-01 3.29964462431E+01 1.25230881550E-01 2.16707685876E+01 8.88327588956E-02 2.11246833082E+01 7.76509949699E-02 2.81543493056E+01 9.88604039254E-02 
#nx: 0


==> results/WJ_h/CNO/WPD_FULL_R.cross_ss.dat <==
#labels: tot_scale01[1] tot_scale01_Err[2] tot_scale02[3] tot_scale02_Err[4] tot_scale03[5] tot_scale03_Err[6] tot_scale04[7] tot_scale04_Err[8] tot_scale05[9] tot_scale05_Err[10] tot_scale06[11] tot_scale06_Err[12] tot_scale07[13] tot_scale07_Err[14] qbqb_scale01[15] qbqb_scale01_Err[16] qbqb_scale02[17] qbqb_scale02_Err[18] qbqb_scale03[19] qbqb_scale03_Err[20] qbqb_scale04[21] qbqb_scale04_Err[22] qbqb_scale05[23] qbqb_scale05_Err[24] qbqb_scale06[25] qbqb_scale06_Err[26] qbqb_scale07[27] qbqb_scale07_Err[28] gqb_scale01[29] gqb_scale01_Err[30] gqb_scale02[31] gqb_scale02_Err[32] gqb_scale03[33] gqb_scale03_Err[34] gqb_scale04[35] gqb_scale04_Err[36] gqb_scale05[37] gqb_scale05_Err[38] gqb_scale06[39] gqb_scale06_Err[40] gqb_scale07[41] gqb_scale07_Err[42] qqb_scale01[43] qqb_scale01_Err[44] qqb_scale02[45] qqb_scale02_Err[46] qqb_scale03[47] qqb_scale03_Err[48] qqb_scale04[49] qqb_scale04_Err[50] qqb_scale05[51] qqb_scale05_Err[52] qqb_scale06[53] qqb_scale06_Err[54] qqb_scale07[55] qqb_scale07_Err[56] qbg_scale01[57] qbg_scale01_Err[58] qbg_scale02[59] qbg_scale02_Err[60] qbg_scale03[61] qbg_scale03_Err[62] qbg_scale04[63] qbg_scale04_Err[64] qbg_scale05[65] qbg_scale05_Err[66] qbg_scale06[67] qbg_scale06_Err[68] qbg_scale07[69] qbg_scale07_Err[70] gg_scale01[71] gg_scale01_Err[72] gg_scale02[73] gg_scale02_Err[74] gg_scale03[75] gg_scale03_Err[76] gg_scale04[77] gg_scale04_Err[78] gg_scale05[79] gg_scale05_Err[80] gg_scale06[81] gg_scale06_Err[82] gg_scale07[83] gg_scale07_Err[84] qg_scale01[85] qg_scale01_Err[86] qg_scale02[87] qg_scale02_Err[88] qg_scale03[89] qg_scale03_Err[90] qg_scale04[91] qg_scale04_Err[92] qg_scale05[93] qg_scale05_Err[94] qg_scale06[95] qg_scale06_Err[96] qg_scale07[97] qg_scale07_Err[98] qbq_scale01[99] qbq_scale01_Err[100] qbq_scale02[101] qbq_scale02_Err[102] qbq_scale03[103] qbq_scale03_Err[104] qbq_scale04[105] qbq_scale04_Err[106] qbq_scale05[107] qbq_scale05_Err[108] qbq_scale06[109] qbq_scale06_Err[110] qbq_scale07[111] qbq_scale07_Err[112] gq_scale01[113] gq_scale01_Err[114] gq_scale02[115] gq_scale02_Err[116] gq_scale03[117] gq_scale03_Err[118] gq_scale04[119] gq_scale04_Err[120] gq_scale05[121] gq_scale05_Err[122] gq_scale06[123] gq_scale06_Err[124] gq_scale07[125] gq_scale07_Err[126] qq_scale01[127] qq_scale01_Err[128] qq_scale02[129] qq_scale02_Err[130] qq_scale03[131] qq_scale03_Err[132] qq_scale04[133] qq_scale04_Err[134] qq_scale05[135] qq_scale05_Err[136] qq_scale06[137] qq_scale06_Err[138] qq_scale07[139] qq_scale07_Err[140]
#neval: 539999999
3.38739774817E+03 1.27527952225E+00 2.96467288687E+03 1.09157921544E+00 3.70982024581E+03 1.44196727602E+00 4.33711925377E+03 1.63816555578E+00 3.77710965373E+03 1.39141739510E+00 2.72818332699E+03 1.02616515815E+00 2.97755076945E+03 1.15254142340E+00 7.05338662780E+00 5.71815200966E-03 4.85388129492E+00 4.00803369105E-03 9.18297503651E+00 7.43417214863E-03 8.93662465493E+00 7.28923129960E-03 6.13467345207E+00 5.08300177026E-03 5.71516796004E+00 4.62054484220E-03 7.42744526085E+00 5.98392418277E-03 3.68656760913E+02 1.26066813720E-01 3.24235478979E+02 1.05788880266E-01 4.00834235036E+02 1.44465831926E-01 4.71606185278E+02 1.61581474051E-01 4.12820446641E+02 1.34644847299E-01 2.97073982400E+02 1.01534785097E-01 3.21923184077E+02 1.15666243400E-01 3.29434816185E+02 4.13892513413E-01 2.88651562154E+02 3.55647055210E-01 3.61978585210E+02 4.64049010802E-01 4.19450151653E+02 5.26128283998E-01 3.66361127494E+02 4.50621608722E-01 2.66274081300E+02 3.34897237456E-01 2.91935629770E+02 3.74504831013E-01 3.68565136447E+02 1.24358409588E-01 3.24147395861E+02 1.04183060307E-01 4.00751633380E+02 1.42741404639E-01 4.71495401221E+02 1.59455785868E-01 4.12710552866E+02 1.32621946816E-01 2.96998117012E+02 1.00138456611E-01 3.21850406209E+02 1.14238690085E-01 9.89401829096E+00 1.54410027086E-02 7.29964210483E+00 1.14603616427E-02 1.21099893054E+01 1.90794622081E-02 1.25104966025E+01 1.96791447266E-02 9.20921520661E+00 1.45280200622E-02 8.02839514644E+00 1.24806750043E-02 9.80926809141E+00 1.53396760257E-02 7.05412131549E+02 3.62137686782E-01 6.10535093390E+02 3.04431110555E-01 7.77614908693E+02 4.14509375026E-01 9.05714397589E+02 4.70671933150E-01 7.79286387966E+02 3.91184855160E-01 5.67099014740E+02 2.89300844067E-01 6.22484706725E+02 3.27939789075E-01 3.30305185789E+02 4.17958486621E-01 2.89650100169E+02 3.59814743478E-01 3.62703632873E+02 4.68167006802E-01 4.20528396853E+02 5.31089612153E-01 3.67498327877E+02 4.55730421394E-01 2.66981653581E+02 3.38139971079E-01 2.92532213732E+02 3.77655725404E-01 7.05544891982E+02 3.71562658625E-01 6.10578637389E+02 3.11633605536E-01 7.77777574699E+02 4.25692540981E-01 9.05886262330E+02 4.83009483315E-01 7.79342324944E+02 4.00386471453E-01 5.67204278807E+02 2.96810880906E-01 6.22691757706E+02 3.37319743540E-01 5.62614899685E+02 3.08460880141E-01 5.04951966912E+02 2.93408982340E-01 6.06910864211E+02 3.19355394104E-01 7.21105528982E+02 4.06447099023E-01 6.43930912102E+02 3.78608649751E-01 4.52865050728E+02 2.45063070695E-01 4.86843386289E+02 2.50928157765E-01 
#nx: 0


==> results/WJ_h/CNO/WPD_FULL_R.pt_had_os.dat <==
#labels: pt_had_lower[1] pt_had_center[2] pt_had_upper[3] tot_scale01[4] tot_scale01_Err[5] tot_scale02[6] tot_scale02_Err[7] tot_scale03[8] tot_scale03_Err[9] tot_scale04[10] tot_scale04_Err[11] tot_scale05[12] tot_scale05_Err[13] tot_scale06[14] tot_scale06_Err[15] tot_scale07[16] tot_scale07_Err[17]
#neval: 539999996
#overflow:lower center upper 2.24401218435E-02 5.68875510970E-04 2.74662083682E-02 5.83273211793E-04 1.93783294379E-02 6.42853739409E-04 3.21202683452E-02 9.46232180982E-04 3.73975109715E-02 8.66054797478E-04 1.72615954206E-02 4.26537443037E-04 1.39043609397E-02 4.00321216741E-04 
8.00000000000E+00 1.00000000000E+01 1.20000000000E+01 1.47923941631E+01 1.81354019587E+00 -5.87219143486E+01 1.72954539207E+00 7.99209529793E+01 1.89056281020E+00 3.06594690928E+01 2.30039093113E+00 -6.64996956829E+01 2.19123183738E+00 7.28231705156E+00 1.46931485467E+00 5.81582310299E+01 1.52865365095E+00 
1.20000000000E+01 1.60000000000E+01 2.00000000000E+01 5.81788656403E+01 6.71762001717E-01 2.41074604592E+01 6.50483395243E-01 8.67269353411E+01 6.90691172938E-01 7.97249335482E+01 8.59995796912E-01 3.38489359974E+01 8.27734117779E-01 4.50286039951E+01 5.41727408454E-01 6.69292495000E+01 5.54677383833E-01 
2.00000000000E+01 3.00000000000E+01 4.00000000000E+01 4.11662033561E+01 1.76363985634E-01 3.23345020409E+01 1.72278630291E-01 4.76226582120E+01 1.85214759139E-01 5.24102084154E+01 2.35448229975E-01 4.08180448053E+01 2.23134277136E-01 3.33280696675E+01 1.39712639971E-01 3.83747010759E+01 1.42008832486E-01 
4.00000000000E+01 6.00000000000E+01 8.00000000000E+01 1.91947115964E+01 4.33185706396E-02 1.86877985939E+01 4.14564221771E-02 1.92104277682E+01 4.89538708000E-02 2.41175638419E+01 6.31838053596E-02 2.35165115605E+01 5.54712947811E-02 1.56176951497E+01 3.30628995559E-02 1.56557145673E+01 3.40022258664E-02 
8.00000000000E+01 5.40000000000E+02 1.00000000000E+03 4.65969636412E-01 6.58283348738E-04 4.92922123397E-01 6.12472137381E-04 4.38817871101E-01 8.36992910918E-04 6.07840139238E-01 1.04291190883E-03 6.34723228620E-01 8.49754370049E-04 3.71593871131E-01 4.77151614250E-04 3.46220443337E-01 5.21113582300E-04 
#nx: 3


==> results/WJ_h/CNO/WPD_FULL_R.pt_had_ss.dat <==
#labels: pt_had_lower[1] pt_had_center[2] pt_had_upper[3] tot_scale01[4] tot_scale01_Err[5] tot_scale02[6] tot_scale02_Err[7] tot_scale03[8] tot_scale03_Err[9] tot_scale04[10] tot_scale04_Err[11] tot_scale05[12] tot_scale05_Err[13] tot_scale06[14] tot_scale06_Err[15] tot_scale07[16] tot_scale07_Err[17]
#neval: 539999999
#overflow:lower center upper 8.46371681910E-03 3.27850069699E-04 1.08467569960E-02 4.43225029061E-04 7.31841383739E-03 3.46536909288E-04 1.21647834601E-02 5.64536847447E-04 1.44164932329E-02 6.03914540604E-04 6.57109586887E-03 2.58578204643E-04 5.46037853596E-03 2.43186000581E-04 
8.00000000000E+00 1.00000000000E+01 1.20000000000E+01 3.05208603420E+02 2.86903817929E-01 2.58479145064E+02 2.42951817236E-01 3.43265410676E+02 3.27142840137E-01 3.88970667634E+02 3.66147869358E-01 3.28291262973E+02 3.08592359525E-01 2.46500152078E+02 2.31650829054E-01 2.76564061072E+02 2.63229179893E-01 
1.20000000000E+01 1.60000000000E+01 2.00000000000E+01 1.28731997836E+02 8.38251955560E-02 1.11803398849E+02 7.22198572206E-02 1.41743847554E+02 9.40956513724E-02 1.64461562416E+02 1.07793348174E-01 1.42228328719E+02 9.21639895128E-02 1.03813723417E+02 6.73801332573E-02 1.13967502717E+02 7.51971990895E-02 
2.00000000000E+01 3.00000000000E+01 4.00000000000E+01 3.70606755198E+01 1.86183829911E-02 3.31957724618E+01 1.65627291235E-02 3.97773628939E+01 2.04297504677E-02 4.75835438145E+01 2.43037675001E-02 4.23680320761E+01 2.12853451734E-02 2.97983084447E+01 1.48382226779E-02 3.18464325546E+01 1.60871234382E-02 
4.00000000000E+01 6.00000000000E+01 8.00000000000E+01 7.27278427063E+00 4.31366654180E-03 6.75675545049E+00 3.94798911406E-03 7.57039676038E+00 4.65092332547E-03 9.41842382784E+00 5.80421495387E-03 8.66921289685E+00 5.15164664571E-03 5.81734694591E+00 3.38698370861E-03 6.01599084403E+00 3.58580139617E-03 
8.00000000000E+01 5.40000000000E+02 1.00000000000E+03 1.12961716480E-01 9.15678598466E-05 1.10464107935E-01 8.60568196147E-05 1.12661450785E-01 9.76081223138E-05 1.48215207489E-01 1.27338149397E-04 1.42834205283E-01 1.14411024454E-04 8.96744539779E-02 7.04431362841E-05 8.84947782321E-02 7.19892314907E-05 
#nx: 3


==> results/WJ_h/CNO/WPD_FULL_V.abs_yl_os.dat <==
#labels: abs_ylp_lower[1] abs_ylp_center[2] abs_ylp_upper[3] tot_scale01[4] tot_scale01_Err[5] tot_scale02[6] tot_scale02_Err[7] tot_scale03[8] tot_scale03_Err[9] tot_scale04[10] tot_scale04_Err[11] tot_scale05[12] tot_scale05_Err[13] tot_scale06[14] tot_scale06_Err[15] tot_scale07[16] tot_scale07_Err[17]
#neval: 270000000
#overflow:lower center upper 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 
0.00000000000E+00 2.50000000000E-01 5.00000000000E-01 9.58086156584E+03 2.29954420224E+00 9.75739516430E+03 2.29037601148E+00 9.65498385282E+03 2.43464436962E+00 9.89452153162E+03 2.59330869737E+00 1.02631163954E+04 2.55521388002E+00 9.20139584686E+03 2.11290154859E+00 9.32329498304E+03 2.20271177515E+00 
5.00000000000E-01 7.50000000000E-01 1.00000000000E+00 9.05404683262E+03 2.35746335038E+00 9.22088088682E+03 2.36234012004E+00 9.11928711347E+03 2.48205561683E+00 9.39676773652E+03 2.66781747879E+00 9.74108056249E+03 2.65157292426E+00 8.66670592136E+03 2.15827792031E+00 8.77656014357E+03 2.24249015263E+00 
1.00000000000E+00 1.25000000000E+00 1.50000000000E+00 8.01107413579E+03 2.44378470906E+00 8.15688773068E+03 2.44526477003E+00 8.06394981425E+03 2.56605697636E+00 8.38843014957E+03 2.79637381137E+00 8.68572791418E+03 2.76414621077E+00 7.62205515266E+03 2.22148313008E+00 7.71309782167E+03 2.30284111342E+00 
1.50000000000E+00 1.75000000000E+00 2.00000000000E+00 6.52233311048E+03 2.54039198937E+00 6.63681741084E+03 2.56677548399E+00 6.56485905700E+03 2.65057494177E+00 6.90833620012E+03 2.92305662352E+00 7.13957509086E+03 2.93325389891E+00 6.15649553712E+03 2.29032053832E+00 6.22768694805E+03 2.35986256859E+00 
2.00000000000E+00 2.25000000000E+00 2.50000000000E+00 4.76631369186E+03 2.63013653597E+00 4.84126579999E+03 2.69148406613E+00 4.80438506625E+03 2.72601359821E+00 5.11271190545E+03 3.06524243717E+00 5.26635725750E+03 3.10595232845E+00 4.45879579762E+03 2.35456561456E+00 4.51423490929E+03 2.40956020722E+00 
#nx: 3


==> results/WJ_h/CNO/WPD_FULL_V.abs_yl_ss.dat <==
#labels: abs_ylp_lower[1] abs_ylp_center[2] abs_ylp_upper[3] tot_scale01[4] tot_scale01_Err[5] tot_scale02[6] tot_scale02_Err[7] tot_scale03[8] tot_scale03_Err[9] tot_scale04[10] tot_scale04_Err[11] tot_scale05[12] tot_scale05_Err[13] tot_scale06[14] tot_scale06_Err[15] tot_scale07[16] tot_scale07_Err[17]
#neval: 269999997
#overflow:lower center upper 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 
0.00000000000E+00 2.50000000000E-01 5.00000000000E-01 5.36690047518E+02 1.98022672849E-01 6.56086875633E+02 2.27482676762E-01 3.93319812884E+02 1.86698481721E-01 5.62129383639E+02 2.31466397853E-01 7.34293230266E+02 2.65040790487E-01 5.12925317297E+02 1.78882581472E-01 4.09620786750E+02 1.64288844055E-01 
5.00000000000E-01 7.50000000000E-01 1.00000000000E+00 5.13153556359E+02 2.00835762246E-01 6.21298360809E+02 2.28065363125E-01 3.83258661686E+02 1.90293681733E-01 5.38125466932E+02 2.36013786027E-01 6.94991369252E+02 2.66718968846E-01 4.89955944375E+02 1.80333582019E-01 3.96823605558E+02 1.67293916245E-01 
1.00000000000E+00 1.25000000000E+00 1.50000000000E+00 4.65178469230E+02 2.05935879232E-01 5.53060341081E+02 2.28918790652E-01 3.59563282522E+02 1.98181262966E-01 4.89056508085E+02 2.45176290990E-01 6.18001039276E+02 2.69465865156E-01 4.43286646168E+02 1.83683428988E-01 3.68438661600E+02 1.72645762090E-01 
1.50000000000E+00 1.75000000000E+00 2.00000000000E+00 3.92274489816E+02 2.10809679403E-01 4.54433167791E+02 2.27994346150E-01 3.17719151311E+02 2.08522904317E-01 4.13752007761E+02 2.51103755556E-01 5.06954251954E+02 2.69107053807E-01 3.72818591315E+02 1.87129268060E-01 3.21156295536E+02 1.81352489899E-01 
2.00000000000E+00 2.25000000000E+00 2.50000000000E+00 2.99624804525E+02 2.25334361609E-01 3.36374755333E+02 2.34158153612E-01 2.56488859989E+02 2.31687508276E-01 3.16955010921E+02 2.66595790937E-01 3.74112720908E+02 2.75714304854E-01 2.84017804134E+02 1.99978470588E-01 2.55350060949E+02 2.02426985563E-01 
#nx: 3


==> results/WJ_h/CNO/WPD_FULL_V.cross_os.dat <==
#labels: tot_scale01[1] tot_scale01_Err[2] tot_scale02[3] tot_scale02_Err[4] tot_scale03[5] tot_scale03_Err[6] tot_scale04[7] tot_scale04_Err[8] tot_scale05[9] tot_scale05_Err[10] tot_scale06[11] tot_scale06_Err[12] tot_scale07[13] tot_scale07_Err[14] qbqb_scale01[15] qbqb_scale01_Err[16] qbqb_scale02[17] qbqb_scale02_Err[18] qbqb_scale03[19] qbqb_scale03_Err[20] qbqb_scale04[21] qbqb_scale04_Err[22] qbqb_scale05[23] qbqb_scale05_Err[24] qbqb_scale06[25] qbqb_scale06_Err[26] qbqb_scale07[27] qbqb_scale07_Err[28] gqb_scale01[29] gqb_scale01_Err[30] gqb_scale02[31] gqb_scale02_Err[32] gqb_scale03[33] gqb_scale03_Err[34] gqb_scale04[35] gqb_scale04_Err[36] gqb_scale05[37] gqb_scale05_Err[38] gqb_scale06[39] gqb_scale06_Err[40] gqb_scale07[41] gqb_scale07_Err[42] qqb_scale01[43] qqb_scale01_Err[44] qqb_scale02[45] qqb_scale02_Err[46] qqb_scale03[47] qqb_scale03_Err[48] qqb_scale04[49] qqb_scale04_Err[50] qqb_scale05[51] qqb_scale05_Err[52] qqb_scale06[53] qqb_scale06_Err[54] qqb_scale07[55] qqb_scale07_Err[56] qbg_scale01[57] qbg_scale01_Err[58] qbg_scale02[59] qbg_scale02_Err[60] qbg_scale03[61] qbg_scale03_Err[62] qbg_scale04[63] qbg_scale04_Err[64] qbg_scale05[65] qbg_scale05_Err[66] qbg_scale06[67] qbg_scale06_Err[68] qbg_scale07[69] qbg_scale07_Err[70] gg_scale01[71] gg_scale01_Err[72] gg_scale02[73] gg_scale02_Err[74] gg_scale03[75] gg_scale03_Err[76] gg_scale04[77] gg_scale04_Err[78] gg_scale05[79] gg_scale05_Err[80] gg_scale06[81] gg_scale06_Err[82] gg_scale07[83] gg_scale07_Err[84] qg_scale01[85] qg_scale01_Err[86] qg_scale02[87] qg_scale02_Err[88] qg_scale03[89] qg_scale03_Err[90] qg_scale04[91] qg_scale04_Err[92] qg_scale05[93] qg_scale05_Err[94] qg_scale06[95] qg_scale06_Err[96] qg_scale07[97] qg_scale07_Err[98] qbq_scale01[99] qbq_scale01_Err[100] qbq_scale02[101] qbq_scale02_Err[102] qbq_scale03[103] qbq_scale03_Err[104] qbq_scale04[105] qbq_scale04_Err[106] qbq_scale05[107] qbq_scale05_Err[108] qbq_scale06[109] qbq_scale06_Err[110] qbq_scale07[111] qbq_scale07_Err[112] gq_scale01[113] gq_scale01_Err[114] gq_scale02[115] gq_scale02_Err[116] gq_scale03[117] gq_scale03_Err[118] gq_scale04[119] gq_scale04_Err[120] gq_scale05[121] gq_scale05_Err[122] gq_scale06[123] gq_scale06_Err[124] gq_scale07[125] gq_scale07_Err[126] qq_scale01[127] qq_scale01_Err[128] qq_scale02[129] qq_scale02_Err[130] qq_scale03[131] qq_scale03_Err[132] qq_scale04[133] qq_scale04_Err[134] qq_scale05[135] qq_scale05_Err[136] qq_scale06[137] qq_scale06_Err[138] qq_scale07[139] qq_scale07_Err[140]
#neval: 270000000
1.89678988161E+04 2.55632916999E+00 1.93071927223E+04 2.56938169312E+00 1.91044201126E+04 2.70125702079E+00 1.98515585888E+04 2.97899711396E+00 2.05487734982E+04 2.94706900139E+00 1.80531219122E+04 2.29779938956E+00 1.82777640564E+04 2.39387519326E+00 3.97814765055E+02 1.22910530827E-01 8.21948472908E+02 1.67131769592E-01 -7.10151963087E+01 1.18145151066E-01 5.28637171135E+02 1.75125151037E-01 1.05601553119E+03 2.17840180165E-01 3.13651744581E+02 9.44303138351E-02 -7.00236965012E+01 8.29826690193E-02 8.55456589819E+03 1.59503757708E+00 7.04913453379E+03 1.38231881850E+00 1.03364210417E+04 1.87425994708E+00 8.75588280386E+03 1.85140077134E+00 7.00239441914E+03 1.57275318718E+00 8.23796840823E+03 1.42634446340E+00 9.74197535015E+03 1.64791076936E+00 1.17252856747E+03 3.28732859670E-01 1.67865629858E+03 3.89659989348E-01 6.41890979796E+02 3.14748359995E-01 1.43479890857E+03 4.56072035686E-01 2.07273886968E+03 5.02315802395E-01 9.96108083671E+02 2.63281717993E-01 5.67280374942E+02 2.35912161257E-01 8.55784326479E+03 1.57203805577E+00 7.05200485369E+03 1.37312287485E+00 1.03400120567E+04 1.84289665491E+00 8.75945691770E+03 1.82876422913E+00 7.00550873272E+03 1.56666583625E+00 8.24095574735E+03 1.40476877312E+00 9.74529406264E+03 1.61864643145E+00 -7.59871402825E+02 6.09197749284E-01 1.25844207533E+03 5.49089839657E-01 -2.72650845134E+03 7.96166468517E-01 -8.57432721621E+02 8.13835785719E-01 1.66166240166E+03 7.15324143584E-01 -6.53117541527E+02 4.83557254836E-01 -2.25971352405E+03 6.27322858689E-01 6.36643538842E+01 1.71697019809E-01 1.19844668159E+02 1.70394470806E-01 -4.36086164394E+00 1.82079621402E-01 6.71289976837E+01 2.16355598138E-01 1.42576893533E+02 2.20419970328E-01 6.11611573717E+01 1.33830634821E-01 8.95154665939E+00 1.26149321090E-01 8.95442964969E+02 3.25494566879E-01 1.18476528155E+03 3.52139767978E-01 5.75966287188E+02 3.19590749588E-01 1.06713387800E+03 4.38066034469E-01 1.43676110419E+03 4.43256046606E-01 7.77250433591E+02 2.68154780221E-01 5.21790936600E+02 2.51131686708E-01 6.35854277200E+01 2.20050176585E-01 1.19875978813E+02 2.18819464998E-01 -4.91011370409E+00 2.07509882159E-01 6.73212882336E+01 3.06746639671E-01 1.42664342996E+02 2.82545085727E-01 6.11237609334E+01 1.72675153002E-01 8.69512548973E+00 1.57219360497E-01 2.21748401946E+01 5.36445832108E-02 2.20776534463E+01 4.98788262755E-02 1.64390748962E+01 5.25071144293E-02 2.83566815276E+01 7.33765200572E-02 2.79706468836E+01 6.91033336875E-02 1.78458921934E+01 4.19482366275E-02 1.30958812465E+01 4.00615507709E-02 
#nx: 0


==> results/WJ_h/CNO/WPD_FULL_V.cross_ss.dat <==
#labels: tot_scale01[1] tot_scale01_Err[2] tot_scale02[3] tot_scale02_Err[4] tot_scale03[5] tot_scale03_Err[6] tot_scale04[7] tot_scale04_Err[8] tot_scale05[9] tot_scale05_Err[10] tot_scale06[11] tot_scale06_Err[12] tot_scale07[13] tot_scale07_Err[14] qbqb_scale01[15] qbqb_scale01_Err[16] qbqb_scale02[17] qbqb_scale02_Err[18] qbqb_scale03[19] qbqb_scale03_Err[20] qbqb_scale04[21] qbqb_scale04_Err[22] qbqb_scale05[23] qbqb_scale05_Err[24] qbqb_scale06[25] qbqb_scale06_Err[26] qbqb_scale07[27] qbqb_scale07_Err[28] gqb_scale01[29] gqb_scale01_Err[30] gqb_scale02[31] gqb_scale02_Err[32] gqb_scale03[33] gqb_scale03_Err[34] gqb_scale04[35] gqb_scale04_Err[36] gqb_scale05[37] gqb_scale05_Err[38] gqb_scale06[39] gqb_scale06_Err[40] gqb_scale07[41] gqb_scale07_Err[42] qqb_scale01[43] qqb_scale01_Err[44] qqb_scale02[45] qqb_scale02_Err[46] qqb_scale03[47] qqb_scale03_Err[48] qqb_scale04[49] qqb_scale04_Err[50] qqb_scale05[51] qqb_scale05_Err[52] qqb_scale06[53] qqb_scale06_Err[54] qqb_scale07[55] qqb_scale07_Err[56] qbg_scale01[57] qbg_scale01_Err[58] qbg_scale02[59] qbg_scale02_Err[60] qbg_scale03[61] qbg_scale03_Err[62] qbg_scale04[63] qbg_scale04_Err[64] qbg_scale05[65] qbg_scale05_Err[66] qbg_scale06[67] qbg_scale06_Err[68] qbg_scale07[69] qbg_scale07_Err[70] gg_scale01[71] gg_scale01_Err[72] gg_scale02[73] gg_scale02_Err[74] gg_scale03[75] gg_scale03_Err[76] gg_scale04[77] gg_scale04_Err[78] gg_scale05[79] gg_scale05_Err[80] gg_scale06[81] gg_scale06_Err[82] gg_scale07[83] gg_scale07_Err[84] qg_scale01[85] qg_scale01_Err[86] qg_scale02[87] qg_scale02_Err[88] qg_scale03[89] qg_scale03_Err[90] qg_scale04[91] qg_scale04_Err[92] qg_scale05[93] qg_scale05_Err[94] qg_scale06[95] qg_scale06_Err[96] qg_scale07[97] qg_scale07_Err[98] qbq_scale01[99] qbq_scale01_Err[100] qbq_scale02[101] qbq_scale02_Err[102] qbq_scale03[103] qbq_scale03_Err[104] qbq_scale04[105] qbq_scale04_Err[106] qbq_scale05[107] qbq_scale05_Err[108] qbq_scale06[109] qbq_scale06_Err[110] qbq_scale07[111] qbq_scale07_Err[112] gq_scale01[113] gq_scale01_Err[114] gq_scale02[115] gq_scale02_Err[116] gq_scale03[117] gq_scale03_Err[118] gq_scale04[119] gq_scale04_Err[120] gq_scale05[121] gq_scale05_Err[122] gq_scale06[123] gq_scale06_Err[124] gq_scale07[125] gq_scale07_Err[126] qq_scale01[127] qq_scale01_Err[128] qq_scale02[129] qq_scale02_Err[130] qq_scale03[131] qq_scale03_Err[132] qq_scale04[133] qq_scale04_Err[134] qq_scale05[135] qq_scale05_Err[136] qq_scale06[137] qq_scale06_Err[138] qq_scale07[139] qq_scale07_Err[140]
#neval: 269999997
1.10355190076E+03 2.25632806234E-01 1.31070775423E+03 2.46504627022E-01 8.55297056717E+02 2.24107026714E-01 1.16013017900E+03 2.69062586908E-01 1.46428691215E+03 2.90649691461E-01 1.05159157337E+03 2.00401568608E-01 8.75794630859E+02 1.93852930872E-01 3.75221779674E+00 1.72258662619E-03 4.75203614948E+00 1.82533647053E-03 8.62380216459E-01 1.51482042238E-03 4.80306350490E+00 2.22898316159E-03 6.02876331202E+00 2.32401296783E-03 3.01494029722E+00 1.37850126725E-03 6.53169875909E-01 1.18708986350E-03 1.46998441497E+01 2.20993055092E-02 5.55352675314E+01 1.98787410391E-02 -2.82015188311E+01 2.92312025964E-02 6.67874327217E+00 2.88014604606E-02 6.19755594108E+01 2.47550578099E-02 2.01360452060E+01 1.81087632825E-02 -1.22330865061E+01 2.31717193521E-02 4.62697202159E+02 1.28790263290E-01 4.65446631047E+02 1.26929363012E-01 4.58688378876E+02 1.43900923928E-01 4.92203823517E+02 1.51816603295E-01 5.09128291126E+02 1.50595306946E-01 4.35898567475E+02 1.13623958822E-01 4.40042278698E+02 1.26018161809E-01 1.47150642770E+01 2.25911325576E-02 5.55323374855E+01 2.02086054068E-02 -2.81696794084E+01 2.99055130105E-02 6.69371731701E+00 2.94919050905E-02 6.19707508214E+01 2.52043597334E-02 2.01498542154E+01 1.84833718070E-02 -1.22090446472E+01 2.37081277622E-02 -8.09232834631E-01 5.55507301191E-03 6.34174670884E+00 3.71679135532E-03 -1.28823573484E+01 9.20465081889E-03 -8.98841363708E-01 7.10474350843E-03 8.07073851731E+00 4.74818028231E-03 -7.26159453458E-01 4.48526850687E-03 -1.05381436778E+01 7.44135334637E-03 6.37475420633E+01 5.19216999754E-02 1.20089680390E+02 5.25529565976E-02 -4.25408167178E+00 5.78081880164E-02 6.75496481668E+01 6.89362152654E-02 1.42921117224E+02 6.66753084901E-02 6.12350073843E+01 4.20478114121E-02 9.12005047373E+00 4.49045386081E-02 4.58771706102E+02 1.32176033823E-01 4.60798231112E+02 1.28799668618E-01 4.56908681100E+02 1.48729240329E-01 4.87178522242E+02 1.55552197414E-01 5.03228279714E+02 1.52370485943E-01 4.32728719832E+02 1.16656095318E-01 4.38634565562E+02 1.30304793424E-01 6.37215831078E+01 5.46193223084E-02 1.20020427879E+02 5.43419924314E-02 -4.21717029111E+00 6.27032003455E-02 6.74764587905E+01 7.15947719040E-02 1.42840552877E+02 6.88374267391E-02 6.12043559583E+01 4.40006442891E-02 9.12147617983E+00 4.75825906802E-02 2.22563541862E+01 1.42810865921E-02 2.21489940920E+01 1.33884764961E-02 1.65095543058E+01 1.39385326569E-02 2.84030342753E+01 1.89081423734E-02 2.80690072162E+01 1.73145466231E-02 1.79154897943E+01 1.13154929952E-02 1.31523313207E+01 1.06593250945E-02 
#nx: 0


==> results/WJ_h/CNO/WPD_FULL_V.pt_had_os.dat <==
#labels: pt_had_lower[1] pt_had_center[2] pt_had_upper[3] tot_scale01[4] tot_scale01_Err[5] tot_scale02[6] tot_scale02_Err[7] tot_scale03[8] tot_scale03_Err[9] tot_scale04[10] tot_scale04_Err[11] tot_scale05[12] tot_scale05_Err[13] tot_scale06[14] tot_scale06_Err[15] tot_scale07[16] tot_scale07_Err[17]
#neval: 270000000
#overflow:lower center upper -8.89358586657E-03 5.06557537149E-04 -9.67909263220E-03 2.96136910535E-04 -7.10577038333E-03 4.89568708127E-04 -1.47272407852E-02 9.77462369765E-04 -1.43133598658E-02 4.77330837899E-04 -5.97918782249E-03 3.13109090615E-04 -4.35745201291E-03 2.66356795330E-04 
8.00000000000E+00 1.00000000000E+01 1.20000000000E+01 1.59723327781E+03 5.05404769318E-01 1.65524747704E+03 5.10705073257E-01 1.56031888988E+03 5.25404597409E-01 1.70420282042E+03 5.69617137644E-01 1.80792856177E+03 5.76862077899E-01 1.49928221022E+03 4.59123091461E-01 1.48457304739E+03 4.73848855592E-01 
1.20000000000E+01 1.60000000000E+01 2.00000000000E+01 7.79689895158E+02 1.83242272344E-01 7.97856700542E+02 1.85108167223E-01 7.80032591929E+02 1.91328886805E-01 8.26354593188E+02 2.06972472905E-01 8.61205714048E+02 2.08211557737E-01 7.35736656937E+02 1.67334447962E-01 7.41435584375E+02 1.73082747897E-01 
2.00000000000E+01 3.00000000000E+01 4.00000000000E+01 2.44319329256E+02 4.91187150431E-02 2.44891389854E+02 4.91738646149E-02 2.52113937745E+02 5.28204874806E-02 2.55074411133E+02 5.81821200540E-02 2.57886105579E+02 5.64704631780E-02 2.33321520989E+02 4.44600361546E-02 2.40280894943E+02 4.64659142194E-02 
4.00000000000E+01 6.00000000000E+01 8.00000000000E+01 3.44037061782E+01 1.11458660827E-02 3.36208699609E+01 1.07460794181E-02 3.68348353397E+01 1.27929569980E-02 3.31998697815E+01 1.55472766368E-02 3.23205491985E+01 1.33573117344E-02 3.44962885722E+01 9.51061625606E-03 3.63824602914E+01 1.00916968000E-02 
8.00000000000E+01 5.40000000000E+02 1.00000000000E+03 8.56099327514E-02 1.93086847419E-04 6.57881542507E-02 1.78883203050E-04 1.16550915741E-01 2.41725904812E-04 -6.29731026843E-03 3.34182301178E-04 -2.54165162321E-02 2.66128337490E-04 1.34482252147E-01 1.37164674426E-04 1.59947561581E-01 1.50167978466E-04 
#nx: 3


==> results/WJ_h/CNO/WPD_FULL_V.pt_had_ss.dat <==
#labels: pt_had_lower[1] pt_had_center[2] pt_had_upper[3] tot_scale01[4] tot_scale01_Err[5] tot_scale02[6] tot_scale02_Err[7] tot_scale03[8] tot_scale03_Err[9] tot_scale04[10] tot_scale04_Err[11] tot_scale05[12] tot_scale05_Err[13] tot_scale06[14] tot_scale06_Err[15] tot_scale07[16] tot_scale07_Err[17]
#neval: 269999997
#overflow:lower center upper -5.68214336810E-04 9.20405108495E-06 -6.97045948884E-04 8.83240837883E-06 -4.79389556864E-04 1.21256861814E-05 -8.64174405544E-04 1.60966166532E-05 -9.86934321373E-04 1.30906129082E-05 -4.08052395365E-04 6.30739962078E-06 -3.13728941153E-04 6.79587968445E-06 
8.00000000000E+00 1.00000000000E+01 1.20000000000E+01 1.34639401091E+02 4.95712817611E-02 1.61735243340E+02 5.44678445095E-02 1.00360627199E+02 4.86588851813E-02 1.40287933702E+02 5.79930719035E-02 1.80367282171E+02 6.36499373628E-02 1.28875415218E+02 4.44436528814E-02 1.04602300957E+02 4.27912220407E-02 
1.20000000000E+01 1.60000000000E+01 2.00000000000E+01 4.49794510400E+01 1.36021946760E-02 5.29855432693E+01 1.49730841668E-02 3.54809377646E+01 1.32395785693E-02 4.76391533683E+01 1.63644730660E-02 5.94107665583E+01 1.77629644039E-02 4.26353258925E+01 1.20383256881E-02 3.59272784200E+01 1.13989890877E-02 
2.00000000000E+01 3.00000000000E+01 4.00000000000E+01 8.52982136147E+00 2.39440948035E-03 9.93453155826E+00 2.60645533306E-03 7.03715641763E+00 2.36088670732E-03 9.14016348993E+00 3.05964389239E-03 1.11586806619E+01 3.17232353896E-03 8.04997871290E+00 2.07029197942E-03 6.98848087551E+00 1.95499179970E-03 
4.00000000000E+01 6.00000000000E+01 8.00000000000E+01 8.06854233172E-01 3.12783367082E-04 9.53339421559E-01 3.30502792898E-04 6.82584266429E-01 3.29587268285E-04 8.43888310398E-01 4.33162192184E-04 1.04739111449E+00 4.16246658759E-04 7.78464071592E-01 2.59767555579E-04 6.88628257899E-01 2.52568078234E-04 
8.00000000000E+01 5.40000000000E+02 1.00000000000E+03 2.41665958504E-03 3.05663196657E-06 3.28772708436E-03 2.97273409981E-06 2.02513052831E-03 3.44881052897E-06 1.34276529874E-03 4.67292837321E-06 2.61933212305E-03 4.03983820094E-06 3.06696022327E-03 2.32800894577E-06 2.82219103635E-03 2.37398005596E-06 
#nx: 3


==> results/WJ_h/CNO/WPD_FULL_data2.abs_yl_os.dat <==
#
#
#
0	0.25    0.5	11.87	0.13	-0.13	0.65	-0.62	0.0001
0.5	0.75	1	11.55	0.12	-0.12	0.61	-0.60	0.0001
1	1.25 	1.5	10.09	0.12	-0.12	0.61	-0.57	0.0001
1.5	1.75 	2	8.60	0.12	-0.12	0.42	-0.41	0.0001
2	2.25	2.5	6.25	0.11	-0.11	0.37	-0.35	0.0001
#


==> results/WJ_h/CNO/WPD_FULL_data2.abs_yl_ss.dat <==
#
#
#
0	0.25    0.5	0	0	0	0	0	0.0001
0.5	0.75	1	0	0	0	0	0	0.0001
1	1.25 	1.5	0	0	0	0	0	0.0001
1.5	1.75 	2	0	0	0	0	0	0.0001
2	2.25	2.5	0	0	0	0	0	0.0001
#


==> results/WJ_h/CNO/WPD_FULL_data2.cross_os.dat <==
#
#
#
48.5 0.2 2.3 -2.2 48.5 0.2 2.3 -2.2 48.5 0.2 2.3 -2.2 48.5 0.2 2.3 -2.2 48.5 0.2 2.3 -2.2 48.5 0.2 2.3 -2.2 48.5 0.2 2.3 -2.2 48.5 0.2 2.3 -2.2 48.5 0.2 2.3 -2.2 48.5 0.2 2.3 -2.2 48.5 0.2 2.3 -2.2 48.5 0.2 2.3 -2.2 48.5 0.2 2.3 -2.2 48.5 0.2 2.3 -2.2 48.5 0.2 2.3 -2.2 
#

==> results/WJ_h/CNO/WPD_FULL_data2.cross_ss.dat <==
#
#
#
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 
#

==> results/WJ_h/CNO/WPD_FULL_data2.pt_had_os.dat <==
#
#
#
8	10.9545         12	14.61	0.19	-0.19	0.73	-0.69	0.0001
12	15.4919		20	15.12	0.15	-0.15	0.75	-0.72	0.0001
20	27.3861 	40	13.07	0.12	-0.12	0.89	-0.82	0.0001
40	55.9732 	80	4.84	0.07	-0.07	0.31	-0.29	0.0001
80	106.3016	150	0.82	0.04	-0.04	0.08	-0.07	0.0001
#

==> results/WJ_h/CNO/WPD_FULL_data2.pt_had_ss.dat <==
#
#
#
8		10.9545         12		0	0.0	-0.0	0.0	-0.0	0.0001
12		15.4919		20		0	0.0	-0.0	0.0	-0.0	0.0001
20		27.3861 	40		0	0.0	-0.0	0.0	-0.0	0.0001
40		55.9732 	80		0	0.0	-0.0	0.0	-0.0	0.0001
80	        106.3016	150		0	0.0	-0.0	0.0	-0.0	0.0001
#

==> results/WJ_h/CNO/WPDstar_FULL_LO.abs_yl_os.dat <==
#labels: abs_ylp_lower[1] abs_ylp_center[2] abs_ylp_upper[3] tot_scale01[4] tot_scale01_Err[5] tot_scale02[6] tot_scale02_Err[7] tot_scale03[8] tot_scale03_Err[9] tot_scale04[10] tot_scale04_Err[11] tot_scale05[12] tot_scale05_Err[13] tot_scale06[14] tot_scale06_Err[15] tot_scale07[16] tot_scale07_Err[17]
#neval: 162000000
#overflow:lower center upper 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 
0.00000000000E+00 2.50000000000E-01 5.00000000000E-01 1.55019499332E+04 3.61923985389E+00 1.45128997606E+04 3.35271067918E+00 1.61490827219E+04 3.84427810860E+00 1.74757230634E+04 4.08197450045E+00 1.63452652749E+04 3.77608544503E+00 1.39430935133E+04 3.25484543450E+00 1.45163332838E+04 3.45356582559E+00 
5.00000000000E-01 7.50000000000E-01 1.00000000000E+00 1.43658875517E+04 3.65155675961E+00 1.34474763376E+04 3.38627663888E+00 1.49658934288E+04 3.87679697240E+00 1.61957035091E+04 4.11934109340E+00 1.51458853078E+04 3.81431524797E+00 1.29208237646E+04 3.28342752638E+00 1.34522562202E+04 3.48215022933E+00 
1.00000000000E+00 1.25000000000E+00 1.50000000000E+00 1.22451995570E+04 3.70299825859E+00 1.14551555195E+04 3.43867286217E+00 1.27610582913E+04 3.93086912492E+00 1.38069832725E+04 4.17928053417E+00 1.29036941229E+04 3.87492579704E+00 1.10121697941E+04 3.32864855693E+00 1.14688629872E+04 3.52905717275E+00 
1.50000000000E+00 1.75000000000E+00 2.00000000000E+00 9.46869414442E+03 3.75783710041E+00 8.84904435828E+03 3.48081639531E+00 9.87148340393E+03 3.99489408924E+00 1.06795105484E+04 4.24218173257E+00 9.97060515924E+03 3.92300273579E+00 8.51333641432E+03 3.37727634019E+00 8.86966081798E+03 3.58580852438E+00 
2.00000000000E+00 2.25000000000E+00 2.50000000000E+00 6.52851376920E+03 3.78772567071E+00 6.09551848139E+03 3.51184099218E+00 6.80678625616E+03 4.02186228300E+00 7.36675675138E+03 4.27618898092E+00 6.87088097647E+03 3.95813783563E+00 5.86777922350E+03 3.40391296379E+00 6.11364415905E+03 3.60977690042E+00 
#nx: 3


==> results/WJ_h/CNO/WPDstar_FULL_LO.abs_yl_ss.dat <==
#labels: abs_ylp_lower[1] abs_ylp_center[2] abs_ylp_upper[3] tot_scale01[4] tot_scale01_Err[5] tot_scale02[6] tot_scale02_Err[7] tot_scale03[8] tot_scale03_Err[9] tot_scale04[10] tot_scale04_Err[11] tot_scale05[12] tot_scale05_Err[13] tot_scale06[14] tot_scale06_Err[15] tot_scale07[16] tot_scale07_Err[17]
#neval: 162000000
#overflow:lower center upper 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 
0.00000000000E+00 2.50000000000E-01 5.00000000000E-01 9.03155394315E+02 3.31722941753E-01 7.29896078639E+02 2.70262993034E-01 1.05518421474E+03 3.91162874020E-01 1.01792284393E+03 3.73589985639E-01 8.21749120238E+02 3.03931559483E-01 8.12339516864E+02 2.98565964383E-01 9.48351785076E+02 3.51626218474E-01 
5.00000000000E-01 7.50000000000E-01 1.00000000000E+00 8.57097981095E+02 3.29015585944E-01 6.93429823355E+02 2.68097750384E-01 1.00067327084E+03 3.88043769523E-01 9.66013524678E+02 3.70619140261E-01 7.80696188850E+02 3.01553431988E-01 7.70912961594E+02 2.96075745651E-01 8.99357916583E+02 3.48710237038E-01 
1.00000000000E+00 1.25000000000E+00 1.50000000000E+00 7.65802502650E+02 3.27761446920E-01 6.21001836910E+02 2.67361173989E-01 8.92615167292E+02 3.85682183059E-01 8.63122460242E+02 3.69286976818E-01 6.99156394190E+02 3.00756672644E-01 6.88794057360E+02 2.94911452837E-01 8.02234673411E+02 3.46572338750E-01 
1.50000000000E+00 1.75000000000E+00 2.00000000000E+00 6.32918716576E+02 3.25276131353E-01 5.15493113181E+02 2.65873299311E-01 7.35169439659E+02 3.84203791993E-01 7.13347530594E+02 3.66593190032E-01 5.80369647080E+02 2.99136878493E-01 5.69275394116E+02 2.92598529093E-01 6.60737223253E+02 3.44820786653E-01 
2.00000000000E+00 2.25000000000E+00 2.50000000000E+00 4.73564429613E+02 3.43538119227E-01 3.88761305039E+02 2.80650683047E-01 5.46484763909E+02 4.03568284855E-01 5.33709282587E+02 3.87461119024E-01 4.37674474291E+02 3.15927485755E-01 4.25964344598E+02 3.08854742888E-01 4.91191508014E+02 3.62244726913E-01 
#nx: 3


==> results/WJ_h/CNO/WPDstar_FULL_LO.cross_os.dat <==
#labels: tot_scale01[1] tot_scale01_Err[2] tot_scale02[3] tot_scale02_Err[4] tot_scale03[5] tot_scale03_Err[6] tot_scale04[7] tot_scale04_Err[8] tot_scale05[9] tot_scale05_Err[10] tot_scale06[11] tot_scale06_Err[12] tot_scale07[13] tot_scale07_Err[14] qbqb_scale01[15] qbqb_scale01_Err[16] qbqb_scale02[17] qbqb_scale02_Err[18] qbqb_scale03[19] qbqb_scale03_Err[20] qbqb_scale04[21] qbqb_scale04_Err[22] qbqb_scale05[23] qbqb_scale05_Err[24] qbqb_scale06[25] qbqb_scale06_Err[26] qbqb_scale07[27] qbqb_scale07_Err[28] gqb_scale01[29] gqb_scale01_Err[30] gqb_scale02[31] gqb_scale02_Err[32] gqb_scale03[33] gqb_scale03_Err[34] gqb_scale04[35] gqb_scale04_Err[36] gqb_scale05[37] gqb_scale05_Err[38] gqb_scale06[39] gqb_scale06_Err[40] gqb_scale07[41] gqb_scale07_Err[42] qqb_scale01[43] qqb_scale01_Err[44] qqb_scale02[45] qqb_scale02_Err[46] qqb_scale03[47] qqb_scale03_Err[48] qqb_scale04[49] qqb_scale04_Err[50] qqb_scale05[51] qqb_scale05_Err[52] qqb_scale06[53] qqb_scale06_Err[54] qqb_scale07[55] qqb_scale07_Err[56] qbg_scale01[57] qbg_scale01_Err[58] qbg_scale02[59] qbg_scale02_Err[60] qbg_scale03[61] qbg_scale03_Err[62] qbg_scale04[63] qbg_scale04_Err[64] qbg_scale05[65] qbg_scale05_Err[66] qbg_scale06[67] qbg_scale06_Err[68] qbg_scale07[69] qbg_scale07_Err[70] gg_scale01[71] gg_scale01_Err[72] gg_scale02[73] gg_scale02_Err[74] gg_scale03[75] gg_scale03_Err[76] gg_scale04[77] gg_scale04_Err[78] gg_scale05[79] gg_scale05_Err[80] gg_scale06[81] gg_scale06_Err[82] gg_scale07[83] gg_scale07_Err[84] qg_scale01[85] qg_scale01_Err[86] qg_scale02[87] qg_scale02_Err[88] qg_scale03[89] qg_scale03_Err[90] qg_scale04[91] qg_scale04_Err[92] qg_scale05[93] qg_scale05_Err[94] qg_scale06[95] qg_scale06_Err[96] qg_scale07[97] qg_scale07_Err[98] qbq_scale01[99] qbq_scale01_Err[100] qbq_scale02[101] qbq_scale02_Err[102] qbq_scale03[103] qbq_scale03_Err[104] qbq_scale04[105] qbq_scale04_Err[106] qbq_scale05[107] qbq_scale05_Err[108] qbq_scale06[109] qbq_scale06_Err[110] qbq_scale07[111] qbq_scale07_Err[112] gq_scale01[113] gq_scale01_Err[114] gq_scale02[115] gq_scale02_Err[116] gq_scale03[117] gq_scale03_Err[118] gq_scale04[119] gq_scale04_Err[120] gq_scale05[121] gq_scale05_Err[122] gq_scale06[123] gq_scale06_Err[124] gq_scale07[125] gq_scale07_Err[126] qq_scale01[127] qq_scale01_Err[128] qq_scale02[129] qq_scale02_Err[130] qq_scale03[131] qq_scale03_Err[132] qq_scale04[133] qq_scale04_Err[134] qq_scale05[135] qq_scale05_Err[136] qq_scale06[137] qq_scale06_Err[138] qq_scale07[139] qq_scale07_Err[140]
#neval: 162000000
2.90556596824E+04 3.62245641852E+00 2.71803844909E+04 3.34660570415E+00 3.02779278642E+04 3.87285895594E+00 3.27629462286E+04 4.08886084188E+00 3.06185482340E+04 3.77097414163E+00 2.61290831236E+04 3.25611175601E+00 2.72110746300E+04 3.47650053905E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 1.37202607698E+04 2.13705526713E+00 1.29232732744E+04 2.02473338510E+00 1.42103435842E+04 2.22422872297E+00 1.54712146276E+04 2.41304357147E+00 1.45583804813E+04 2.28235432785E+00 1.23382028319E+04 1.92047459398E+00 1.27709680675E+04 1.99630218714E+00 6.85238291250E+02 3.14336129078E-01 5.83579255963E+02 2.51017258079E-01 7.68823478715E+02 3.71242560242E-01 7.72393692906E+02 3.54876466292E-01 6.57138089366E+02 2.82699519814E-01 6.16315266559E+02 2.82454979909E-01 6.91016602959E+02 3.32904238439E-01 1.37195108532E+04 2.13561198668E+00 1.29226743724E+04 2.02547050753E+00 1.42094634647E+04 2.22044953455E+00 1.54703764522E+04 2.41073563271E+00 1.45576680557E+04 2.28278172862E+00 1.23375313194E+04 1.91952550285E+00 1.27701590250E+04 1.99341508011E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 1.22899025752E+02 2.29230114065E-01 8.38073896073E+01 1.52427350209E-01 1.60753148360E+02 3.22224930516E-01 1.38517927766E+02 2.58999780629E-01 9.43090951452E+01 1.71844558278E-01 1.10523695851E+02 2.05831355235E-01 1.44411866948E+02 2.88885399508E-01 6.84775891024E+02 3.60091090595E-01 5.82783814205E+02 2.68190983012E-01 7.68359449016E+02 4.32983641088E-01 7.71863758090E+02 4.07083727772E-01 6.56236495328E+02 3.02170439133E-01 6.15906085337E+02 3.23222182710E-01 6.90606535356E+02 3.87938515085E-01 1.22104052816E+02 2.27956692659E-01 8.33164795505E+01 1.50396197034E-01 1.59481970334E+02 3.15103390822E-01 1.37606684851E+02 2.58418423910E-01 9.37516302690E+01 1.69814443882E-01 1.09816463175E+02 2.04358658341E-01 1.43282246331E+02 2.81863763832E-01 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 
#nx: 0


==> results/WJ_h/CNO/WPDstar_FULL_LO.cross_ss.dat <==
#labels: tot_scale01[1] tot_scale01_Err[2] tot_scale02[3] tot_scale02_Err[4] tot_scale03[5] tot_scale03_Err[6] tot_scale04[7] tot_scale04_Err[8] tot_scale05[9] tot_scale05_Err[10] tot_scale06[11] tot_scale06_Err[12] tot_scale07[13] tot_scale07_Err[14] qbqb_scale01[15] qbqb_scale01_Err[16] qbqb_scale02[17] qbqb_scale02_Err[18] qbqb_scale03[19] qbqb_scale03_Err[20] qbqb_scale04[21] qbqb_scale04_Err[22] qbqb_scale05[23] qbqb_scale05_Err[24] qbqb_scale06[25] qbqb_scale06_Err[26] qbqb_scale07[27] qbqb_scale07_Err[28] gqb_scale01[29] gqb_scale01_Err[30] gqb_scale02[31] gqb_scale02_Err[32] gqb_scale03[33] gqb_scale03_Err[34] gqb_scale04[35] gqb_scale04_Err[36] gqb_scale05[37] gqb_scale05_Err[38] gqb_scale06[39] gqb_scale06_Err[40] gqb_scale07[41] gqb_scale07_Err[42] qqb_scale01[43] qqb_scale01_Err[44] qqb_scale02[45] qqb_scale02_Err[46] qqb_scale03[47] qqb_scale03_Err[48] qqb_scale04[49] qqb_scale04_Err[50] qqb_scale05[51] qqb_scale05_Err[52] qqb_scale06[53] qqb_scale06_Err[54] qqb_scale07[55] qqb_scale07_Err[56] qbg_scale01[57] qbg_scale01_Err[58] qbg_scale02[59] qbg_scale02_Err[60] qbg_scale03[61] qbg_scale03_Err[62] qbg_scale04[63] qbg_scale04_Err[64] qbg_scale05[65] qbg_scale05_Err[66] qbg_scale06[67] qbg_scale06_Err[68] qbg_scale07[69] qbg_scale07_Err[70] gg_scale01[71] gg_scale01_Err[72] gg_scale02[73] gg_scale02_Err[74] gg_scale03[75] gg_scale03_Err[76] gg_scale04[77] gg_scale04_Err[78] gg_scale05[79] gg_scale05_Err[80] gg_scale06[81] gg_scale06_Err[82] gg_scale07[83] gg_scale07_Err[84] qg_scale01[85] qg_scale01_Err[86] qg_scale02[87] qg_scale02_Err[88] qg_scale03[89] qg_scale03_Err[90] qg_scale04[91] qg_scale04_Err[92] qg_scale05[93] qg_scale05_Err[94] qg_scale06[95] qg_scale06_Err[96] qg_scale07[97] qg_scale07_Err[98] qbq_scale01[99] qbq_scale01_Err[100] qbq_scale02[101] qbq_scale02_Err[102] qbq_scale03[103] qbq_scale03_Err[104] qbq_scale04[105] qbq_scale04_Err[106] qbq_scale05[107] qbq_scale05_Err[108] qbq_scale06[109] qbq_scale06_Err[110] qbq_scale07[111] qbq_scale07_Err[112] gq_scale01[113] gq_scale01_Err[114] gq_scale02[115] gq_scale02_Err[116] gq_scale03[117] gq_scale03_Err[118] gq_scale04[119] gq_scale04_Err[120] gq_scale05[121] gq_scale05_Err[122] gq_scale06[123] gq_scale06_Err[124] gq_scale07[125] gq_scale07_Err[126] qq_scale01[127] qq_scale01_Err[128] qq_scale02[129] qq_scale02_Err[130] qq_scale03[131] qq_scale03_Err[132] qq_scale04[133] qq_scale04_Err[134] qq_scale05[135] qq_scale05_Err[136] qq_scale06[137] qq_scale06_Err[138] qq_scale07[139] qq_scale07_Err[140]
#neval: 162000000
1.81638962468E+03 3.49381597252E-01 1.47434642131E+03 2.84829613967E-01 2.11518557492E+03 4.12224397683E-01 2.04718963845E+03 3.93650311822E-01 1.65988207966E+03 3.20402780317E-01 1.63375310154E+03 3.14359626476E-01 1.90105099017E+03 3.70235657050E-01 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 9.94357015408E+01 2.87708524087E-02 6.93531137014E+01 1.99876381637E-02 1.27592795761E+02 3.74560260615E-02 1.12012695453E+02 3.24356516414E-02 7.80253633581E+01 2.24941469558E-02 8.94593207699E+01 2.58725817046E-02 1.14691313013E+02 3.36333227391E-02 6.85967113337E+02 1.78198847564E-01 5.84121144617E+02 1.54256607044E-01 7.69609792553E+02 1.99199545618E-01 7.73198122402E+02 2.00866095369E-01 6.57736406467E+02 1.73591573170E-01 6.16981971255E+02 1.60283116202E-01 6.91737333647E+02 1.78923880669E-01 9.94316595634E+01 2.85199878050E-02 6.93468294842E+01 1.98671485736E-02 1.27590494405E+02 3.70727120151E-02 1.12008388978E+02 3.21479373272E-02 7.80182076537E+01 2.23604525216E-02 8.94555540331E+01 2.56497486341E-02 1.14689091743E+02 3.32961809489E-02 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 1.23134537111E+02 5.66505897193E-02 8.40127853535E+01 3.83587233053E-02 1.60784090599E+02 7.63146602096E-02 1.38771343281E+02 6.40145543720E-02 9.45349033031E+01 4.32487317595E-02 1.10742359356E+02 5.08717984368E-02 1.44450253012E+02 6.83823936347E-02 6.85399678954E+02 1.77515438140E-01 5.83624741138E+02 1.53519372067E-01 7.69051828256E+02 1.98855940528E-01 7.72613707277E+02 2.00438659872E-01 6.57175293799E+02 1.72768037903E-01 6.16472222627E+02 1.59673736443E-01 6.91234861739E+02 1.78647390790E-01 1.22923605087E+02 5.61606778637E-02 8.38747242053E+01 3.79256031056E-02 1.60517818109E+02 7.53075323865E-02 1.38523394826E+02 6.31507185358E-02 9.43784875286E+01 4.27888150628E-02 1.10553891315E+02 5.04192881505E-02 1.44206817075E+02 6.78175800518E-02 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 
#nx: 0


==> results/WJ_h/CNO/WPDstar_FULL_LO.pt_had_os.dat <==
#labels: pt_had_lower[1] pt_had_center[2] pt_had_upper[3] tot_scale01[4] tot_scale01_Err[5] tot_scale02[6] tot_scale02_Err[7] tot_scale03[8] tot_scale03_Err[9] tot_scale04[10] tot_scale04_Err[11] tot_scale05[12] tot_scale05_Err[13] tot_scale06[14] tot_scale06_Err[15] tot_scale07[16] tot_scale07_Err[17]
#neval: 162000000
#overflow:lower center upper 2.98920462998E-03 1.27195449534E-04 3.87569819187E-03 1.17469780990E-04 2.21719099999E-03 8.76547192688E-05 3.57893869697E-03 1.68286923872E-04 4.52515692632E-03 1.44558584088E-04 2.59254850883E-03 1.03839546532E-04 1.93399514858E-03 7.82138889404E-05 
8.00000000000E+00 1.00000000000E+01 1.20000000000E+01 2.16839868796E+03 7.27436400199E-01 1.95429028770E+03 6.64119736382E-01 2.33322569933E+03 7.82297429125E-01 2.43685566627E+03 8.17909348322E-01 2.19559540885E+03 7.46271070014E-01 1.95440950100E+03 6.55417258006E-01 2.10250836343E+03 7.04447095937E-01 
1.20000000000E+01 1.60000000000E+01 2.00000000000E+01 1.11655790610E+03 2.76490339388E-01 1.03055504930E+03 2.56084198662E-01 1.17640656789E+03 2.93627610800E-01 1.25643679512E+03 3.11512055829E-01 1.15910102280E+03 2.88236047794E-01 1.00540796682E+03 2.48750827725E-01 1.05892877170E+03 2.63929452221E-01 
2.00000000000E+01 3.00000000000E+01 4.00000000000E+01 3.92428079684E+02 8.21925759749E-02 3.74561580731E+02 7.79464340443E-02 4.01283238910E+02 8.53036092046E-02 4.43190552040E+02 9.33090796130E-02 4.22443350012E+02 8.81867907052E-02 3.52504950329E+02 7.35968869253E-02 3.60128658518E+02 7.61818279113E-02 
4.00000000000E+01 6.00000000000E+01 8.00000000000E+01 7.47006779568E+01 2.14457854043E-02 7.45282208630E+01 2.10635180469E-02 7.33833489715E+01 2.15914569788E-02 8.49287315771E+01 2.47933937265E-02 8.44426036485E+01 2.40793058474E-02 6.68177719430E+01 1.90068412528E-02 6.54908188266E+01 1.89756440549E-02 
8.00000000000E+01 5.40000000000E+02 1.00000000000E+03 6.64838139785E-01 3.79397532931E-04 7.01968038765E-01 3.93125699758E-04 6.20593565667E-01 3.65243204474E-04 7.62533316737E-01 4.48131798350E-04 8.00091611925E-01 4.55700143574E-04 5.91465994709E-01 3.32224742627E-04 5.49903788642E-01 3.16201633119E-04 
#nx: 3


==> results/WJ_h/CNO/WPDstar_FULL_LO.pt_had_ss.dat <==
#labels: pt_had_lower[1] pt_had_center[2] pt_had_upper[3] tot_scale01[4] tot_scale01_Err[5] tot_scale02[6] tot_scale02_Err[7] tot_scale03[8] tot_scale03_Err[9] tot_scale04[10] tot_scale04_Err[11] tot_scale05[12] tot_scale05_Err[13] tot_scale06[14] tot_scale06_Err[15] tot_scale07[16] tot_scale07_Err[17]
#neval: 162000000
#overflow:lower center upper 2.09981030150E-04 3.98378858044E-06 2.54153742547E-04 4.42293886357E-06 1.71347248820E-04 3.47495102509E-06 2.44189424067E-04 4.80192812479E-06 2.92135345723E-04 5.20817699710E-06 1.85241931771E-04 3.44621361530E-06 1.49679639292E-04 2.88751264511E-06 
8.00000000000E+00 1.00000000000E+01 1.20000000000E+01 2.23031371042E+02 7.87035497309E-02 1.78490584925E+02 6.42189216565E-02 2.63017927628E+02 9.28824895041E-02 2.50990624412E+02 8.86145220102E-02 2.00717227188E+02 7.22059036049E-02 2.00816645330E+02 7.08450370910E-02 2.36691653507E+02 8.34755493026E-02 
1.20000000000E+01 1.60000000000E+01 2.00000000000E+01 7.16804267374E+01 2.11349162798E-02 5.82554287768E+01 1.72379314904E-02 8.33511415442E+01 2.48635622074E-02 8.07920581710E+01 2.38499795572E-02 6.55889703970E+01 1.94110129286E-02 6.44691816659E+01 1.89949505164E-02 7.49068904465E+01 2.23053550414E-02 
2.00000000000E+01 3.00000000000E+01 4.00000000000E+01 1.38227373654E+01 3.85647112863E-03 1.14810594793E+01 3.14899514833E-03 1.57530549649E+01 4.50212858556E-03 1.56231560641E+01 4.37156747458E-03 1.29528018566E+01 3.55665623599E-03 1.24085115113E+01 3.45599618953E-03 1.41232581204E+01 4.02295740048E-03 
4.00000000000E+01 6.00000000000E+01 8.00000000000E+01 1.56258500322E+00 6.06849670959E-04 1.34749138068E+00 5.12810380305E-04 1.72191935127E+00 6.88884702564E-04 1.77315841944E+00 6.93701194355E-04 1.52430271648E+00 5.80942414833E-04 1.39918466240E+00 5.41859539841E-04 1.53873200249E+00 6.12370262346E-04 
8.00000000000E+01 5.40000000000E+02 1.00000000000E+03 1.28291803971E-02 9.95279248783E-06 1.17815903539E-02 8.79993222237E-06 1.33792146078E-02 1.06207389701E-05 1.46172466109E-02 1.13656497537E-05 1.33660656678E-02 9.98132214057E-06 1.14568810612E-02 8.88296730941E-06 1.19134509822E-02 9.40638019995E-06 
#nx: 3


==> results/WJ_h/CNO/WPDstar_FULL_NLO.abs_yl_os.dat <==
#labels: abs_ylp_lower[1] abs_ylp_center[2] abs_ylp_upper[3] tot_scale01[4] tot_scale01_Err[5] tot_scale02[6] tot_scale02_Err[7] tot_scale03[8] tot_scale03_Err[9] tot_scale04[10] tot_scale04_Err[11] tot_scale05[12] tot_scale05_Err[13] tot_scale06[14] tot_scale06_Err[15] tot_scale07[16] tot_scale07_Err[17]
#neval: 971999997
#overflow:lower center upper 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 
0.00000000000E+00 2.50000000000E-01 5.00000000000E-01 2.52503657626E+04 7.03544845644E+00 2.41453716515E+04 6.67458277802E+00 2.61911704509E+04 7.44023180315E+00 2.78087296347E+04 8.72696374578E+00 2.66457417094E+04 8.17307855723E+00 2.31505615813E+04 5.90930857240E+00 2.40095315477E+04 6.18491413040E+00 
5.00000000000E-01 7.50000000000E-01 1.00000000000E+00 2.35938686688E+04 7.41693546229E+00 2.25493271038E+04 7.05979023224E+00 2.44794229312E+04 7.84062325839E+00 2.60202212049E+04 9.24161362394E+00 2.49147882483E+04 8.67160088708E+00 2.16086868765E+04 6.20777807172E+00 2.24168688010E+04 6.48862087178E+00 
1.00000000000E+00 1.25000000000E+00 1.50000000000E+00 2.05371371739E+04 7.50724433948E+00 1.95969762873E+04 7.17590152376E+00 2.13273758276E+04 7.93722317851E+00 2.27276148056E+04 9.34704599577E+00 2.17208963645E+04 8.83349250648E+00 1.87603623091E+04 6.28253149335E+00 1.94768905585E+04 6.56479291870E+00 
1.50000000000E+00 1.75000000000E+00 2.00000000000E+00 1.64655227788E+04 7.56417941344E+00 1.56792876439E+04 7.21407277770E+00 1.71198338725E+04 7.95554025442E+00 1.83247255737E+04 9.41879259527E+00 1.74706193423E+04 8.88156645997E+00 1.49766154655E+04 6.32847794750E+00 1.55646911031E+04 6.59926837039E+00 
2.00000000000E+00 2.25000000000E+00 2.50000000000E+00 1.19934759837E+04 7.63769699692E+00 1.13959525844E+04 7.28476345674E+00 1.24869073820E+04 8.05934066221E+00 1.34576321435E+04 9.50003995043E+00 1.27940985362E+04 8.97758884314E+00 1.08400793910E+04 6.38933736638E+00 1.12770437398E+04 6.68218830437E+00 
#nx: 3


==> results/WJ_h/CNO/WPDstar_FULL_NLO.abs_yl_ss.dat <==
#labels: abs_ylp_lower[1] abs_ylp_center[2] abs_ylp_upper[3] tot_scale01[4] tot_scale01_Err[5] tot_scale02[6] tot_scale02_Err[7] tot_scale03[8] tot_scale03_Err[9] tot_scale04[10] tot_scale04_Err[11] tot_scale05[12] tot_scale05_Err[13] tot_scale06[14] tot_scale06_Err[15] tot_scale07[16] tot_scale07_Err[17]
#neval: 972000000
#overflow:lower center upper 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 
0.00000000000E+00 2.50000000000E-01 5.00000000000E-01 2.51938151152E+03 7.97778838269E-01 2.30549124418E+03 6.79863454238E-01 2.65624364575E+03 9.15927894583E-01 2.96900483499E+03 9.93520396708E-01 2.73337643569E+03 8.40810103984E-01 2.19026635288E+03 6.61882986626E-01 2.32214977085E+03 7.55351185720E-01 
5.00000000000E-01 7.50000000000E-01 1.00000000000E+00 2.51070319985E+03 8.19969711462E-01 2.29100190858E+03 7.00164746006E-01 2.65494877550E+03 9.39070535077E-01 2.97096172968E+03 1.02504817879E+00 2.72502970429E+03 8.68254850385E-01 2.17510056416E+03 6.78439901023E-01 2.31142625026E+03 7.72433577146E-01 
1.00000000000E+00 1.25000000000E+00 1.50000000000E+00 2.47598250749E+03 8.67912640424E-01 2.24884059940E+03 7.42697993538E-01 2.63039918191E+03 9.91906254644E-01 2.95207569116E+03 1.09287548455E+00 2.69136394095E+03 9.26737364859E-01 2.13096813309E+03 7.14704386137E-01 2.27246605760E+03 8.11621950394E-01 
1.50000000000E+00 1.75000000000E+00 2.00000000000E+00 2.37178522017E+03 1.00251185124E+00 2.14733561754E+03 8.71950610959E-01 2.52820084003E+03 1.13083523611E+00 2.85550194535E+03 1.27215484761E+00 2.59105051772E+03 1.09760638976E+00 2.02375704676E+03 8.19368662850E-01 2.16277566597E+03 9.18200157594E-01 
2.00000000000E+00 2.25000000000E+00 2.50000000000E+00 2.14380146489E+03 1.27877950180E+00 1.94390711304E+03 1.14200946943E+00 2.28350163005E+03 1.40269701771E+00 2.60660725454E+03 1.62649042021E+00 2.36613547988E+03 1.44800410298E+00 1.81251911605E+03 1.03793259338E+00 1.93392205046E+03 1.13570620798E+00 
#nx: 3


==> results/WJ_h/CNO/WPDstar_FULL_NLO.cross_os.dat <==
#labels: tot_scale01[1] tot_scale01_Err[2] tot_scale02[3] tot_scale02_Err[4] tot_scale03[5] tot_scale03_Err[6] tot_scale04[7] tot_scale04_Err[8] tot_scale05[9] tot_scale05_Err[10] tot_scale06[11] tot_scale06_Err[12] tot_scale07[13] tot_scale07_Err[14] qbqb_scale01[15] qbqb_scale01_Err[16] qbqb_scale02[17] qbqb_scale02_Err[18] qbqb_scale03[19] qbqb_scale03_Err[20] qbqb_scale04[21] qbqb_scale04_Err[22] qbqb_scale05[23] qbqb_scale05_Err[24] qbqb_scale06[25] qbqb_scale06_Err[26] qbqb_scale07[27] qbqb_scale07_Err[28] gqb_scale01[29] gqb_scale01_Err[30] gqb_scale02[31] gqb_scale02_Err[32] gqb_scale03[33] gqb_scale03_Err[34] gqb_scale04[35] gqb_scale04_Err[36] gqb_scale05[37] gqb_scale05_Err[38] gqb_scale06[39] gqb_scale06_Err[40] gqb_scale07[41] gqb_scale07_Err[42] qqb_scale01[43] qqb_scale01_Err[44] qqb_scale02[45] qqb_scale02_Err[46] qqb_scale03[47] qqb_scale03_Err[48] qqb_scale04[49] qqb_scale04_Err[50] qqb_scale05[51] qqb_scale05_Err[52] qqb_scale06[53] qqb_scale06_Err[54] qqb_scale07[55] qqb_scale07_Err[56] qbg_scale01[57] qbg_scale01_Err[58] qbg_scale02[59] qbg_scale02_Err[60] qbg_scale03[61] qbg_scale03_Err[62] qbg_scale04[63] qbg_scale04_Err[64] qbg_scale05[65] qbg_scale05_Err[66] qbg_scale06[67] qbg_scale06_Err[68] qbg_scale07[69] qbg_scale07_Err[70] gg_scale01[71] gg_scale01_Err[72] gg_scale02[73] gg_scale02_Err[74] gg_scale03[75] gg_scale03_Err[76] gg_scale04[77] gg_scale04_Err[78] gg_scale05[79] gg_scale05_Err[80] gg_scale06[81] gg_scale06_Err[82] gg_scale07[83] gg_scale07_Err[84] qg_scale01[85] qg_scale01_Err[86] qg_scale02[87] qg_scale02_Err[88] qg_scale03[89] qg_scale03_Err[90] qg_scale04[91] qg_scale04_Err[92] qg_scale05[93] qg_scale05_Err[94] qg_scale06[95] qg_scale06_Err[96] qg_scale07[97] qg_scale07_Err[98] qbq_scale01[99] qbq_scale01_Err[100] qbq_scale02[101] qbq_scale02_Err[102] qbq_scale03[103] qbq_scale03_Err[104] qbq_scale04[105] qbq_scale04_Err[106] qbq_scale05[107] qbq_scale05_Err[108] qbq_scale06[109] qbq_scale06_Err[110] qbq_scale07[111] qbq_scale07_Err[112] gq_scale01[113] gq_scale01_Err[114] gq_scale02[115] gq_scale02_Err[116] gq_scale03[117] gq_scale03_Err[118] gq_scale04[119] gq_scale04_Err[120] gq_scale05[121] gq_scale05_Err[122] gq_scale06[123] gq_scale06_Err[124] gq_scale07[125] gq_scale07_Err[126] qq_scale01[127] qq_scale01_Err[128] qq_scale02[129] qq_scale02_Err[130] qq_scale03[131] qq_scale03_Err[132] qq_scale04[133] qq_scale04_Err[134] qq_scale05[135] qq_scale05_Err[136] qq_scale06[137] qq_scale06_Err[138] qq_scale07[139] qq_scale07_Err[140]
#neval: 971999997
4.89238829253E+04 8.46353881655E+00 4.66866366740E+04 8.03414806977E+00 5.08072033012E+04 9.00154882005E+00 5.41747908618E+04 1.06604045640E+01 5.17767489321E+04 9.97645069769E+00 4.46707041508E+04 7.01428780844E+00 4.63759307502E+04 7.36375704203E+00 2.61785375987E+02 3.90013683213E-01 6.28875718754E+02 4.01178526325E-01 -1.48780268770E+02 3.93689436963E-01 3.56640945214E+02 5.07205856282E-01 8.11566839292E+02 5.12622177752E-01 2.03177156237E+02 3.12892211469E-01 -1.33418741941E+02 3.11062123088E-01 2.20386545517E+04 3.85430403698E+00 1.97128330683E+04 3.60846590174E+00 2.42857050264E+04 4.11819238671E+00 2.41111150842E+04 4.72579959731E+00 2.13949591740E+04 4.37910926405E+00 2.02759927407E+04 3.26698144486E+00 2.21847109168E+04 3.45777782297E+00 1.82552483822E+03 1.32371162959E+00 2.12289728591E+03 1.28983191043E+00 1.47699765127E+03 1.40201672861E+00 2.17232260610E+03 1.70253703833E+00 2.55749653332E+03 1.64340414190E+00 1.58258750678E+03 1.06564197289E+00 1.30743809663E+03 1.10926755982E+00 2.20409339396E+04 3.83754134166E+00 1.97149243719E+04 3.60119541877E+00 2.42877879285E+04 4.09696603337E+00 2.41135266152E+04 4.71140748518E+00 2.13972940995E+04 4.37855103649E+00 2.02780761413E+04 3.25120224736E+00 2.21869604277E+04 3.43471505067E+00 -5.40301953410E+02 1.34177417943E+00 1.27092255439E+03 1.35493251635E+00 -2.32167284825E+03 1.41926901860E+00 -5.63037962787E+02 1.76912772544E+00 1.68644805763E+03 1.74274228173E+00 -4.81097120554E+02 1.06980151159E+00 -1.94099749430E+03 1.10825419727E+00 8.37902600149E+02 7.86272242832E-01 7.63027149045E+02 6.38471266773E-01 8.79032831596E+02 9.33244175909E-01 1.04273034275E+03 1.00557431803E+00 9.51316114696E+02 8.10897544412E-01 6.94884788183E+02 6.38012509192E-01 7.31498054069E+02 7.55190449802E-01 1.57421856696E+03 1.51833244974E+00 1.67050571680E+03 1.51135688253E+00 1.41967228194E+03 1.59968189332E+00 1.83920123461E+03 1.97216016279E+00 1.97555265816E+03 1.92847056900E+00 1.38389064140E+03 1.23663671329E+00 1.26852737318E+03 1.28595569086E+00 8.38389514143E+02 9.33149721023E-01 7.63496141224E+02 7.58281991893E-01 8.79053485294E+02 1.09648785527E+00 1.04346590485E+03 1.19635322560E+00 9.52050426024E+02 9.66405484816E-01 6.95171910129E+02 7.52875286605E-01 7.31452407895E+02 8.83673886453E-01 4.48654811912E+01 1.11655787728E-01 3.65719369656E+01 8.23283244247E-02 4.75057834531E+01 1.41314154165E-01 5.69972698054E+01 1.43931844700E-01 4.62725540944E+01 1.05425682927E-01 3.62395405374E+01 8.93653302339E-02 3.82286931349E+01 1.12177096355E-01 
#nx: 0


==> results/WJ_h/CNO/WPDstar_FULL_NLO.cross_ss.dat <==
#labels: tot_scale01[1] tot_scale01_Err[2] tot_scale02[3] tot_scale02_Err[4] tot_scale03[5] tot_scale03_Err[6] tot_scale04[7] tot_scale04_Err[8] tot_scale05[9] tot_scale05_Err[10] tot_scale06[11] tot_scale06_Err[12] tot_scale07[13] tot_scale07_Err[14] qbqb_scale01[15] qbqb_scale01_Err[16] qbqb_scale02[17] qbqb_scale02_Err[18] qbqb_scale03[19] qbqb_scale03_Err[20] qbqb_scale04[21] qbqb_scale04_Err[22] qbqb_scale05[23] qbqb_scale05_Err[24] qbqb_scale06[25] qbqb_scale06_Err[26] qbqb_scale07[27] qbqb_scale07_Err[28] gqb_scale01[29] gqb_scale01_Err[30] gqb_scale02[31] gqb_scale02_Err[32] gqb_scale03[33] gqb_scale03_Err[34] gqb_scale04[35] gqb_scale04_Err[36] gqb_scale05[37] gqb_scale05_Err[38] gqb_scale06[39] gqb_scale06_Err[40] gqb_scale07[41] gqb_scale07_Err[42] qqb_scale01[43] qqb_scale01_Err[44] qqb_scale02[45] qqb_scale02_Err[46] qqb_scale03[47] qqb_scale03_Err[48] qqb_scale04[49] qqb_scale04_Err[50] qqb_scale05[51] qqb_scale05_Err[52] qqb_scale06[53] qqb_scale06_Err[54] qqb_scale07[55] qqb_scale07_Err[56] qbg_scale01[57] qbg_scale01_Err[58] qbg_scale02[59] qbg_scale02_Err[60] qbg_scale03[61] qbg_scale03_Err[62] qbg_scale04[63] qbg_scale04_Err[64] qbg_scale05[65] qbg_scale05_Err[66] qbg_scale06[67] qbg_scale06_Err[68] qbg_scale07[69] qbg_scale07_Err[70] gg_scale01[71] gg_scale01_Err[72] gg_scale02[73] gg_scale02_Err[74] gg_scale03[75] gg_scale03_Err[76] gg_scale04[77] gg_scale04_Err[78] gg_scale05[79] gg_scale05_Err[80] gg_scale06[81] gg_scale06_Err[82] gg_scale07[83] gg_scale07_Err[84] qg_scale01[85] qg_scale01_Err[86] qg_scale02[87] qg_scale02_Err[88] qg_scale03[89] qg_scale03_Err[90] qg_scale04[91] qg_scale04_Err[92] qg_scale05[93] qg_scale05_Err[94] qg_scale06[95] qg_scale06_Err[96] qg_scale07[97] qg_scale07_Err[98] qbq_scale01[99] qbq_scale01_Err[100] qbq_scale02[101] qbq_scale02_Err[102] qbq_scale03[103] qbq_scale03_Err[104] qbq_scale04[105] qbq_scale04_Err[106] qbq_scale05[107] qbq_scale05_Err[108] qbq_scale06[109] qbq_scale06_Err[110] qbq_scale07[111] qbq_scale07_Err[112] gq_scale01[113] gq_scale01_Err[114] gq_scale02[115] gq_scale02_Err[116] gq_scale03[117] gq_scale03_Err[118] gq_scale04[119] gq_scale04_Err[120] gq_scale05[121] gq_scale05_Err[122] gq_scale06[123] gq_scale06_Err[124] gq_scale07[125] gq_scale07_Err[126] qq_scale01[127] qq_scale01_Err[128] qq_scale02[129] qq_scale02_Err[130] qq_scale03[131] qq_scale03_Err[132] qq_scale04[133] qq_scale04_Err[134] qq_scale05[135] qq_scale05_Err[136] qq_scale06[137] qq_scale06_Err[138] qq_scale07[139] qq_scale07_Err[140]
#neval: 972000000
6.01095320422E+03 1.17736406282E+00 5.46841009967E+03 1.01706479341E+00 6.37704333803E+03 1.33294000614E+00 7.17755868213E+03 1.49290458909E+00 6.55344234600E+03 1.28088006982E+00 5.16634749148E+03 9.60768247454E-01 5.50152526618E+03 1.08152564712E+00 1.00954330375E+01 5.28420027096E-03 8.99437632936E+00 3.90689987696E-03 9.34200837416E+00 6.72253583272E-03 1.28358931026E+01 6.75931732530E-03 1.13880874126E+01 4.96580687707E-03 8.15670725466E+00 4.26115130869E-03 7.51499465680E+00 5.39651418381E-03 4.57115019840E+02 1.12869685715E-01 4.23852667794E+02 9.31121343906E-02 4.74905268173E+02 1.32349266056E-01 5.58001748278E+02 1.43930881973E-01 5.21063036255E+02 1.17926357186E-01 3.85544994750E+02 9.15495810897E-02 4.03546981113E+02 1.06856184342E-01 1.43232591979E+03 4.16198232408E-01 1.29477299707E+03 3.62584569246E-01 1.54253011616E+03 4.66574274850E-01 1.63167893201E+03 5.15573366061E-01 1.48247887086E+03 4.47417058020E-01 1.27886595827E+03 3.46555697434E-01 1.38155452636E+03 3.87216802385E-01 4.57031926280E+02 1.12723983435E-01 4.23793326222E+02 9.29964645543E-02 4.74833891963E+02 1.32215637839E-01 5.57895466026E+02 1.43792954464E-01 5.20970333166E+02 1.17879939687E-01 3.85500801911E+02 9.14649242364E-02 4.03487638049E+02 1.06718006552E-01 8.37651218633E+00 1.48427808482E-02 1.27532433044E+01 1.08331398640E-02 -1.03409195260E+00 1.93710482372E-02 1.07074604688E+01 1.89520832872E-02 1.61532828699E+01 1.37581816764E-02 6.73036885057E+00 1.19942213907E-02 -9.34744215990E-01 1.55709622943E-02 8.38964530121E+02 3.23564196540E-01 7.64134372687E+02 2.72446791991E-01 8.80117832817E+02 3.74441648196E-01 1.04409514216E+03 4.19488580153E-01 9.52730792527E+02 3.49018369720E-01 6.95805190796E+02 2.59601441205E-01 7.32388780486E+02 2.97926809377E-01 1.42890590591E+03 4.18553387505E-01 1.29072760426E+03 3.65032391448E-01 1.54115196679E+03 4.70017974081E-01 1.62746545353E+03 5.18738538659E-01 1.47743308127E+03 4.50157132952E-01 1.27607301431E+03 3.48512866863E-01 1.38045206890E+03 3.90012499511E-01 8.38971731286E+02 3.31057118259E-01 7.63975744402E+02 2.78933667671E-01 8.80204153564E+02 3.82191909458E-01 1.04413037789E+03 4.29035175337E-01 9.52532792122E+02 3.57735957052E-01 6.95724091567E+02 2.65518389438E-01 7.32366606154E+02 3.04132863374E-01 5.38770533836E+02 2.77039479011E-01 4.85271443257E+02 2.66422204521E-01 5.74657349560E+02 2.89548700646E-01 6.90280462802E+02 3.62003996507E-01 6.18557215214E+02 3.43318127809E-01 4.33760117885E+02 2.22151444821E-01 4.60952165973E+02 2.27315109922E-01 
#nx: 0


==> results/WJ_h/CNO/WPDstar_FULL_NLO.pt_had_os.dat <==
#labels: pt_had_lower[1] pt_had_center[2] pt_had_upper[3] tot_scale01[4] tot_scale01_Err[5] tot_scale02[6] tot_scale02_Err[7] tot_scale03[8] tot_scale03_Err[9] tot_scale04[10] tot_scale04_Err[11] tot_scale05[12] tot_scale05_Err[13] tot_scale06[14] tot_scale06_Err[15] tot_scale07[16] tot_scale07_Err[17]
#neval: 971999997
#overflow:lower center upper 1.78133938343E-02 8.62119437994E-04 2.22473714544E-02 8.71231319013E-04 1.33821227898E-02 9.99647828039E-04 2.28735906264E-02 1.40798921262E-03 2.77767813542E-02 1.22954548884E-03 1.45063027118E-02 6.02931849691E-04 1.09189429804E-02 5.81028200836E-04 
8.00000000000E+00 1.00000000000E+01 1.20000000000E+01 3.63354953092E+03 1.97939277072E+00 3.40617630893E+03 1.86969299005E+00 3.82217441588E+03 2.08296189588E+00 4.01293393585E+03 2.45998762441E+00 3.77924830526E+03 2.32010172570E+00 3.32407701467E+03 1.64014755237E+00 3.50392663235E+03 1.72358060079E+00 
1.20000000000E+01 1.60000000000E+01 2.00000000000E+01 1.88416168088E+03 7.45280429650E-01 1.78414061240E+03 7.14702640614E-01 1.96956344161E+03 7.72397802797E-01 2.08639847127E+03 9.32816447807E-01 1.97996868659E+03 8.90487604167E-01 1.72075686660E+03 6.15485129147E-01 1.79901028693E+03 6.36202663929E-01 
2.00000000000E+01 3.00000000000E+01 4.00000000000E+01 6.58684263969E+02 2.03104589116E-01 6.33189388567E+02 1.96599238629E-01 6.80754500222E+02 2.12630598087E-01 7.30186338313E+02 2.62808753934E-01 7.01390585689E+02 2.47867477657E-01 6.01105762085E+02 1.66018778727E-01 6.19898930919E+02 1.69687213521E-01 
4.00000000000E+01 6.00000000000E+01 8.00000000000E+01 1.25767315783E+02 5.07136863800E-02 1.24342250988E+02 4.86733965002E-02 1.26859152588E+02 5.70242790040E-02 1.39515465522E+02 7.09838651213E-02 1.37613402381E+02 6.31682147895E-02 1.14577928106E+02 4.00354525625E-02 1.15147359510E+02 4.14979658201E-02 
8.00000000000E+01 5.40000000000E+02 1.00000000000E+03 1.20428834855E+00 7.98024370732E-04 1.24728120467E+00 7.66347612169E-04 1.16290010768E+00 9.76476795071E-04 1.35043370865E+00 1.20811255122E-03 1.39410811365E+00 1.02751278531E-03 1.08655339105E+00 6.06523777612E-04 1.04529820772E+00 6.35208992609E-04 
#nx: 3


==> results/WJ_h/CNO/WPDstar_FULL_NLO.pt_had_ss.dat <==
#labels: pt_had_lower[1] pt_had_center[2] pt_had_upper[3] tot_scale01[4] tot_scale01_Err[5] tot_scale02[6] tot_scale02_Err[7] tot_scale03[8] tot_scale03_Err[9] tot_scale04[10] tot_scale04_Err[11] tot_scale05[12] tot_scale05_Err[13] tot_scale06[14] tot_scale06_Err[15] tot_scale07[16] tot_scale07_Err[17]
#neval: 972000000
#overflow:lower center upper 8.43967991685E-03 3.20279094305E-04 1.05932663058E-02 3.91000838354E-04 6.97803184701E-03 2.98926331239E-04 1.17553874236E-02 5.05585923755E-04 1.38641523385E-02 5.16467260971E-04 6.68426293051E-03 2.44030205605E-04 5.30827153910E-03 2.08249808247E-04 
8.00000000000E+00 1.00000000000E+01 1.20000000000E+01 6.31141558001E+02 2.67382519581E-01 5.68598568496E+02 2.28277712695E-01 6.74222610514E+02 3.04912002734E-01 7.41553697052E+02 3.37175646679E-01 6.72574218103E+02 2.86448174786E-01 5.49403621251E+02 2.18874870548E-01 5.90401621395E+02 2.48474674440E-01 
1.20000000000E+01 1.60000000000E+01 2.00000000000E+01 2.33758091726E+02 7.77691746026E-02 2.12052084707E+02 6.69717347127E-02 2.48618723046E+02 8.76922662130E-02 2.78491975690E+02 9.90133211044E-02 2.53640953349E+02 8.45801768980E-02 2.01220792588E+02 6.32186968019E-02 2.14833478188E+02 7.08116885687E-02 
2.00000000000E+01 3.00000000000E+01 4.00000000000E+01 5.66517171763E+01 1.69001883910E-02 5.19874867159E+01 1.49670244499E-02 5.97306242162E+01 1.87442331578E-02 6.88587254028E+01 2.19547357100E-02 6.31886944481E+01 1.90784362432E-02 4.79892051532E+01 1.35760992039E-02 5.06377151359E+01 1.48702618105E-02 
4.00000000000E+01 6.00000000000E+01 8.00000000000E+01 9.22186981854E+00 3.76335001874E-03 8.65196806646E+00 3.43527421955E-03 9.55074846818E+00 4.10672528201E-03 1.14956035202E+01 5.06610598314E-03 1.07243469914E+01 4.47000595750E-03 7.65575070883E+00 2.96677848885E-03 7.90372587221E+00 3.16935195628E-03 
8.00000000000E+01 5.40000000000E+02 1.00000000000E+03 1.24020218915E-01 8.40434544578E-05 1.21304725673E-01 8.04567791012E-05 1.24094110810E-01 9.08506686472E-05 1.58695283148E-01 1.17429027936E-04 1.53369117257E-01 1.06936874902E-04 1.00868474153E-01 6.48556685869E-05 1.00097212055E-01 6.71669919479E-05 
#nx: 3


==> results/WJ_h/CNO/WPDstar_FULL_R.abs_yl_os.dat <==
#labels: abs_ylp_lower[1] abs_ylp_center[2] abs_ylp_upper[3] tot_scale01[4] tot_scale01_Err[5] tot_scale02[6] tot_scale02_Err[7] tot_scale03[8] tot_scale03_Err[9] tot_scale04[10] tot_scale04_Err[11] tot_scale05[12] tot_scale05_Err[13] tot_scale06[14] tot_scale06_Err[15] tot_scale07[16] tot_scale07_Err[17]
#neval: 539999997
#overflow:lower center upper 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 
0.00000000000E+00 2.50000000000E-01 5.00000000000E-01 8.85219172248E+02 5.64374424125E+00 5.97406032751E+02 5.36633356885E+00 1.12289729195E+03 5.95641502558E+00 1.17334323204E+03 7.32768920681E+00 7.87605343316E+02 6.84962724108E+00 6.99110565310E+02 4.52689204846E+00 8.81112130877E+02 4.70755006870E+00 
5.00000000000E-01 7.50000000000E-01 1.00000000000E+00 8.46385173936E+02 6.07328105256E+00 5.58502535468E+02 5.79292852312E+00 1.08254315216E+03 6.41268700598E+00 1.11992725660E+03 7.89255875005E+00 7.34803328583E+02 7.38740953436E+00 6.68464270022E+02 4.87272000831E+00 8.51266577441E+02 5.06328634872E+00 
1.00000000000E+00 1.25000000000E+00 1.50000000000E+00 8.67261942779E+02 6.12547277493E+00 5.77353038838E+02 5.87433980666E+00 1.10080400908E+03 6.47217558068E+00 1.14128443057E+03 7.94993438627E+00 7.54323736737E+02 7.51213820835E+00 6.87270195284E+02 4.91471724337E+00 8.68431962067E+02 5.10786177879E+00 
1.50000000000E+00 1.75000000000E+00 2.00000000000E+00 9.41065902039E+02 6.12266201297E+00 6.65486909805E+02 5.84878212566E+00 1.15892333668E+03 6.42036094811E+00 1.22736504901E+03 7.95587092603E+00 8.62525938776E+02 7.48442438763E+00 7.49876253334E+02 4.90815499778E+00 9.19337760507E+02 5.08486635439E+00 
2.00000000000E+00 2.25000000000E+00 2.50000000000E+00 1.03093587662E+03 6.16276770313E+00 7.95882145177E+02 5.86715549010E+00 1.21338440816E+03 6.50606099170E+00 1.33188420534E+03 7.98908466167E+00 1.01896694546E+03 7.51639728056E+00 8.26186652906E+02 4.94147073219E+00 9.67475209221E+02 5.15418086039E+00 
#nx: 3


==> results/WJ_h/CNO/WPDstar_FULL_R.abs_yl_ss.dat <==
#labels: abs_ylp_lower[1] abs_ylp_center[2] abs_ylp_upper[3] tot_scale01[4] tot_scale01_Err[5] tot_scale02[6] tot_scale02_Err[7] tot_scale03[8] tot_scale03_Err[9] tot_scale04[10] tot_scale04_Err[11] tot_scale05[12] tot_scale05_Err[13] tot_scale06[14] tot_scale06_Err[15] tot_scale07[16] tot_scale07_Err[17]
#neval: 540000000
#overflow:lower center upper 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 
0.00000000000E+00 2.50000000000E-01 5.00000000000E-01 1.11016858247E+03 7.01027952878E-01 9.56116713705E+02 5.85687237825E-01 1.23155475505E+03 8.09170453655E-01 1.42147837691E+03 8.94428690473E-01 1.21846481375E+03 7.42974168296E-01 8.93994722474E+02 5.66080505840E-01 9.88283208621E+02 6.50247663522E-01 
5.00000000000E-01 7.50000000000E-01 1.00000000000E+00 1.16944272831E+03 7.26733805973E-01 1.01066234580E+03 6.09715658290E-01 1.29399992742E+03 8.36065108438E-01 1.49767645174E+03 9.29569244910E-01 1.28794904056E+03 7.74134482889E-01 9.41699070803E+02 5.86161544508E-01 1.03838769435E+03 6.70930031434E-01 
1.00000000000E+00 1.25000000000E+00 1.50000000000E+00 1.27100116151E+03 7.79719628685E-01 1.10519694446E+03 6.58281433511E-01 1.39934094921E+03 8.94565044841E-01 1.62761609665E+03 1.00252512731E+00 1.40830383079E+03 8.38844818528E-01 1.02349469620E+03 6.27428827836E-01 1.12291758980E+03 7.15505489090E-01 
1.50000000000E+00 1.75000000000E+00 2.00000000000E+00 1.36803088470E+03 9.27254265368E-01 1.20192449139E+03 8.02072988695E-01 1.49334987879E+03 1.04524976135E+00 1.75124413134E+03 1.19513843363E+00 1.53114092200E+03 1.02512642716E+00 1.10192889328E+03 7.44723048677E-01 1.19880401890E+03 8.33622594012E-01 
2.00000000000E+00 2.25000000000E+00 2.50000000000E+00 1.38639998836E+03 1.21326916687E+00 1.23644349734E+03 1.08475107038E+00 1.49438971910E+03 1.32537362425E+00 1.77270064081E+03 1.55948427194E+00 1.57398423825E+03 1.38894022389E+00 1.11748851904E+03 9.72782182898E-01 1.20105712464E+03 1.05927389005E+00 
#nx: 3


==> results/WJ_h/CNO/WPDstar_FULL_R.cross_os.dat <==
#labels: tot_scale01[1] tot_scale01_Err[2] tot_scale02[3] tot_scale02_Err[4] tot_scale03[5] tot_scale03_Err[6] tot_scale04[7] tot_scale04_Err[8] tot_scale05[9] tot_scale05_Err[10] tot_scale06[11] tot_scale06_Err[12] tot_scale07[13] tot_scale07_Err[14] qbqb_scale01[15] qbqb_scale01_Err[16] qbqb_scale02[17] qbqb_scale02_Err[18] qbqb_scale03[19] qbqb_scale03_Err[20] qbqb_scale04[21] qbqb_scale04_Err[22] qbqb_scale05[23] qbqb_scale05_Err[24] qbqb_scale06[25] qbqb_scale06_Err[26] qbqb_scale07[27] qbqb_scale07_Err[28] gqb_scale01[29] gqb_scale01_Err[30] gqb_scale02[31] gqb_scale02_Err[32] gqb_scale03[33] gqb_scale03_Err[34] gqb_scale04[35] gqb_scale04_Err[36] gqb_scale05[37] gqb_scale05_Err[38] gqb_scale06[39] gqb_scale06_Err[40] gqb_scale07[41] gqb_scale07_Err[42] qqb_scale01[43] qqb_scale01_Err[44] qqb_scale02[45] qqb_scale02_Err[46] qqb_scale03[47] qqb_scale03_Err[48] qqb_scale04[49] qqb_scale04_Err[50] qqb_scale05[51] qqb_scale05_Err[52] qqb_scale06[53] qqb_scale06_Err[54] qqb_scale07[55] qqb_scale07_Err[56] qbg_scale01[57] qbg_scale01_Err[58] qbg_scale02[59] qbg_scale02_Err[60] qbg_scale03[61] qbg_scale03_Err[62] qbg_scale04[63] qbg_scale04_Err[64] qbg_scale05[65] qbg_scale05_Err[66] qbg_scale06[67] qbg_scale06_Err[68] qbg_scale07[69] qbg_scale07_Err[70] gg_scale01[71] gg_scale01_Err[72] gg_scale02[73] gg_scale02_Err[74] gg_scale03[75] gg_scale03_Err[76] gg_scale04[77] gg_scale04_Err[78] gg_scale05[79] gg_scale05_Err[80] gg_scale06[81] gg_scale06_Err[82] gg_scale07[83] gg_scale07_Err[84] qg_scale01[85] qg_scale01_Err[86] qg_scale02[87] qg_scale02_Err[88] qg_scale03[89] qg_scale03_Err[90] qg_scale04[91] qg_scale04_Err[92] qg_scale05[93] qg_scale05_Err[94] qg_scale06[95] qg_scale06_Err[96] qg_scale07[97] qg_scale07_Err[98] qbq_scale01[99] qbq_scale01_Err[100] qbq_scale02[101] qbq_scale02_Err[102] qbq_scale03[103] qbq_scale03_Err[104] qbq_scale04[105] qbq_scale04_Err[106] qbq_scale05[107] qbq_scale05_Err[108] qbq_scale06[109] qbq_scale06_Err[110] qbq_scale07[111] qbq_scale07_Err[112] gq_scale01[113] gq_scale01_Err[114] gq_scale02[115] gq_scale02_Err[116] gq_scale03[117] gq_scale03_Err[118] gq_scale04[119] gq_scale04_Err[120] gq_scale05[121] gq_scale05_Err[122] gq_scale06[123] gq_scale06_Err[124] gq_scale07[125] gq_scale07_Err[126] qq_scale01[127] qq_scale01_Err[128] qq_scale02[129] qq_scale02_Err[130] qq_scale03[131] qq_scale03_Err[132] qq_scale04[133] qq_scale04_Err[134] qq_scale05[135] qq_scale05_Err[136] qq_scale06[137] qq_scale06_Err[138] qq_scale07[139] qq_scale07_Err[140]
#neval: 539999997
2.28812437351E+03 7.27033052275E+00 1.59942185656E+03 6.90139014804E+00 2.84288562077E+03 7.72664232272E+00 3.00054293493E+03 9.44754397629E+00 2.08200607963E+03 8.81936181374E+00 1.81720374346E+03 5.83383324008E+00 2.24624110856E+03 6.09949819177E+00 -1.00054514412E+02 3.73241274844E-01 -1.24816676248E+02 3.70222009706E-01 -7.68665008488E+01 3.78332244099E-01 -1.23909440181E+02 4.81015566021E-01 -1.56419065991E+02 4.71441345876E-01 -8.21902465360E+01 3.00580610545E-01 -6.38983528336E+01 3.01474657776E-01 3.72593207811E+02 2.84304576581E+00 2.31731425023E+02 2.69484646079E+00 4.86699320744E+02 2.99447354989E+00 4.92013659354E+02 3.67945925984E+00 3.04542958309E+02 3.43693367417E+00 2.94873008720E+02 2.28523381936E+00 3.83245650441E+02 2.37048038041E+00 5.54259727331E+01 1.24903595970E+00 -1.16285230386E+01 1.21206569835E+00 1.12835687066E+02 1.31953822029E+00 7.56433120537E+01 1.61083404198E+00 -1.21475318341E+01 1.55019018456E+00 4.29285581848E+01 9.97767644625E-01 8.83908554528E+01 1.03499702443E+00 3.72781440526E+02 2.83276722270E+00 2.32106908724E+02 2.68899097176E+00 4.86509792548E+02 2.98529414797E+00 4.92039275075E+02 3.67214478099E+00 3.04855619830E+02 3.43920632315E+00 2.95094395696E+02 2.27547029432E+00 3.83464449077E+02 2.35719478341E+00 1.91611923086E+02 1.21647232713E+00 1.30759588100E+02 1.25528945470E+00 2.37130461576E+02 1.21010488474E+00 2.69294864664E+02 1.59976539861E+00 1.81507790695E+02 1.61164813941E+00 1.45768386379E+02 9.70699458837E-01 1.78063398988E+02 9.41415536288E-01 6.55862933740E+02 7.36867362861E-01 5.66773104089E+02 5.99377173166E-01 7.23854995115E+02 8.61941476081E-01 8.41907627111E+02 9.47826728959E-01 7.23352165072E+02 7.65506669235E-01 5.27330635442E+02 5.91907637892E-01 5.79638200705E+02 6.88351179956E-01 5.78787836735E+01 1.44373815092E+00 -1.03041679095E+01 1.44979174482E+00 1.14487224563E+02 1.51082117951E+00 7.87719698315E+01 1.88706004421E+00 -1.02377214286E+01 1.85829993370E+00 4.47437275500E+01 1.16665427343E+00 9.00197453708E+01 1.20279326919E+00 6.57249707634E+02 8.81564402444E-01 5.67754194615E+02 7.13277322345E-01 7.25541674418E+02 1.03090524792E+00 8.43691210068E+02 1.13345244511E+00 7.24599370611E+02 9.11754459384E-01 5.28399598653E+02 7.06700883877E-01 5.80970035410E+02 8.23705103755E-01 2.40218672924E+01 9.91728716053E-02 1.57796459675E+01 6.73242430033E-02 3.21466961520E+01 1.31881706425E-01 3.03825593473E+01 1.26487445374E-01 1.99251163889E+01 8.55118245830E-02 1.94594593116E+01 7.96627096973E-02 2.59837681840E+01 1.05375364749E-01 
#nx: 0


==> results/WJ_h/CNO/WPDstar_FULL_R.cross_ss.dat <==
#labels: tot_scale01[1] tot_scale01_Err[2] tot_scale02[3] tot_scale02_Err[4] tot_scale03[5] tot_scale03_Err[6] tot_scale04[7] tot_scale04_Err[8] tot_scale05[9] tot_scale05_Err[10] tot_scale06[11] tot_scale06_Err[12] tot_scale07[13] tot_scale07_Err[14] qbqb_scale01[15] qbqb_scale01_Err[16] qbqb_scale02[17] qbqb_scale02_Err[18] qbqb_scale03[19] qbqb_scale03_Err[20] qbqb_scale04[21] qbqb_scale04_Err[22] qbqb_scale05[23] qbqb_scale05_Err[24] qbqb_scale06[25] qbqb_scale06_Err[26] qbqb_scale07[27] qbqb_scale07_Err[28] gqb_scale01[29] gqb_scale01_Err[30] gqb_scale02[31] gqb_scale02_Err[32] gqb_scale03[33] gqb_scale03_Err[34] gqb_scale04[35] gqb_scale04_Err[36] gqb_scale05[37] gqb_scale05_Err[38] gqb_scale06[39] gqb_scale06_Err[40] gqb_scale07[41] gqb_scale07_Err[42] qqb_scale01[43] qqb_scale01_Err[44] qqb_scale02[45] qqb_scale02_Err[46] qqb_scale03[47] qqb_scale03_Err[48] qqb_scale04[49] qqb_scale04_Err[50] qqb_scale05[51] qqb_scale05_Err[52] qqb_scale06[53] qqb_scale06_Err[54] qqb_scale07[55] qqb_scale07_Err[56] qbg_scale01[57] qbg_scale01_Err[58] qbg_scale02[59] qbg_scale02_Err[60] qbg_scale03[61] qbg_scale03_Err[62] qbg_scale04[63] qbg_scale04_Err[64] qbg_scale05[65] qbg_scale05_Err[66] qbg_scale06[67] qbg_scale06_Err[68] qbg_scale07[69] qbg_scale07_Err[70] gg_scale01[71] gg_scale01_Err[72] gg_scale02[73] gg_scale02_Err[74] gg_scale03[75] gg_scale03_Err[76] gg_scale04[77] gg_scale04_Err[78] gg_scale05[79] gg_scale05_Err[80] gg_scale06[81] gg_scale06_Err[82] gg_scale07[83] gg_scale07_Err[84] qg_scale01[85] qg_scale01_Err[86] qg_scale02[87] qg_scale02_Err[88] qg_scale03[89] qg_scale03_Err[90] qg_scale04[91] qg_scale04_Err[92] qg_scale05[93] qg_scale05_Err[94] qg_scale06[95] qg_scale06_Err[96] qg_scale07[97] qg_scale07_Err[98] qbq_scale01[99] qbq_scale01_Err[100] qbq_scale02[101] qbq_scale02_Err[102] qbq_scale03[103] qbq_scale03_Err[104] qbq_scale04[105] qbq_scale04_Err[106] qbq_scale05[107] qbq_scale05_Err[108] qbq_scale06[109] qbq_scale06_Err[110] qbq_scale07[111] qbq_scale07_Err[112] gq_scale01[113] gq_scale01_Err[114] gq_scale02[115] gq_scale02_Err[116] gq_scale03[117] gq_scale03_Err[118] gq_scale04[119] gq_scale04_Err[120] gq_scale05[121] gq_scale05_Err[122] gq_scale06[123] gq_scale06_Err[124] gq_scale07[125] gq_scale07_Err[126] qq_scale01[127] qq_scale01_Err[128] qq_scale02[129] qq_scale02_Err[130] qq_scale03[131] qq_scale03_Err[132] qq_scale04[133] qq_scale04_Err[134] qq_scale05[135] qq_scale05_Err[136] qq_scale06[137] qq_scale06_Err[138] qq_scale07[139] qq_scale07_Err[140]
#neval: 540000000
3.15245841550E+03 1.10399366056E+00 2.75517861909E+03 9.48213745570E-01 3.45650376279E+03 1.24980298657E+00 4.03559053316E+03 1.41757844234E+00 3.50975931902E+03 1.20944332090E+00 2.53916860777E+03 8.87954095013E-01 2.77471128486E+03 9.99549193482E-01 6.56719926479E+00 5.02532089976E-03 4.51001852186E+00 3.50132489549E-03 8.56447843986E+00 6.56761678148E-03 8.31994677479E+00 6.42044808609E-03 5.69916334733E+00 4.44854496010E-03 5.32153499770E+00 4.05556391073E-03 6.92755512073E+00 5.27792722012E-03 3.44255281493E+02 1.07098167453E-01 3.02274306173E+02 8.89793836447E-02 3.74785419180E+02 1.23835647240E-01 4.40329581287E+02 1.37533408967E-01 3.84826036507E+02 1.13367582406E-01 2.77409943837E+02 8.61106628061E-02 3.01041574421E+02 9.89813496461E-02 3.07931877483E+02 3.55707959542E-01 2.69514416682E+02 3.05223747467E-01 3.38637520522E+02 3.99171350142E-01 3.92016493895E+02 4.52516062075E-01 3.42039402230E+02 3.86848865395E-01 2.48915111659E+02 2.87696875626E-01 2.73153507476E+02 3.21845277456E-01 3.44161789124E+02 1.06927749248E-01 3.02216586628E+02 8.88272574454E-02 3.74684754284E+02 1.23670860074E-01 4.40211473094E+02 1.37333963615E-01 3.84739592648E+02 1.13273763793E-01 2.77357182024E+02 8.60235843059E-02 3.00959723323E+02 9.88466965566E-02 9.26219765401E+00 1.38621694142E-02 6.81176209621E+00 1.02416768864E-02 1.13645503001E+01 1.72497949780E-02 1.17111419211E+01 1.76964709562E-02 8.59204794814E+00 1.29979503504E-02 7.51405500820E+00 1.12028618655E-02 9.20541551181E+00 1.38443902500E-02 6.56566953098E+02 3.14849654187E-01 5.67470576828E+02 2.65227615360E-01 7.24609559236E+02 3.62502836419E-01 8.42823238473E+02 4.09593189864E-01 7.24217443965E+02 3.40597256971E-01 5.27952519713E+02 2.51477021971E-01 5.80290924802E+02 2.86852681233E-01 3.08791091721E+02 3.58007366156E-01 2.70363661505E+02 3.08082568213E-01 3.39487356765E+02 4.01984461906E-01 3.93090078239E+02 4.55418482587E-01 3.43137610017E+02 3.90056275038E-01 2.49618832780E+02 2.89559163319E-01 2.73847404216E+02 3.24108706203E-01 6.56748388558E+02 3.22271759073E-01 5.67444900771E+02 2.71568219283E-01 7.24904563718E+02 3.70072821428E-01 8.43051642574E+02 4.18965374751E-01 7.24180923035E+02 3.49193521155E-01 5.28042192007E+02 2.57395954428E-01 5.80468796969E+02 2.93030634246E-01 5.17912406692E+02 2.76718103538E-01 4.64484179468E+02 2.66126184702E-01 5.59247188943E+02 2.89258506748E-01 6.63667553792E+02 3.61572485906E-01 5.92216242339E+02 3.42933653611E-01 4.16967873113E+02 2.21899781089E-01 4.48674972836E+02 2.27098783633E-01 
#nx: 0


==> results/WJ_h/CNO/WPDstar_FULL_R.pt_had_os.dat <==
#labels: pt_had_lower[1] pt_had_center[2] pt_had_upper[3] tot_scale01[4] tot_scale01_Err[5] tot_scale02[6] tot_scale02_Err[7] tot_scale03[8] tot_scale03_Err[9] tot_scale04[10] tot_scale04_Err[11] tot_scale05[12] tot_scale05_Err[13] tot_scale06[14] tot_scale06_Err[15] tot_scale07[16] tot_scale07_Err[17]
#neval: 539999997
#overflow:lower center upper 2.32969321244E-02 7.87377355068E-04 2.85788831200E-02 8.09108278927E-04 1.92542956619E-02 7.62829820731E-04 3.31986841716E-02 1.26678197265E-03 3.83509741712E-02 1.12023193883E-03 1.76741292148E-02 5.54846631421E-04 1.38637016779E-02 4.69679758020E-04 
8.00000000000E+00 1.00000000000E+01 1.20000000000E+01 7.22000170531E+00 1.78063862798E+00 -6.03293067168E+01 1.68282506149E+00 6.72973801974E+01 1.86829484955E+00 1.98583400917E+01 2.25948923101E+00 -6.93152625983E+01 2.13108410314E+00 1.58887280621E+00 1.44243374064E+00 4.85873405388E+01 1.51084176422E+00 
1.20000000000E+01 1.60000000000E+01 2.00000000000E+01 4.99209344394E+01 6.70713715886E-01 1.83770117096E+01 6.44514550174E-01 7.64250821127E+01 6.91869816559E-01 6.88777117709E+01 8.57898276546E-01 2.64488341521E+01 8.19830217291E-01 3.84523406510E+01 5.40978124895E-01 5.88128575787E+01 5.56012841676E-01 
2.00000000000E+01 3.00000000000E+01 4.00000000000E+01 3.71271070622E+01 1.79867106968E-01 2.87297274675E+01 1.74421184057E-01 4.33787015236E+01 1.88333787492E-01 4.74239098309E+01 2.39518396218E-01 3.63708339534E+01 2.25452493160E-01 3.00195529675E+01 1.42789111322E-01 3.48895198682E+01 1.45170098062E-01 
4.00000000000E+01 6.00000000000E+01 8.00000000000E+01 1.75825519840E+01 4.47009594635E-02 1.70463489485E+01 4.26384151381E-02 1.76771848229E+01 5.13248761297E-02 2.20550363053E+01 6.48578327778E-02 2.14358849813E+01 5.69652195678E-02 1.43114725259E+01 3.40283779894E-02 1.44130191091E+01 3.56034977056E-02 
8.00000000000E+01 5.40000000000E+02 1.00000000000E+03 4.47473267828E-01 6.76369506177E-04 4.72135264541E-01 6.34332642216E-04 4.20350982035E-01 8.73756522836E-04 5.83049067783E-01 1.07422586353E-03 6.07532319483E-01 8.83382408787E-04 3.56904305173E-01 4.89481685839E-04 3.32604694391E-01 5.31080710476E-04 
#nx: 3


==> results/WJ_h/CNO/WPDstar_FULL_R.pt_had_ss.dat <==
#labels: pt_had_lower[1] pt_had_center[2] pt_had_upper[3] tot_scale01[4] tot_scale01_Err[5] tot_scale02[6] tot_scale02_Err[7] tot_scale03[8] tot_scale03_Err[9] tot_scale04[10] tot_scale04_Err[11] tot_scale05[12] tot_scale05_Err[13] tot_scale06[14] tot_scale06_Err[15] tot_scale07[16] tot_scale07_Err[17]
#neval: 540000000
#overflow:lower center upper 8.82543042523E-03 3.20107817783E-04 1.10742209501E-02 3.90860467026E-04 7.30057277287E-03 2.98659218446E-04 1.24220114950E-02 5.05265040111E-04 1.46097621028E-02 5.16249900510E-04 6.92624743360E-03 2.43917512101E-04 5.48564712269E-03 2.08113669659E-04 
8.00000000000E+00 1.00000000000E+01 1.20000000000E+01 2.82007333189E+02 2.51235835069E-01 2.38378071368E+02 2.12960150915E-01 3.17628646693E+02 2.86763014569E-01 3.59334815554E+02 3.20714791668E-01 3.02716489591E+02 2.70636826436E-01 2.27787800411E+02 2.02813999750E-01 2.55951711563E+02 2.30524384797E-01 
1.20000000000E+01 1.60000000000E+01 2.00000000000E+01 1.19540987044E+02 7.37289326204E-02 1.03648548353E+02 6.31374778857E-02 1.31805859123E+02 8.31589733207E-02 1.52684431684E+02 9.48504845222E-02 1.31836348447E+02 8.05841698597E-02 9.64143521357E+01 5.92106718065E-02 1.05998959546E+02 6.63349589825E-02 
2.00000000000E+01 3.00000000000E+01 4.00000000000E+01 3.46566085991E+01 1.62945201271E-02 3.09877803981E+01 1.44176687532E-02 3.72464018474E+01 1.80553070974E-02 4.44791701648E+01 2.13176031177E-02 3.95420089849E+01 1.84968091518E-02 2.78698476715E+01 1.29786363206E-02 2.98275303605E+01 1.41933780360E-02 
4.00000000000E+01 6.00000000000E+01 8.00000000000E+01 6.86982050006E+00 3.70174918475E-03 6.37309301169E+00 3.38165758430E-03 7.16102545759E+00 4.03590748099E-03 8.89430572187E+00 5.00091671474E-03 8.17458750637E+00 4.41380696931E-03 5.49650501014E+00 2.90600991081E-03 5.69297105344E+00 3.10005786700E-03 
8.00000000000E+01 5.40000000000E+02 1.00000000000E+03 1.08661349851E-01 8.33991220413E-05 1.06124388146E-01 7.99213657724E-05 1.08591832275E-01 9.01650793017E-05 1.42540581558E-01 1.16789431990E-04 1.37197366101E-01 1.06397203796E-04 8.62822754961E-02 6.42042121513E-05 8.53135854972E-02 6.64646648391E-05 
#nx: 3


==> results/WJ_h/CNO/WPDstar_FULL_V.abs_yl_os.dat <==
#labels: abs_ylp_lower[1] abs_ylp_center[2] abs_ylp_upper[3] tot_scale01[4] tot_scale01_Err[5] tot_scale02[6] tot_scale02_Err[7] tot_scale03[8] tot_scale03_Err[9] tot_scale04[10] tot_scale04_Err[11] tot_scale05[12] tot_scale05_Err[13] tot_scale06[14] tot_scale06_Err[15] tot_scale07[16] tot_scale07_Err[17]
#neval: 270000000
#overflow:lower center upper 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 
0.00000000000E+00 2.50000000000E-01 5.00000000000E-01 8.86319665717E+03 2.13232005162E+00 9.03506585812E+03 2.12411167083E+00 8.91919043709E+03 2.25825046251E+00 9.15966333926E+03 2.40880702552E+00 9.51287109123E+03 2.37128624860E+00 8.50835750268E+03 1.95784508655E+00 8.61208613305E+03 2.04083763181E+00 
5.00000000000E-01 7.50000000000E-01 1.00000000000E+00 8.38159594312E+03 2.18913730490E+00 8.54334823077E+03 2.19448120845E+00 8.43098635020E+03 2.30721990241E+00 8.70459043915E+03 2.47910623158E+00 9.03409961188E+03 2.46451648513E+00 8.01939884183E+03 2.00305067020E+00 8.11334600338E+03 2.08325753304E+00 
1.00000000000E+00 1.25000000000E+00 1.50000000000E+00 7.42467567413E+03 2.26386942050E+00 7.56446772899E+03 2.27183262183E+00 7.46551352723E+03 2.37880704580E+00 7.77934710248E+03 2.58832500234E+00 8.06287850490E+03 2.56579801779E+00 7.06092231972E+03 2.05811932772E+00 7.13959560926E+03 2.13354390291E+00 
1.50000000000E+00 1.75000000000E+00 2.00000000000E+00 6.05576273235E+03 2.36822304701E+00 6.16475637579E+03 2.39134081859E+00 6.08942713189E+03 2.47192379565E+00 6.41784997626E+03 2.72427346442E+00 6.63748824429E+03 2.73416603441E+00 5.71340279783E+03 2.13392881131E+00 5.77569252457E+03 2.19919403622E+00 
2.00000000000E+00 2.25000000000E+00 2.50000000000E+00 4.43402633787E+03 2.45109034870E+00 4.50455195780E+03 2.51221772968E+00 4.46673671769E+03 2.53944207621E+00 4.75899118683E+03 2.85297969286E+00 4.90425061427E+03 2.90413812195E+00 4.14611351463E+03 2.19519373160E+00 4.19592437156E+03 2.24845967778E+00 
#nx: 3


==> results/WJ_h/CNO/WPDstar_FULL_V.abs_yl_ss.dat <==
#labels: abs_ylp_lower[1] abs_ylp_center[2] abs_ylp_upper[3] tot_scale01[4] tot_scale01_Err[5] tot_scale02[6] tot_scale02_Err[7] tot_scale03[8] tot_scale03_Err[9] tot_scale04[10] tot_scale04_Err[11] tot_scale05[12] tot_scale05_Err[13] tot_scale06[14] tot_scale06_Err[15] tot_scale07[16] tot_scale07_Err[17]
#neval: 270000000
#overflow:lower center upper 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 
0.00000000000E+00 2.50000000000E-01 5.00000000000E-01 5.06057534732E+02 1.87004743223E-01 6.19478451836E+02 2.14808497162E-01 3.69504675957E+02 1.76518245501E-01 5.29603614152E+02 2.17969307389E-01 6.93162501705E+02 2.50153199772E-01 4.83932113540E+02 1.68820359568E-01 3.85514777148E+02 1.55217242389E-01 
5.00000000000E-01 7.50000000000E-01 1.00000000000E+00 4.84162490441E+02 1.89623435202E-01 5.86909739429E+02 2.15872841796E-01 3.60275577244E+02 1.79640299592E-01 5.07271753257E+02 2.21959997817E-01 6.56384474880E+02 2.52285186397E-01 4.62488531766E+02 1.70395116941E-01 3.73680639325E+02 1.57821717793E-01 
1.00000000000E+00 1.25000000000E+00 1.50000000000E+00 4.39178843330E+02 1.94633208790E-01 5.22641818026E+02 2.16295784848E-01 3.38443065412E+02 1.86763626604E-01 4.61337134270E+02 2.30102852198E-01 5.83903715966E+02 2.54414892870E-01 4.18679379534E+02 1.73674006544E-01 3.47313794385E+02 1.63308601905E-01 
1.50000000000E+00 1.75000000000E+00 2.00000000000E+00 3.70835618892E+02 1.98557240147E-01 4.29918012969E+02 2.15146874184E-01 2.99681521583E+02 1.96541888242E-01 3.90910283413E+02 2.35863337075E-01 4.79539948638E+02 2.53717802102E-01 3.52552759365E+02 1.76461574294E-01 3.03234423821E+02 1.71065850627E-01 
2.00000000000E+00 2.25000000000E+00 2.50000000000E+00 2.83837046915E+02 2.12688748118E-01 3.18702310657E+02 2.20762174505E-01 2.42627147043E+02 2.19263127547E-01 3.00197331140E+02 2.51701755757E-01 3.54476767343E+02 2.60289762466E-01 2.69066252412E+02 1.88699869696E-01 2.41673417810E+02 1.91170537834E-01 
#nx: 3


==> results/WJ_h/CNO/WPDstar_FULL_V.cross_os.dat <==
#labels: tot_scale01[1] tot_scale01_Err[2] tot_scale02[3] tot_scale02_Err[4] tot_scale03[5] tot_scale03_Err[6] tot_scale04[7] tot_scale04_Err[8] tot_scale05[9] tot_scale05_Err[10] tot_scale06[11] tot_scale06_Err[12] tot_scale07[13] tot_scale07_Err[14] qbqb_scale01[15] qbqb_scale01_Err[16] qbqb_scale02[17] qbqb_scale02_Err[18] qbqb_scale03[19] qbqb_scale03_Err[20] qbqb_scale04[21] qbqb_scale04_Err[22] qbqb_scale05[23] qbqb_scale05_Err[24] qbqb_scale06[25] qbqb_scale06_Err[26] qbqb_scale07[27] qbqb_scale07_Err[28] gqb_scale01[29] gqb_scale01_Err[30] gqb_scale02[31] gqb_scale02_Err[32] gqb_scale03[33] gqb_scale03_Err[34] gqb_scale04[35] gqb_scale04_Err[36] gqb_scale05[37] gqb_scale05_Err[38] gqb_scale06[39] gqb_scale06_Err[40] gqb_scale07[41] gqb_scale07_Err[42] qqb_scale01[43] qqb_scale01_Err[44] qqb_scale02[45] qqb_scale02_Err[46] qqb_scale03[47] qqb_scale03_Err[48] qqb_scale04[49] qqb_scale04_Err[50] qqb_scale05[51] qqb_scale05_Err[52] qqb_scale06[53] qqb_scale06_Err[54] qqb_scale07[55] qqb_scale07_Err[56] qbg_scale01[57] qbg_scale01_Err[58] qbg_scale02[59] qbg_scale02_Err[60] qbg_scale03[61] qbg_scale03_Err[62] qbg_scale04[63] qbg_scale04_Err[64] qbg_scale05[65] qbg_scale05_Err[66] qbg_scale06[67] qbg_scale06_Err[68] qbg_scale07[69] qbg_scale07_Err[70] gg_scale01[71] gg_scale01_Err[72] gg_scale02[73] gg_scale02_Err[74] gg_scale03[75] gg_scale03_Err[76] gg_scale04[77] gg_scale04_Err[78] gg_scale05[79] gg_scale05_Err[80] gg_scale06[81] gg_scale06_Err[82] gg_scale07[83] gg_scale07_Err[84] qg_scale01[85] qg_scale01_Err[86] qg_scale02[87] qg_scale02_Err[88] qg_scale03[89] qg_scale03_Err[90] qg_scale04[91] qg_scale04_Err[92] qg_scale05[93] qg_scale05_Err[94] qg_scale06[95] qg_scale06_Err[96] qg_scale07[97] qg_scale07_Err[98] qbq_scale01[99] qbq_scale01_Err[100] qbq_scale02[101] qbq_scale02_Err[102] qbq_scale03[103] qbq_scale03_Err[104] qbq_scale04[105] qbq_scale04_Err[106] qbq_scale05[107] qbq_scale05_Err[108] qbq_scale06[109] qbq_scale06_Err[110] qbq_scale07[111] qbq_scale07_Err[112] gq_scale01[113] gq_scale01_Err[114] gq_scale02[115] gq_scale02_Err[116] gq_scale03[117] gq_scale03_Err[118] gq_scale04[119] gq_scale04_Err[120] gq_scale05[121] gq_scale05_Err[122] gq_scale06[123] gq_scale06_Err[124] gq_scale07[125] gq_scale07_Err[126] qq_scale01[127] qq_scale01_Err[128] qq_scale02[129] qq_scale02_Err[130] qq_scale03[131] qq_scale03_Err[132] qq_scale04[133] qq_scale04_Err[134] qq_scale05[135] qq_scale05_Err[136] qq_scale06[137] qq_scale06_Err[138] qq_scale07[139] qq_scale07_Err[140]
#neval: 270000000
1.75800988694E+04 2.37730790709E+00 1.79068303265E+04 2.39135515817E+00 1.76863898162E+04 2.51552043996E+00 1.84113016983E+04 2.76936008849E+00 1.90761946185E+04 2.74375285786E+00 1.67244172837E+04 2.13643614905E+00 1.69186150116E+04 2.22148229448E+00 3.61839890399E+02 1.13144261217E-01 7.53692395002E+02 1.54531140919E-01 -7.19137679213E+01 1.08885654938E-01 4.80550385395E+02 1.60878233120E-01 9.67985905283E+02 2.01307114930E-01 2.85367402773E+02 8.69070340208E-02 -6.95203891069E+01 7.66333813601E-02 7.94580057413E+03 1.48517513050E+00 6.55782836887E+03 1.28813176191E+00 9.58866212147E+03 1.74511984714E+00 8.14788679720E+03 1.72394376687E+00 6.53203573443E+03 1.46797261146E+00 7.64291690006E+03 1.32764885637E+00 9.03049719886E+03 1.53356702387E+00 1.08486057424E+03 3.05474135801E-01 1.55094655299E+03 3.62702958632E-01 5.95338485491E+02 2.94361604102E-01 1.32428560114E+03 4.21792306426E-01 1.91250597579E+03 4.66656776243E-01 9.23343682032E+02 2.45503006177E-01 5.28030638221E+02 2.20069186212E-01 7.94864164591E+03 1.46332322243E+00 6.56014309075E+03 1.27882962942E+00 9.59181467127E+03 1.71544553781E+00 8.15111088796E+03 1.70325186277E+00 6.53477042394E+03 1.46030018333E+00 7.64545042617E+03 1.30689434800E+00 9.03333695363E+03 1.50572127259E+00 -7.31913876496E+02 5.66174024404E-01 1.14016296629E+03 5.09990694796E-01 -2.55880330983E+03 7.41600104571E-01 -8.32332827451E+02 7.55356590172E-01 1.50494026694E+03 6.63129651928E-01 -6.26865506933E+02 4.49686373831E-01 -2.11906089329E+03 5.84777012026E-01 5.91406406573E+01 1.50678745032E-01 1.12446655349E+02 1.58614203938E-01 -5.57531187905E+00 1.55475650292E-01 6.23047878736E+01 2.13830106847E-01 1.33654854479E+02 2.04997108956E-01 5.70304568900E+01 1.19744575214E-01 7.44798641606E+00 1.14151191307E-01 8.31563892267E+02 3.02139017625E-01 1.09802607050E+03 3.32230521844E-01 5.36825608363E+02 2.98205784494E-01 9.88565506684E+02 4.03364519810E-01 1.32955388426E+03 4.17627965554E-01 7.23240828510E+02 2.52419467449E-01 4.87901092454E+02 2.37642797001E-01 5.90357536932E+01 2.04079279840E-01 1.12425467059E+02 2.08825344667E-01 -5.97015945759E+00 2.00573776116E-01 6.21680099303E+01 2.82429660723E-01 1.33699425144E+02 2.71673372868E-01 5.69558483013E+01 1.60101832186E-01 7.20012615422E+00 1.51467020457E-01 2.08436138988E+01 5.13006478586E-02 2.07922909981E+01 4.73856445203E-02 1.53590873011E+01 5.07632315529E-02 2.66147104581E+01 6.86826184827E-02 2.63474377055E+01 6.16628127563E-02 1.67800812258E+01 4.04970978158E-02 1.22449249509E+01 3.84673036571E-02 
#nx: 0


==> results/WJ_h/CNO/WPDstar_FULL_V.cross_ss.dat <==
#labels: tot_scale01[1] tot_scale01_Err[2] tot_scale02[3] tot_scale02_Err[4] tot_scale03[5] tot_scale03_Err[6] tot_scale04[7] tot_scale04_Err[8] tot_scale05[9] tot_scale05_Err[10] tot_scale06[11] tot_scale06_Err[12] tot_scale07[13] tot_scale07_Err[14] qbqb_scale01[15] qbqb_scale01_Err[16] qbqb_scale02[17] qbqb_scale02_Err[18] qbqb_scale03[19] qbqb_scale03_Err[20] qbqb_scale04[21] qbqb_scale04_Err[22] qbqb_scale05[23] qbqb_scale05_Err[24] qbqb_scale06[25] qbqb_scale06_Err[26] qbqb_scale07[27] qbqb_scale07_Err[28] gqb_scale01[29] gqb_scale01_Err[30] gqb_scale02[31] gqb_scale02_Err[32] gqb_scale03[33] gqb_scale03_Err[34] gqb_scale04[35] gqb_scale04_Err[36] gqb_scale05[37] gqb_scale05_Err[38] gqb_scale06[39] gqb_scale06_Err[40] gqb_scale07[41] gqb_scale07_Err[42] qqb_scale01[43] qqb_scale01_Err[44] qqb_scale02[45] qqb_scale02_Err[46] qqb_scale03[47] qqb_scale03_Err[48] qqb_scale04[49] qqb_scale04_Err[50] qqb_scale05[51] qqb_scale05_Err[52] qqb_scale06[53] qqb_scale06_Err[54] qqb_scale07[55] qqb_scale07_Err[56] qbg_scale01[57] qbg_scale01_Err[58] qbg_scale02[59] qbg_scale02_Err[60] qbg_scale03[61] qbg_scale03_Err[62] qbg_scale04[63] qbg_scale04_Err[64] qbg_scale05[65] qbg_scale05_Err[66] qbg_scale06[67] qbg_scale06_Err[68] qbg_scale07[69] qbg_scale07_Err[70] gg_scale01[71] gg_scale01_Err[72] gg_scale02[73] gg_scale02_Err[74] gg_scale03[75] gg_scale03_Err[76] gg_scale04[77] gg_scale04_Err[78] gg_scale05[79] gg_scale05_Err[80] gg_scale06[81] gg_scale06_Err[82] gg_scale07[83] gg_scale07_Err[84] qg_scale01[85] qg_scale01_Err[86] qg_scale02[87] qg_scale02_Err[88] qg_scale03[89] qg_scale03_Err[90] qg_scale04[91] qg_scale04_Err[92] qg_scale05[93] qg_scale05_Err[94] qg_scale06[95] qg_scale06_Err[96] qg_scale07[97] qg_scale07_Err[98] qbq_scale01[99] qbq_scale01_Err[100] qbq_scale02[101] qbq_scale02_Err[102] qbq_scale03[103] qbq_scale03_Err[104] qbq_scale04[105] qbq_scale04_Err[106] qbq_scale05[107] qbq_scale05_Err[108] qbq_scale06[109] qbq_scale06_Err[110] qbq_scale07[111] qbq_scale07_Err[112] gq_scale01[113] gq_scale01_Err[114] gq_scale02[115] gq_scale02_Err[116] gq_scale03[117] gq_scale03_Err[118] gq_scale04[119] gq_scale04_Err[120] gq_scale05[121] gq_scale05_Err[122] gq_scale06[123] gq_scale06_Err[124] gq_scale07[125] gq_scale07_Err[126] qq_scale01[127] qq_scale01_Err[128] qq_scale02[129] qq_scale02_Err[130] qq_scale03[131] qq_scale03_Err[132] qq_scale04[133] qq_scale04_Err[134] qq_scale05[135] qq_scale05_Err[136] qq_scale06[137] qq_scale06_Err[138] qq_scale07[139] qq_scale07_Err[140]
#neval: 270000000
1.04210516404E+03 2.12877038155E-01 1.23888505927E+03 2.32773661963E-01 8.05354000316E+02 2.11642624903E-01 1.09477851052E+03 2.53524957238E-01 1.38380094732E+03 2.74303964894E-01 9.93425782173E+02 1.89185558927E-01 8.25762991155E+02 1.83097497104E-01 3.52823377274E+00 1.63368367746E-03 4.48435780750E+00 1.73337550024E-03 7.77529934301E-01 1.43488600030E-03 4.51594632777E+00 2.11334263146E-03 5.68892406526E+00 2.20673643156E-03 2.83517225696E+00 1.30759773688E-03 5.87439536065E-01 1.12509981563E-03 1.34240368064E+01 2.10187186427E-02 5.22252479195E+01 1.87891771404E-02 -2.74729467681E+01 2.78945659576E-02 5.65947153802E+00 2.73603491596E-02 5.82116363894E+01 2.34185894366E-02 1.86757301436E+01 1.72304690807E-02 -1.21859063208E+01 2.21299831869E-02 4.38426928969E+02 1.22221057535E-01 4.41137435775E+02 1.20461334132E-01 4.34282803089E+02 1.36650386764E-01 4.66464315716E+02 1.43867720797E-01 4.82703062167E+02 1.42814372087E-01 4.12968875353E+02 1.07891991545E-01 4.16663685233E+02 1.19744370868E-01 1.34384775926E+01 2.14420889327E-02 5.22299101096E+01 1.90619296475E-02 -2.74413567263E+01 2.84974960595E-02 5.67560395417E+00 2.79697393079E-02 5.82125328643E+01 2.37643594457E-02 1.86880658534E+01 1.75461022381E-02 -1.21611770169E+01 2.25705081149E-02 -8.85685467682E-01 5.30550680338E-03 5.94148120818E+00 3.53057698797E-03 -1.23986422527E+01 8.81374398457E-03 -1.00368145228E+00 6.78353717634E-03 7.56123492178E+00 4.51008311771E-03 -7.83686157630E-01 4.28453413940E-03 -1.01401597278E+01 7.12655073480E-03 5.92630399118E+01 4.85200497234E-02 1.12651010506E+02 4.90935317859E-02 -5.27581701821E+00 5.45372728385E-02 6.25005604097E+01 6.40798293075E-02 1.33978445259E+02 6.27445467505E-02 5.71103117273E+01 3.95509269176E-02 7.64760267165E+00 4.24237110071E-02 4.34715135232E+02 1.24522821971E-01 4.36739201613E+02 1.21513704452E-01 4.32612781769E+02 1.40647443140E-01 4.61761668018E+02 1.46656131261E-01 4.77120177453E+02 1.43696735281E-01 4.09981958907E+02 1.10095445851E-01 4.15369802948E+02 1.23078861312E-01 5.92997376411E+01 5.08498487269E-02 1.12656119426E+02 5.11501892944E-02 -5.21822826262E+00 5.86987057868E-02 6.25553404926E+01 6.74624575923E-02 1.33973381558E+02 6.48692304337E-02 5.71280082452E+01 4.12944688348E-02 7.69099211038E+00 4.50624212991E-02 2.08581271438E+01 1.33403187850E-02 2.07872637891E+01 1.25556711435E-02 1.54101606173E+01 1.29601820815E-02 2.66129090103E+01 1.76700572396E-02 2.63409728747E+01 1.62433402711E-02 1.67922447719E+01 1.05712623960E-02 1.22771931371E+01 9.91471992266E-03 
#nx: 0


==> results/WJ_h/CNO/WPDstar_FULL_V.pt_had_os.dat <==
#labels: pt_had_lower[1] pt_had_center[2] pt_had_upper[3] tot_scale01[4] tot_scale01_Err[5] tot_scale02[6] tot_scale02_Err[7] tot_scale03[8] tot_scale03_Err[9] tot_scale04[10] tot_scale04_Err[11] tot_scale05[12] tot_scale05_Err[13] tot_scale06[14] tot_scale06_Err[15] tot_scale07[16] tot_scale07_Err[17]
#neval: 270000000
#overflow:lower center upper -8.47274292005E-03 3.27273805415E-04 -1.02072098575E-02 3.00979492250E-04 -8.08936387208E-03 6.40080537820E-04 -1.39040322422E-02 5.91080847164E-04 -1.50993497433E-02 4.85762625278E-04 -5.76037501184E-03 2.11871139017E-04 -4.87875384608E-03 3.32982405916E-04 
8.00000000000E+00 1.00000000000E+01 1.20000000000E+01 1.45793084125E+03 4.67073978080E-01 1.51221532795E+03 4.72013416331E-01 1.42165133635E+03 4.86019904137E-01 1.55621992949E+03 5.26566069116E-01 1.65296815901E+03 5.33321716212E-01 1.36807864086E+03 4.24142800611E-01 1.35283092838E+03 4.37997191678E-01 
1.20000000000E+01 1.60000000000E+01 2.00000000000E+01 7.17682840343E+02 1.70701852264E-01 7.35208551387E+02 1.72689728443E-01 7.16731791606E+02 1.78037492893E-01 7.61083964375E+02 1.92658535942E-01 7.94418829638E+02 1.94336226019E-01 6.76896559129E+02 1.55844917441E-01 6.81268657654E+02 1.61073876628E-01 
2.00000000000E+01 3.00000000000E+01 4.00000000000E+01 2.29129077223E+02 4.62998747897E-02 2.29898080369E+02 4.63989719860E-02 2.36092559788E+02 4.96532978620E-02 2.39571876442E+02 5.47064409299E-02 2.42576401724E+02 5.32217037801E-02 2.18581258789E+02 4.19166173821E-02 2.24880752533E+02 4.37689634007E-02 
4.00000000000E+01 6.00000000000E+01 8.00000000000E+01 3.34840858423E+01 1.06667941617E-02 3.27676811764E+01 1.03630733310E-02 3.57986187933E+01 1.23018076609E-02 3.25316976394E+01 1.47464661002E-02 3.17349137516E+01 1.28597880695E-02 3.34486836368E+01 9.14587004534E-03 3.52435215745E+01 9.71581448122E-03 
8.00000000000E+01 5.40000000000E+02 1.00000000000E+03 9.19769409369E-02 1.88214503698E-04 7.31779013603E-02 1.74249665383E-04 1.21955559974E-01 2.38020737960E-04 4.85132413205E-03 3.23655097066E-04 -1.35158177581E-02 2.60298718708E-04 1.38183091169E-01 1.33811406176E-04 1.62789724690E-01 1.46493243750E-04 
#nx: 3


==> results/WJ_h/CNO/WPDstar_FULL_V.pt_had_ss.dat <==
#labels: pt_had_lower[1] pt_had_center[2] pt_had_upper[3] tot_scale01[4] tot_scale01_Err[5] tot_scale02[6] tot_scale02_Err[7] tot_scale03[8] tot_scale03_Err[9] tot_scale04[10] tot_scale04_Err[11] tot_scale05[12] tot_scale05_Err[13] tot_scale06[14] tot_scale06_Err[15] tot_scale07[16] tot_scale07_Err[17]
#neval: 270000000
#overflow:lower center upper -5.95731538531E-04 9.68569417046E-06 -7.35108386816E-04 9.49676374085E-06 -4.93888174682E-04 1.21469115574E-05 -9.10813495447E-04 1.73581976778E-05 -1.03774511007E-03 1.40480166244E-05 -4.27226434860E-04 6.56598429187E-06 -3.27055222887E-04 6.95308613182E-06 
8.00000000000E+00 1.00000000000E+01 1.20000000000E+01 1.26102853770E+02 4.66874524291E-02 1.51729912203E+02 5.13285333587E-02 9.35760361927E+01 4.59472091640E-02 1.31228257086E+02 5.45610264511E-02 1.69140501324E+02 5.99547537667E-02 1.20799175510E+02 4.18768573584E-02 9.77582563246E+01 4.03733144628E-02 
1.20000000000E+01 1.60000000000E+01 2.00000000000E+01 4.25366779449E+01 1.28609613512E-02 5.01481075771E+01 1.42030227272E-02 3.34617223791E+01 1.25028790358E-02 4.50154858350E+01 1.54337881656E-02 5.62156345053E+01 1.68288582264E-02 4.03372587863E+01 1.13970094513E-02 3.39276281956E+01 1.07907178269E-02 
2.00000000000E+01 3.00000000000E+01 4.00000000000E+01 8.17237121176E+00 2.28749030873E-03 9.51864683846E+00 2.49529119813E-03 6.73116740386E+00 2.25455106178E-03 8.75639917395E+00 2.90854177012E-03 1.06938836066E+01 3.03397051829E-03 7.71084597038E+00 1.98029270297E-03 6.68692665498E+00 1.86775801293E-03 
4.00000000000E+01 6.00000000000E+01 8.00000000000E+01 7.89464315256E-01 3.02638090091E-04 9.31383674088E-01 3.20197532631E-04 6.67803659323E-01 3.19501507603E-04 8.28139378849E-01 4.18378414401E-04 1.02545676853E+00 4.02202944275E-04 7.60061036287E-01 2.51533773561E-04 6.72022816279E-01 2.43794392559E-04 
8.00000000000E+01 5.40000000000E+02 1.00000000000E+03 2.52968866716E-03 2.97163282178E-06 3.39874717340E-03 2.90340994158E-06 2.12306392740E-03 3.36190004042E-06 1.53745497946E-03 4.54171586884E-06 2.80568548817E-03 3.93744161142E-06 3.12931759589E-03 2.27371538835E-06 2.87017557524E-03 2.31800489331E-06 
#nx: 3


==> results/WJ_h/CNO/WPDstar_FULL_data2.abs_yl_os.dat <==
#
#
#
0	0.25    0.5	12.52	0.18	-0.18	0.50	-0.48	0.0001
0.5	0.75	1	12.14	0.18	-0.18	0.55	-0.52	0.0001
1	1.25 	1.5	10.29	0.18	-0.18	0.64	-0.58	0.0001
1.5	1.75 	2	8.38	0.16	-0.16	0.39	-0.37	0.0001
2	2.25	2.5	6.55	0.16	-0.16	0.37	-0.34	0.0001
#


==> results/WJ_h/CNO/WPDstar_FULL_data2.abs_yl_ss.dat <==
#
#
#
0	0.25    0.5	0	0	0	0	0	0.0001
0.5	0.75	1	0	0	0	0	0	0.0001
1	1.25 	1.5	0	0	0	0	0	0.0001
1.5	1.75 	2	0	0	0	0	0	0.0001
2	2.25	2.5	0	0	0	0	0	0.0001
#


==> results/WJ_h/CNO/WPDstar_FULL_data2.cross_os.dat <==
#
#
#
50.0 0.4 1.9 -1.8 50.0 0.4 1.9 -1.8 50.0 0.4 1.9 -1.8 50.0 0.4 1.9 -1.8 50.0 0.4 1.9 -1.8 50.0 0.4 1.9 -1.8 50.0 0.4 1.9 -1.8 50.0 0.4 1.9 -1.8 50.0 0.4 1.9 -1.8 50.0 0.4 1.9 -1.8 50.0 0.4 1.9 -1.8 50.0 0.4 1.9 -1.8 50.0 0.4 1.9 -1.8 50.0 0.4 1.9 -1.8 50.0 0.4 1.9 -1.8 
#

==> results/WJ_h/CNO/WPDstar_FULL_data2.cross_ss.dat <==
#
#
#
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 
#

==> results/WJ_h/CNO/WPDstar_FULL_data2.pt_had_os.dat <==
#
#
#
8	10.9545         12	14.26	0.27	-0.27	0.82	-0.76	0.0001
12	15.4919		20	15.6	0.2	-0.2	0.74	-0.7	0.0001
20	27.3861 	40	14.08	0.17	-0.17	0.68	-0.64	0.0001
40	55.9732 	80	5.11	0.1	-0.1	0.3	-0.28	0.0001
80	106.3016	150	0.99	0.06	-0.06	0.09	-0.08	0.0001
#


==> results/WJ_h/CNO/WPDstar_FULL_data2.pt_had_ss.dat <==
#
#
#
8		10.9545         12		0	0.0	-0.0	0.0	-0.0	0.0001
12		15.4919		20		0	0.0	-0.0	0.0	-0.0	0.0001
20		27.3861 	40		0	0.0	-0.0	0.0	-0.0	0.0001
40		55.9732 	80		0	0.0	-0.0	0.0	-0.0	0.0001
80		540		1000		0	0.0	-0.0	0.0	-0.0	0.0001
#

==> results/WJ_h/KKKS08/WMD_FULL_LO.abs_yl_os.dat <==
#labels: abs_ylm_lower[1] abs_ylm_center[2] abs_ylm_upper[3] tot_scale01[4] tot_scale01_Err[5] tot_scale02[6] tot_scale02_Err[7] tot_scale03[8] tot_scale03_Err[9] tot_scale04[10] tot_scale04_Err[11] tot_scale05[12] tot_scale05_Err[13] tot_scale06[14] tot_scale06_Err[15] tot_scale07[16] tot_scale07_Err[17]
#neval: 162000000
#overflow:lower center upper 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 
0.00000000000E+00 2.50000000000E-01 5.00000000000E-01 1.85590703592E+04 4.30207194379E+00 1.73611411555E+04 3.97905228587E+00 1.93484575448E+04 4.58014509727E+00 2.09215619684E+04 4.85241794041E+00 1.95528005209E+04 4.48149011815E+00 1.66931658947E+04 3.86891289973E+00 1.73927265618E+04 4.11414463578E+00 
5.00000000000E-01 7.50000000000E-01 1.00000000000E+00 1.73080941460E+04 4.35111438745E+00 1.61869034647E+04 4.02938106150E+00 1.80460822519E+04 4.62596671864E+00 1.95124120962E+04 4.90917021046E+00 1.82312175223E+04 4.53907151852E+00 1.55672898844E+04 3.91225575206E+00 1.62212622069E+04 4.15446817865E+00 
1.00000000000E+00 1.25000000000E+00 1.50000000000E+00 1.49880012660E+04 4.43925866257E+00 1.40070178333E+04 4.11667917212E+00 1.56329744295E+04 4.71232720863E+00 1.68994763632E+04 5.01113865183E+00 1.57781789793E+04 4.63938439313E+00 1.34789434661E+04 3.99013008717E+00 1.40502892043E+04 4.23037613989E+00 
1.50000000000E+00 1.75000000000E+00 2.00000000000E+00 1.19663174404E+04 4.58777672054E+00 1.11680886661E+04 4.26386934264E+00 1.24906469389E+04 4.85813441917E+00 1.34961519945E+04 5.18209094899E+00 1.25832530475E+04 4.80711769855E+00 1.07592743155E+04 4.12209355648E+00 1.12234620912E+04 4.35976833957E+00 
2.00000000000E+00 2.25000000000E+00 2.50000000000E+00 8.76877832064E+03 4.89407499710E+00 8.17678902039E+03 4.53870296055E+00 9.15322249042E+03 5.18737737248E+00 9.89359129180E+03 5.52856740818E+00 9.21587308856E+03 5.11734641946E+00 7.88203937741E+03 4.39699065119E+00 8.22210775641E+03 4.65542023068E+00 
#nx: 3


==> results/WJ_h/KKKS08/WMD_FULL_LO.abs_yl_ss.dat <==
#labels: abs_ylm_lower[1] abs_ylm_center[2] abs_ylm_upper[3] tot_scale01[4] tot_scale01_Err[5] tot_scale02[6] tot_scale02_Err[7] tot_scale03[8] tot_scale03_Err[9] tot_scale04[10] tot_scale04_Err[11] tot_scale05[12] tot_scale05_Err[13] tot_scale06[14] tot_scale06_Err[15] tot_scale07[16] tot_scale07_Err[17]
#neval: 162000000
#overflow:lower center upper 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 
0.00000000000E+00 2.50000000000E-01 5.00000000000E-01 9.41642556633E+02 3.08095939101E-01 7.47261223872E+02 2.47199664588E-01 1.11382085621E+03 3.66399295425E-01 1.06042353448E+03 3.46824860381E-01 8.40724752343E+02 2.77938659648E-01 8.47445477278E+02 2.77370468185E-01 1.00172017888E+03 3.29520138653E-01 
5.00000000000E-01 7.50000000000E-01 1.00000000000E+00 8.87688216709E+02 3.06588993453E-01 7.05336880628E+02 2.46559900243E-01 1.04901948743E+03 3.64495910031E-01 9.99709464755E+02 3.45119543763E-01 7.93586855279E+02 2.77176512807E-01 7.98862165676E+02 2.76021463954E-01 9.43406058822E+02 3.27776088015E-01 
1.00000000000E+00 1.25000000000E+00 1.50000000000E+00 7.87074087843E+02 3.04308859626E-01 6.26886725357E+02 2.43843627509E-01 9.28479117508E+02 3.62536767562E-01 8.86501315099E+02 3.42634275591E-01 7.05388511667E+02 2.74160272756E-01 7.08256812517E+02 2.73912853288E-01 8.34920797869E+02 3.25909583456E-01 
1.50000000000E+00 1.75000000000E+00 2.00000000000E+00 6.53189923524E+02 3.12495092126E-01 5.22176133872E+02 2.50403880912E-01 7.68434485650E+02 3.72440760093E-01 7.35866060373E+02 3.51864687033E-01 5.87671372787E+02 2.81495511698E-01 5.87686474861E+02 2.81281566504E-01 6.90873559035E+02 3.34777881124E-01 
2.00000000000E+00 2.25000000000E+00 2.50000000000E+00 5.02516593259E+02 3.34378981397E-01 4.03752401139E+02 2.66771040768E-01 5.88730208777E+02 3.98634031865E-01 5.66339721006E+02 3.76652118079E-01 4.54540533626E+02 2.99979611401E-01 4.51995944339E+02 3.00893817683E-01 5.29137009308E+02 3.58188796117E-01 
#nx: 3


==> results/WJ_h/KKKS08/WMD_FULL_LO.cross_os.dat <==
#labels: tot_scale01[1] tot_scale01_Err[2] tot_scale02[3] tot_scale02_Err[4] tot_scale03[5] tot_scale03_Err[6] tot_scale04[7] tot_scale04_Err[8] tot_scale05[9] tot_scale05_Err[10] tot_scale06[11] tot_scale06_Err[12] tot_scale07[13] tot_scale07_Err[14] qbqb_scale01[15] qbqb_scale01_Err[16] qbqb_scale02[17] qbqb_scale02_Err[18] qbqb_scale03[19] qbqb_scale03_Err[20] qbqb_scale04[21] qbqb_scale04_Err[22] qbqb_scale05[23] qbqb_scale05_Err[24] qbqb_scale06[25] qbqb_scale06_Err[26] qbqb_scale07[27] qbqb_scale07_Err[28] gqb_scale01[29] gqb_scale01_Err[30] gqb_scale02[31] gqb_scale02_Err[32] gqb_scale03[33] gqb_scale03_Err[34] gqb_scale04[35] gqb_scale04_Err[36] gqb_scale05[37] gqb_scale05_Err[38] gqb_scale06[39] gqb_scale06_Err[40] gqb_scale07[41] gqb_scale07_Err[42] qqb_scale01[43] qqb_scale01_Err[44] qqb_scale02[45] qqb_scale02_Err[46] qqb_scale03[47] qqb_scale03_Err[48] qqb_scale04[49] qqb_scale04_Err[50] qqb_scale05[51] qqb_scale05_Err[52] qqb_scale06[53] qqb_scale06_Err[54] qqb_scale07[55] qqb_scale07_Err[56] qbg_scale01[57] qbg_scale01_Err[58] qbg_scale02[59] qbg_scale02_Err[60] qbg_scale03[61] qbg_scale03_Err[62] qbg_scale04[63] qbg_scale04_Err[64] qbg_scale05[65] qbg_scale05_Err[66] qbg_scale06[67] qbg_scale06_Err[68] qbg_scale07[69] qbg_scale07_Err[70] gg_scale01[71] gg_scale01_Err[72] gg_scale02[73] gg_scale02_Err[74] gg_scale03[75] gg_scale03_Err[76] gg_scale04[77] gg_scale04_Err[78] gg_scale05[79] gg_scale05_Err[80] gg_scale06[81] gg_scale06_Err[82] gg_scale07[83] gg_scale07_Err[84] qg_scale01[85] qg_scale01_Err[86] qg_scale02[87] qg_scale02_Err[88] qg_scale03[89] qg_scale03_Err[90] qg_scale04[91] qg_scale04_Err[92] qg_scale05[93] qg_scale05_Err[94] qg_scale06[95] qg_scale06_Err[96] qg_scale07[97] qg_scale07_Err[98] qbq_scale01[99] qbq_scale01_Err[100] qbq_scale02[101] qbq_scale02_Err[102] qbq_scale03[103] qbq_scale03_Err[104] qbq_scale04[105] qbq_scale04_Err[106] qbq_scale05[107] qbq_scale05_Err[108] qbq_scale06[109] qbq_scale06_Err[110] qbq_scale07[111] qbq_scale07_Err[112] gq_scale01[113] gq_scale01_Err[114] gq_scale02[115] gq_scale02_Err[116] gq_scale03[117] gq_scale03_Err[118] gq_scale04[119] gq_scale04_Err[120] gq_scale05[121] gq_scale05_Err[122] gq_scale06[123] gq_scale06_Err[124] gq_scale07[125] gq_scale07_Err[126] qq_scale01[127] qq_scale01_Err[128] qq_scale02[129] qq_scale02_Err[130] qq_scale03[131] qq_scale03_Err[132] qq_scale04[133] qq_scale04_Err[134] qq_scale05[135] qq_scale05_Err[136] qq_scale06[137] qq_scale06_Err[138] qq_scale07[139] qq_scale07_Err[140]
#neval: 162000000
3.57957190003E+04 4.39634723971E+00 3.34504463711E+04 4.06502262542E+00 3.73365114536E+04 4.69396268661E+00 4.03622746979E+04 4.96506377530E+00 3.76812110470E+04 4.58202465163E+00 3.21908787999E+04 3.95074784819E+00 3.35556371423E+04 4.21256279361E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 6.16436041458E+01 5.98079646892E-02 3.90848937137E+01 3.95281152955E-02 8.38375810454E+01 8.05299517705E-02 6.94203244877E+01 6.73654248323E-02 4.39525701841E+01 4.44352403800E-02 5.54692878197E+01 5.38194129388E-02 7.53698976565E+01 7.23469668631E-02 7.17419361975E+02 2.41625870325E-01 6.04124190612E+02 1.91084515689E-01 8.10435006785E+02 2.89108054781E-01 8.08132257727E+02 2.72265033240E-01 6.79905956831E+02 2.14855004542E-01 6.45553671379E+02 2.17396190389E-01 7.28803572372E+02 2.59709081482E-01 6.15930292871E+01 5.97535504108E-02 3.90414006917E+01 3.95679659757E-02 8.37812017975E+01 8.06881495897E-02 6.93639678972E+01 6.73538578775E-02 4.39035882082E+01 4.45077355582E-02 5.54234287392E+01 5.37413631593E-02 7.53185748667E+01 7.24327895144E-02 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 1.71223507013E+04 2.67745022908E+00 1.60853808299E+04 2.51938314878E+00 1.77773195063E+04 2.80599265818E+00 1.93075807879E+04 3.02448388306E+00 1.81205200632E+04 2.84021542352E+00 1.53976161704E+04 2.40571335639E+00 1.59766928064E+04 2.51824841658E+00 7.17355781925E+02 2.60250190626E-01 6.04061934726E+02 2.05975810112E-01 8.10381671716E+02 3.11488966808E-01 8.08058774279E+02 2.93291307823E-01 6.79830998567E+02 2.31527472253E-01 6.45498494058E+02 2.34167654002E-01 7.28755347389E+02 2.79756868272E-01 1.71150234075E+04 2.66404252735E+00 1.60784461078E+04 2.50643025981E+00 1.77704150503E+04 2.79404474273E+00 1.92993367969E+04 3.00883230831E+00 1.81127465103E+04 2.82581883755E+00 1.53910198521E+04 2.39379155311E+00 1.59703874961E+04 2.50717921798E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 
#nx: 0


==> results/WJ_h/KKKS08/WMD_FULL_LO.cross_ss.dat <==
#labels: tot_scale01[1] tot_scale01_Err[2] tot_scale02[3] tot_scale02_Err[4] tot_scale03[5] tot_scale03_Err[6] tot_scale04[7] tot_scale04_Err[8] tot_scale05[9] tot_scale05_Err[10] tot_scale06[11] tot_scale06_Err[12] tot_scale07[13] tot_scale07_Err[14] qbqb_scale01[15] qbqb_scale01_Err[16] qbqb_scale02[17] qbqb_scale02_Err[18] qbqb_scale03[19] qbqb_scale03_Err[20] qbqb_scale04[21] qbqb_scale04_Err[22] qbqb_scale05[23] qbqb_scale05_Err[24] qbqb_scale06[25] qbqb_scale06_Err[26] qbqb_scale07[27] qbqb_scale07_Err[28] gqb_scale01[29] gqb_scale01_Err[30] gqb_scale02[31] gqb_scale02_Err[32] gqb_scale03[33] gqb_scale03_Err[34] gqb_scale04[35] gqb_scale04_Err[36] gqb_scale05[37] gqb_scale05_Err[38] gqb_scale06[39] gqb_scale06_Err[40] gqb_scale07[41] gqb_scale07_Err[42] qqb_scale01[43] qqb_scale01_Err[44] qqb_scale02[45] qqb_scale02_Err[46] qqb_scale03[47] qqb_scale03_Err[48] qqb_scale04[49] qqb_scale04_Err[50] qqb_scale05[51] qqb_scale05_Err[52] qqb_scale06[53] qqb_scale06_Err[54] qqb_scale07[55] qqb_scale07_Err[56] qbg_scale01[57] qbg_scale01_Err[58] qbg_scale02[59] qbg_scale02_Err[60] qbg_scale03[61] qbg_scale03_Err[62] qbg_scale04[63] qbg_scale04_Err[64] qbg_scale05[65] qbg_scale05_Err[66] qbg_scale06[67] qbg_scale06_Err[68] qbg_scale07[69] qbg_scale07_Err[70] gg_scale01[71] gg_scale01_Err[72] gg_scale02[73] gg_scale02_Err[74] gg_scale03[75] gg_scale03_Err[76] gg_scale04[77] gg_scale04_Err[78] gg_scale05[79] gg_scale05_Err[80] gg_scale06[81] gg_scale06_Err[82] gg_scale07[83] gg_scale07_Err[84] qg_scale01[85] qg_scale01_Err[86] qg_scale02[87] qg_scale02_Err[88] qg_scale03[89] qg_scale03_Err[90] qg_scale04[91] qg_scale04_Err[92] qg_scale05[93] qg_scale05_Err[94] qg_scale06[95] qg_scale06_Err[96] qg_scale07[97] qg_scale07_Err[98] qbq_scale01[99] qbq_scale01_Err[100] qbq_scale02[101] qbq_scale02_Err[102] qbq_scale03[103] qbq_scale03_Err[104] qbq_scale04[105] qbq_scale04_Err[106] qbq_scale05[107] qbq_scale05_Err[108] qbq_scale06[109] qbq_scale06_Err[110] qbq_scale07[111] qbq_scale07_Err[112] gq_scale01[113] gq_scale01_Err[114] gq_scale02[115] gq_scale02_Err[116] gq_scale03[117] gq_scale03_Err[118] gq_scale04[119] gq_scale04_Err[120] gq_scale05[121] gq_scale05_Err[122] gq_scale06[123] gq_scale06_Err[124] gq_scale07[125] gq_scale07_Err[126] qq_scale01[127] qq_scale01_Err[128] qq_scale02[129] qq_scale02_Err[130] qq_scale03[131] qq_scale03_Err[132] qq_scale04[133] qq_scale04_Err[134] qq_scale05[135] qq_scale05_Err[136] qq_scale06[137] qq_scale06_Err[138] qq_scale07[139] qq_scale07_Err[140]
#neval: 162000000
1.88611596790E+03 3.25374715703E-01 1.50269528130E+03 2.60849885170E-01 2.22436267157E+03 3.88303344944E-01 2.12448723688E+03 3.66308117589E-01 1.69094226471E+03 2.93227261046E-01 1.69717812652E+03 2.92913465213E-01 2.00013673248E+03 3.49080900402E-01 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 6.64855895660E+01 1.99622529032E-02 4.34752713618E+01 1.33038656257E-02 8.89799226418E+01 2.68903134319E-02 7.48827449325E+01 2.25073860904E-02 4.88996776273E+01 1.49686559889E-02 5.98218269137E+01 1.79499664184E-02 7.99886986384E+01 2.41373423760E-02 7.18021036709E+02 1.61936100553E-01 6.04589700918E+02 1.38699663843E-01 8.11168848457E+02 1.82227512594E-01 8.08804933401E+02 1.82379882867E-01 6.80423098146E+02 1.55994326703E-01 6.46098827691E+02 1.45736575562E-01 7.29466274561E+02 1.63811893144E-01 6.64914674224E+01 2.00109513134E-02 4.34735002694E+01 1.33352235032E-02 8.89967879126E+01 2.69922678769E-02 7.48898938872E+01 2.25672800012E-02 4.88976702518E+01 1.50096886315E-02 5.98268209119E+01 1.79914054513E-02 8.00031305891E+01 2.42264783991E-02 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 1.58669372212E+02 5.70069815353E-02 1.03419376060E+02 3.82322511622E-02 2.12157447746E+02 7.62589617117E-02 1.78688314468E+02 6.42642820627E-02 1.16301827067E+02 4.30325824693E-02 1.42774956988E+02 5.12711613006E-02 1.90726599311E+02 6.84831837514E-02 7.17831311001E+02 1.62746317001E-01 6.04409895731E+02 1.39196654972E-01 8.10980329696E+02 1.83361099441E-01 8.08591583145E+02 1.83300281191E-01 6.80220916916E+02 1.56558985229E-01 6.45927784654E+02 1.46460094309E-01 7.29295263303E+02 1.64827138433E-01 1.58577008039E+02 5.65573035722E-02 1.03357899672E+02 3.80040519981E-02 2.12027609088E+02 7.56167101760E-02 1.78584334010E+02 6.37753405484E-02 1.16233126147E+02 4.27856260879E-02 1.42691823713E+02 5.08584758559E-02 1.90610633720E+02 6.78968133877E-02 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 
#nx: 0


==> results/WJ_h/KKKS08/WMD_FULL_LO.pt_had_os.dat <==
#labels: pt_had_lower[1] pt_had_center[2] pt_had_upper[3] tot_scale01[4] tot_scale01_Err[5] tot_scale02[6] tot_scale02_Err[7] tot_scale03[8] tot_scale03_Err[9] tot_scale04[10] tot_scale04_Err[11] tot_scale05[12] tot_scale05_Err[13] tot_scale06[14] tot_scale06_Err[15] tot_scale07[16] tot_scale07_Err[17]
#neval: 162000000
#overflow:lower center upper 8.76707480991E-03 3.93146584318E-04 1.15800036060E-02 3.02166705312E-04 6.69304295293E-03 3.06559471170E-04 9.75371641369E-03 3.01939080920E-04 1.35360874170E-02 3.71103800144E-04 7.15183847791E-03 1.91836825107E-04 5.55061589729E-03 2.08663537609E-04 
8.00000000000E+00 1.00000000000E+01 1.20000000000E+01 2.61297521388E+03 8.75353869595E-01 2.35187878916E+03 8.00808290178E-01 2.81485269273E+03 9.40705666113E-01 2.93641557424E+03 9.84152139485E-01 2.64222975191E+03 8.99870739467E-01 2.35516786635E+03 7.88740047028E-01 2.53658369784E+03 8.47230643586E-01 
1.20000000000E+01 1.60000000000E+01 2.00000000000E+01 1.35491946031E+03 3.35998790578E-01 1.24809187106E+03 3.09856716724E-01 1.42994981132E+03 3.56420286950E-01 1.52449579116E+03 3.78469572537E-01 1.40372447677E+03 3.49517077463E-01 1.22007718416E+03 3.01624948813E-01 1.28728260885E+03 3.20457921873E-01 
2.00000000000E+01 3.00000000000E+01 4.00000000000E+01 4.87305374214E+02 1.00485657882E-01 4.63815710052E+02 9.52101103683E-02 4.99540474338E+02 1.04411727693E-01 5.50192044763E+02 1.13985420523E-01 5.23006395643E+02 1.07670248754E-01 4.37808341249E+02 9.00195967466E-02 4.48413671638E+02 9.33201298655E-02 
4.00000000000E+01 6.00000000000E+01 8.00000000000E+01 9.73270999788E+01 2.84223606613E-02 9.67556666566E+01 2.76751902842E-02 9.58946108208E+01 2.86842019955E-02 1.10614812288E+02 3.28224450268E-02 1.09602058041E+02 3.16201430181E-02 8.70756191756E+01 2.52075857365E-02 8.56073945313E+01 2.52393824639E-02 
8.00000000000E+01 5.40000000000E+02 1.00000000000E+03 9.40883008930E-01 6.45513208517E-04 9.90188550542E-01 6.44773806735E-04 8.80533272591E-01 6.20124491288E-04 1.07890779521E+00 7.64500020707E-04 1.12852861017E+00 7.50188740599E-04 8.36990782269E-01 5.58901022346E-04 7.80211991495E-01 5.33901530836E-04 
#nx: 3


==> results/WJ_h/KKKS08/WMD_FULL_LO.pt_had_ss.dat <==
#labels: pt_had_lower[1] pt_had_center[2] pt_had_upper[3] tot_scale01[4] tot_scale01_Err[5] tot_scale02[6] tot_scale02_Err[7] tot_scale03[8] tot_scale03_Err[9] tot_scale04[10] tot_scale04_Err[11] tot_scale05[12] tot_scale05_Err[13] tot_scale06[14] tot_scale06_Err[15] tot_scale07[16] tot_scale07_Err[17]
#neval: 162000000
#overflow:lower center upper 2.83836876670E-05 1.25417806204E-06 3.61510186678E-05 1.49074493513E-06 2.16330666499E-05 9.68684549306E-07 3.28630782205E-05 1.51951070890E-06 4.15259106200E-05 1.76662498231E-06 2.51009513577E-05 1.08185605600E-06 1.90266736796E-05 8.26932182350E-07 
8.00000000000E+00 1.00000000000E+01 1.20000000000E+01 2.40144874548E+02 7.47752381363E-02 1.89045761930E+02 5.99947632374E-02 2.86380240642E+02 8.91620703780E-02 2.70174921597E+02 8.41500928973E-02 2.12536233478E+02 6.74332988531E-02 2.16269641617E+02 6.73310348076E-02 2.57775009870E+02 8.01957730983E-02 
1.20000000000E+01 1.60000000000E+01 2.00000000000E+01 7.44461964762E+01 1.96359964811E-02 5.94652077139E+01 1.56817932179E-02 8.75738023993E+01 2.33892514365E-02 8.38678900946E+01 2.21329612154E-02 6.69229565389E+01 1.76400119777E-02 6.69799838140E+01 1.76619245554E-02 7.87329706565E+01 2.10035098738E-02 
2.00000000000E+01 3.00000000000E+01 4.00000000000E+01 1.34081287208E+01 3.34990796462E-03 1.09214716379E+01 2.69187999357E-03 1.54771655968E+01 3.95877845992E-03 1.51400216447E+01 3.78788506956E-03 1.23118504215E+01 3.03374667491E-03 1.20439977638E+01 3.00659825692E-03 1.38862653710E+01 3.54324401485E-03 
4.00000000000E+01 6.00000000000E+01 8.00000000000E+01 1.33761941007E+00 5.05638350051E-04 1.12564023294E+00 4.14541116675E-04 1.49710576049E+00 5.87982249277E-04 1.51524187809E+00 5.74923200716E-04 1.27174216063E+00 4.68671648285E-04 1.19898903175E+00 4.55050230533E-04 1.33942099775E+00 5.23551394627E-04 
8.00000000000E+01 5.40000000000E+02 1.00000000000E+03 8.96414004876E-03 7.82767404449E-06 7.99149505076E-03 6.81319923897E-06 9.53193039264E-03 8.55488502371E-06 1.01910610994E-02 8.93185562993E-06 9.05024359333E-03 7.63361167059E-06 8.01072014391E-03 6.76915153855E-06 8.50109997127E-03 7.59110008182E-06 
#nx: 3


==> results/WJ_h/KKKS08/WMD_FULL_NLO.abs_yl_os.dat <==
#labels: abs_ylm_lower[1] abs_ylm_center[2] abs_ylm_upper[3] tot_scale01[4] tot_scale01_Err[5] tot_scale02[6] tot_scale02_Err[7] tot_scale03[8] tot_scale03_Err[9] tot_scale04[10] tot_scale04_Err[11] tot_scale05[12] tot_scale05_Err[13] tot_scale06[14] tot_scale06_Err[15] tot_scale07[16] tot_scale07_Err[17]
#neval: 971999997
#overflow:lower center upper 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 
0.00000000000E+00 2.50000000000E-01 5.00000000000E-01 3.06874259035E+04 7.75912068009E+00 2.80200541546E+04 7.29716954343E+00 3.31336245808E+04 8.28254070879E+00 3.37898300972E+04 9.57741233665E+00 3.07246528270E+04 8.89496695513E+00 2.81150265605E+04 6.55668968738E+00 3.02256776658E+04 6.93735745112E+00 
5.00000000000E-01 7.50000000000E-01 1.00000000000E+00 2.88272236683E+04 8.18068835247E+00 2.63619993433E+04 7.72390259265E+00 3.10760960253E+04 8.72147782363E+00 3.17860288609E+04 1.01433340033E+01 2.89543250433E+04 9.46969387085E+00 2.63849394385E+04 6.87846820284E+00 2.83268995486E+04 7.25125514287E+00 
1.00000000000E+00 1.25000000000E+00 1.50000000000E+00 2.53521174611E+04 8.35914281770E+00 2.32607328324E+04 7.95450496551E+00 2.72463853646E+04 8.87506863627E+00 2.80334777177E+04 1.03797768551E+01 2.56333914497E+04 9.75299215667E+00 2.31582624565E+04 7.02727740853E+00 2.47949212258E+04 7.37404553666E+00 
1.50000000000E+00 1.75000000000E+00 2.00000000000E+00 2.08037606337E+04 8.49087506504E+00 1.91814378895E+04 8.12602614196E+00 2.22466011210E+04 8.99632163755E+00 2.31119812961E+04 1.05454455548E+01 2.12581123198E+04 9.96738542458E+00 1.89351860567E+04 7.14533746547E+00 2.01848358176E+04 7.47750478672E+00 
2.00000000000E+00 2.25000000000E+00 2.50000000000E+00 1.58257302648E+04 8.74455444844E+00 1.47063620008E+04 8.41060723927E+00 1.68093416060E+04 9.20790033750E+00 1.76867086176E+04 1.08021622937E+01 1.64104838667E+04 1.02745325635E+01 1.43410321483E+04 7.38723185152E+00 1.51951873787E+04 7.70266226234E+00 
#nx: 3


==> results/WJ_h/KKKS08/WMD_FULL_NLO.abs_yl_ss.dat <==
#labels: abs_ylm_lower[1] abs_ylm_center[2] abs_ylm_upper[3] tot_scale01[4] tot_scale01_Err[5] tot_scale02[6] tot_scale02_Err[7] tot_scale03[8] tot_scale03_Err[9] tot_scale04[10] tot_scale04_Err[11] tot_scale05[12] tot_scale05_Err[13] tot_scale06[14] tot_scale06_Err[15] tot_scale07[16] tot_scale07_Err[17]
#neval: 972000000
#overflow:lower center upper 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 
0.00000000000E+00 2.50000000000E-01 5.00000000000E-01 2.85686622355E+03 8.96902454626E-01 2.92232034129E+03 7.89799612225E-01 2.71260073838E+03 1.01871932337E+00 3.40711107654E+03 1.13049652973E+00 3.52255505264E+03 9.87398482885E-01 2.46309918189E+03 7.34598215014E-01 2.36794907902E+03 8.29455421687E-01 
5.00000000000E-01 7.50000000000E-01 1.00000000000E+00 2.79984429236E+03 9.02026963512E-01 2.83179988230E+03 7.93283817316E-01 2.69173489396E+03 1.02548371245E+00 3.34749249496E+03 1.13931741022E+00 3.41812114475E+03 9.93553402493E-01 2.40833216931E+03 7.39836295347E-01 2.34096446391E+03 8.34449388440E-01 
1.00000000000E+00 1.25000000000E+00 1.50000000000E+00 2.67475554323E+03 9.25991222784E-01 2.65189562947E+03 8.08062068966E-01 2.62641744679E+03 1.05098029900E+00 3.21191858697E+03 1.17126747949E+00 3.20913859493E+03 1.01437527942E+00 2.29103325760E+03 7.55046638563E-01 2.26924182188E+03 8.56671791057E-01 
1.50000000000E+00 1.75000000000E+00 2.00000000000E+00 2.46665106534E+03 1.00407736242E+00 2.38677154359E+03 8.81741915488E-01 2.48126172287E+03 1.12822446124E+00 2.97894814736E+03 1.27395153437E+00 2.89839214327E+03 1.10794905448E+00 2.10117329947E+03 8.20517899518E-01 2.12684709639E+03 9.16176293631E-01 
2.00000000000E+00 2.25000000000E+00 2.50000000000E+00 2.15828447418E+03 1.13861334587E+00 2.03975304290E+03 1.00484831697E+00 2.21952990585E+03 1.26412293892E+00 2.62232622323E+03 1.44121564752E+00 2.48718487660E+03 1.26523997744E+00 1.82738397213E+03 9.26087798738E-01 1.88708803745E+03 1.02596606610E+00 
#nx: 3


==> results/WJ_h/KKKS08/WMD_FULL_NLO.cross_os.dat <==
#labels: tot_scale01[1] tot_scale01_Err[2] tot_scale02[3] tot_scale02_Err[4] tot_scale03[5] tot_scale03_Err[6] tot_scale04[7] tot_scale04_Err[8] tot_scale05[9] tot_scale05_Err[10] tot_scale06[11] tot_scale06_Err[12] tot_scale07[13] tot_scale07_Err[14] qbqb_scale01[15] qbqb_scale01_Err[16] qbqb_scale02[17] qbqb_scale02_Err[18] qbqb_scale03[19] qbqb_scale03_Err[20] qbqb_scale04[21] qbqb_scale04_Err[22] qbqb_scale05[23] qbqb_scale05_Err[24] qbqb_scale06[25] qbqb_scale06_Err[26] qbqb_scale07[27] qbqb_scale07_Err[28] gqb_scale01[29] gqb_scale01_Err[30] gqb_scale02[31] gqb_scale02_Err[32] gqb_scale03[33] gqb_scale03_Err[34] gqb_scale04[35] gqb_scale04_Err[36] gqb_scale05[37] gqb_scale05_Err[38] gqb_scale06[39] gqb_scale06_Err[40] gqb_scale07[41] gqb_scale07_Err[42] qqb_scale01[43] qqb_scale01_Err[44] qqb_scale02[45] qqb_scale02_Err[46] qqb_scale03[47] qqb_scale03_Err[48] qqb_scale04[49] qqb_scale04_Err[50] qqb_scale05[51] qqb_scale05_Err[52] qqb_scale06[53] qqb_scale06_Err[54] qqb_scale07[55] qqb_scale07_Err[56] qbg_scale01[57] qbg_scale01_Err[58] qbg_scale02[59] qbg_scale02_Err[60] qbg_scale03[61] qbg_scale03_Err[62] qbg_scale04[63] qbg_scale04_Err[64] qbg_scale05[65] qbg_scale05_Err[66] qbg_scale06[67] qbg_scale06_Err[68] qbg_scale07[69] qbg_scale07_Err[70] gg_scale01[71] gg_scale01_Err[72] gg_scale02[73] gg_scale02_Err[74] gg_scale03[75] gg_scale03_Err[76] gg_scale04[77] gg_scale04_Err[78] gg_scale05[79] gg_scale05_Err[80] gg_scale06[81] gg_scale06_Err[82] gg_scale07[83] gg_scale07_Err[84] qg_scale01[85] qg_scale01_Err[86] qg_scale02[87] qg_scale02_Err[88] qg_scale03[89] qg_scale03_Err[90] qg_scale04[91] qg_scale04_Err[92] qg_scale05[93] qg_scale05_Err[94] qg_scale06[95] qg_scale06_Err[96] qg_scale07[97] qg_scale07_Err[98] qbq_scale01[99] qbq_scale01_Err[100] qbq_scale02[101] qbq_scale02_Err[102] qbq_scale03[103] qbq_scale03_Err[104] qbq_scale04[105] qbq_scale04_Err[106] qbq_scale05[107] qbq_scale05_Err[108] qbq_scale06[109] qbq_scale06_Err[110] qbq_scale07[111] qbq_scale07_Err[112] gq_scale01[113] gq_scale01_Err[114] gq_scale02[115] gq_scale02_Err[116] gq_scale03[117] gq_scale03_Err[118] gq_scale04[119] gq_scale04_Err[120] gq_scale05[121] gq_scale05_Err[122] gq_scale06[123] gq_scale06_Err[124] gq_scale07[125] gq_scale07_Err[126] qq_scale01[127] qq_scale01_Err[128] qq_scale02[129] qq_scale02_Err[130] qq_scale03[131] qq_scale03_Err[132] qq_scale04[133] qq_scale04_Err[134] qq_scale05[135] qq_scale05_Err[136] qq_scale06[137] qq_scale06_Err[138] qq_scale07[139] qq_scale07_Err[140]
#neval: 971999997
6.07459151190E+04 9.40966171932E+00 5.57626309485E+04 8.93795753748E+00 6.52554655531E+04 1.00617122757E+01 6.71997999291E+04 1.18333156713E+01 6.14858508964E+04 1.10637618408E+01 5.54661099961E+04 7.82883636878E+00 5.93650881071E+04 8.24617094571E+00 7.10743537537E+00 9.47057912986E-03 5.68946345945E+00 6.80879126578E-03 7.22539926892E+00 1.21957298432E-02 9.01520186200E+00 1.20666554224E-02 7.18924186570E+00 8.63753862847E-03 5.75059958814E+00 7.65299778094E-03 5.82532944269E+00 9.82656598358E-03 3.56121996235E+02 1.99915912202E-01 3.31844725820E+02 1.60119800136E-01 3.63287232382E+02 2.38706201635E-01 4.39059065612E+02 2.53145408570E-01 4.11990150039E+02 2.01961004652E-01 2.97584815797E+02 1.63087127633E-01 3.06140441651E+02 1.94321399099E-01 1.53410293594E+03 8.08529093770E-01 1.57871563089E+03 6.84107153881E-01 1.44065805114E+03 9.33066411856E-01 1.76641785853E+03 1.02134167060E+00 1.84563273746E+03 8.58161601994E-01 1.36172487509E+03 6.62376934097E-01 1.29909984663E+03 7.60118577678E-01 3.55888979177E+02 1.97553357028E-01 3.31617362584E+02 1.58154371251E-01 3.63048167569E+02 2.36331309270E-01 4.38773143184E+02 2.50055889279E-01 4.11693300908E+02 1.99257857421E-01 2.97405121814E+02 1.61292564658E-01 3.05935214241E+02 1.92349381726E-01 1.97518941362E+02 1.21598919409E+00 1.24226871823E+02 1.24708491572E+00 2.37080008670E+02 1.22825254894E+00 2.65549367558E+02 1.61696756816E+00 1.65258589571E+02 1.60636522344E+00 1.53382840288E+02 9.65622892221E-01 1.82061792032E+02 9.43328414521E-01 2.79009369200E+04 4.46272189864E+00 2.50028505615E+04 4.17288153675E+00 3.06815714135E+04 4.78530809973E+00 3.06059975522E+04 5.45210706926E+00 2.72264793665E+04 5.04297960203E+00 2.56207537853E+04 3.79053255013E+00 2.79896958595E+04 4.02478687386E+00 1.50571269884E+03 8.17358256883E-01 1.53560823340E+03 6.83976235014E-01 1.43004658000E+03 9.50211276297E-01 1.72919360453E+03 1.02940335518E+00 1.79028717632E+03 8.56821442791E-01 1.33931336734E+03 6.70883374725E-01 1.29116414449E+03 7.76108576949E-01 2.78924359648E+04 4.49289807864E+00 2.49932687490E+04 4.20637512597E+00 3.06742835302E+04 4.83922478786E+00 3.05971350089E+04 5.49359346746E+00 2.72176683255E+04 5.08315580630E+00 2.56134614570E+04 3.82791159459E+00 2.79830902360E+04 4.06676981156E+00 9.98236397978E+02 2.16664588265E+00 1.85917148590E+03 2.33455486452E+00 5.79037737030E+01 2.11720733772E+00 1.35301800313E+03 2.91683238325E+00 2.40823643626E+03 3.00928273630E+00 7.78180018564E+02 1.71481416060E+00 2.74009450400E+00 1.61363137332E+00 
#nx: 0


==> results/WJ_h/KKKS08/WMD_FULL_NLO.cross_ss.dat <==
#labels: tot_scale01[1] tot_scale01_Err[2] tot_scale02[3] tot_scale02_Err[4] tot_scale03[5] tot_scale03_Err[6] tot_scale04[7] tot_scale04_Err[8] tot_scale05[9] tot_scale05_Err[10] tot_scale06[11] tot_scale06_Err[12] tot_scale07[13] tot_scale07_Err[14] qbqb_scale01[15] qbqb_scale01_Err[16] qbqb_scale02[17] qbqb_scale02_Err[18] qbqb_scale03[19] qbqb_scale03_Err[20] qbqb_scale04[21] qbqb_scale04_Err[22] qbqb_scale05[23] qbqb_scale05_Err[24] qbqb_scale06[25] qbqb_scale06_Err[26] qbqb_scale07[27] qbqb_scale07_Err[28] gqb_scale01[29] gqb_scale01_Err[30] gqb_scale02[31] gqb_scale02_Err[32] gqb_scale03[33] gqb_scale03_Err[34] gqb_scale04[35] gqb_scale04_Err[36] gqb_scale05[37] gqb_scale05_Err[38] gqb_scale06[39] gqb_scale06_Err[40] gqb_scale07[41] gqb_scale07_Err[42] qqb_scale01[43] qqb_scale01_Err[44] qqb_scale02[45] qqb_scale02_Err[46] qqb_scale03[47] qqb_scale03_Err[48] qqb_scale04[49] qqb_scale04_Err[50] qqb_scale05[51] qqb_scale05_Err[52] qqb_scale06[53] qqb_scale06_Err[54] qqb_scale07[55] qqb_scale07_Err[56] qbg_scale01[57] qbg_scale01_Err[58] qbg_scale02[59] qbg_scale02_Err[60] qbg_scale03[61] qbg_scale03_Err[62] qbg_scale04[63] qbg_scale04_Err[64] qbg_scale05[65] qbg_scale05_Err[66] qbg_scale06[67] qbg_scale06_Err[68] qbg_scale07[69] qbg_scale07_Err[70] gg_scale01[71] gg_scale01_Err[72] gg_scale02[73] gg_scale02_Err[74] gg_scale03[75] gg_scale03_Err[76] gg_scale04[77] gg_scale04_Err[78] gg_scale05[79] gg_scale05_Err[80] gg_scale06[81] gg_scale06_Err[82] gg_scale07[83] gg_scale07_Err[84] qg_scale01[85] qg_scale01_Err[86] qg_scale02[87] qg_scale02_Err[88] qg_scale03[89] qg_scale03_Err[90] qg_scale04[91] qg_scale04_Err[92] qg_scale05[93] qg_scale05_Err[94] qg_scale06[95] qg_scale06_Err[96] qg_scale07[97] qg_scale07_Err[98] qbq_scale01[99] qbq_scale01_Err[100] qbq_scale02[101] qbq_scale02_Err[102] qbq_scale03[103] qbq_scale03_Err[104] qbq_scale04[105] qbq_scale04_Err[106] qbq_scale05[107] qbq_scale05_Err[108] qbq_scale06[109] qbq_scale06_Err[110] qbq_scale07[111] qbq_scale07_Err[112] gq_scale01[113] gq_scale01_Err[114] gq_scale02[115] gq_scale02_Err[116] gq_scale03[117] gq_scale03_Err[118] gq_scale04[119] gq_scale04_Err[120] gq_scale05[121] gq_scale05_Err[122] gq_scale06[123] gq_scale06_Err[124] gq_scale07[125] gq_scale07_Err[126] qq_scale01[127] qq_scale01_Err[128] qq_scale02[129] qq_scale02_Err[130] qq_scale03[131] qq_scale03_Err[132] qq_scale04[133] qq_scale04_Err[134] qq_scale05[135] qq_scale05_Err[136] qq_scale06[137] qq_scale06_Err[138] qq_scale07[139] qq_scale07_Err[140]
#neval: 972000000
6.47828963218E+03 1.21501479902E+00 6.41648569631E+03 1.05833973860E+00 6.36574766196E+03 1.37979560699E+00 7.78427439530E+03 1.54512599599E+00 7.76815185121E+03 1.33363988591E+00 5.54571002378E+03 9.89899812714E-01 5.49601738918E+03 1.11599436457E+00 2.34958233772E+02 9.78922736178E-02 2.06968568958E+02 9.36414114641E-02 2.54813601560E+02 1.00450825217E-01 2.99316580218E+02 1.24856653102E-01 2.62797854159E+02 1.18882732701E-01 1.89819919542E+02 7.90981332968E-02 2.05384153183E+02 8.08894180874E-02 3.64135009738E+02 1.05300885756E-01 3.38697420998E+02 8.77099412603E-02 3.72327035442E+02 1.22161225119E-01 4.47849678414E+02 1.34200761355E-01 4.19454808555E+02 1.11179372243E-01 3.04928887968E+02 8.52951323970E-02 3.14364795191E+02 9.86656796037E-02 1.64190665491E+03 4.08486791826E-01 1.42441287405E+03 3.56386101250E-01 1.83080158143E+03 4.57072918469E-01 1.88718040180E+03 5.06421259228E-01 1.63999830775E+03 4.40801199938E-01 1.45495157080E+03 3.39545738124E-01 1.62302831800E+03 3.79169521459E-01 3.64175187325E+02 1.06495262867E-01 3.38712599073E+02 8.85807987590E-02 3.72406505287E+02 1.23577894654E-01 4.47910594852E+02 1.35727628960E-01 4.19473748528E+02 1.12332067397E-01 3.04966107827E+02 8.62433659270E-02 3.14441925246E+02 9.97100797114E-02 2.07568768366E+02 3.50141239804E-01 8.51319263912E+02 3.49486726934E-01 -4.27263416765E+02 3.86840532706E-01 3.09908386731E+02 4.66076500896E-01 1.10860448097E+03 4.51580038776E-01 1.51120036220E+02 2.77612689526E-01 -3.68850409274E+02 2.99076257197E-01 9.89556587495E+02 2.69087716050E-01 8.98496654693E+02 2.20960791497E-01 1.04198659598E+03 3.15406990104E-01 1.22412708848E+03 3.45621457279E-01 1.11673089605E+03 2.80873007951E-01 8.24489644704E+02 2.17619876411E-01 8.73021258176E+02 2.53774882615E-01 1.63870136816E+03 4.07048213105E-01 1.42090247430E+03 3.54134761140E-01 1.82907783498E+03 4.55601246973E-01 1.88316275915E+03 5.04897372883E-01 1.63559416519E+03 4.37900346590E-01 1.45232832146E+03 3.38343790962E-01 1.62160805879E+03 3.77948308957E-01 9.89398618510E+02 2.64741242542E-01 8.98280829692E+02 2.17973913919E-01 1.04181962075E+03 3.10905324630E-01 1.22393945241E+03 3.39488240634E-01 1.11646737863E+03 2.76954265236E-01 8.24352787295E+02 2.14489792185E-01 8.72875416338E+02 2.49895759580E-01 4.77675984734E+01 5.29536074269E-02 3.85751139959E+01 3.93451699301E-02 4.96762508106E+01 6.98016460954E-02 6.06190231062E+01 7.23712625363E-02 4.87288927775E+01 5.03446840567E-02 3.86616884542E+01 4.40396688520E-02 4.00652947732E+01 5.57074351023E-02 
#nx: 0


==> results/WJ_h/KKKS08/WMD_FULL_NLO.pt_had_os.dat <==
#labels: pt_had_lower[1] pt_had_center[2] pt_had_upper[3] tot_scale01[4] tot_scale01_Err[5] tot_scale02[6] tot_scale02_Err[7] tot_scale03[8] tot_scale03_Err[9] tot_scale04[10] tot_scale04_Err[11] tot_scale05[12] tot_scale05_Err[13] tot_scale06[14] tot_scale06_Err[15] tot_scale07[16] tot_scale07_Err[17]
#neval: 971999997
#overflow:lower center upper 2.46846827055E-02 1.57086648185E-03 3.07771551635E-02 1.76713783753E-03 2.16926573861E-02 2.19495554853E-03 2.76569770756E-02 2.65763414806E-03 3.51776234305E-02 2.56047690311E-03 2.08656696363E-02 1.08411789045E-03 1.83522724034E-02 1.27852028754E-03 
8.00000000000E+00 1.00000000000E+01 1.20000000000E+01 4.49060661650E+03 2.18855809870E+00 4.02245701685E+03 2.06493784733E+00 4.91486682664E+03 2.30654333491E+00 4.97431816001E+03 2.70867533823E+00 4.44935983784E+03 2.55390761905E+00 4.09782008310E+03 1.82053930268E+00 4.47555383098E+03 1.91745215231E+00 
1.20000000000E+01 1.60000000000E+01 2.00000000000E+01 2.32590592766E+03 8.23834207825E-01 2.11329333245E+03 7.88645494435E-01 2.51927761901E+03 8.56618263491E-01 2.57887372442E+03 1.02592964928E+00 2.33611146957E+03 9.79017341128E-01 2.12116013462E+03 6.83447452615E-01 2.28972644722E+03 7.09416892312E-01 
2.00000000000E+01 3.00000000000E+01 4.00000000000E+01 8.17336185973E+02 2.25520057443E-01 7.58613211690E+02 2.17445883793E-01 8.70508616509E+02 2.38744015007E-01 9.03680456866E+02 2.90815780927E-01 8.34712978986E+02 2.73135421805E-01 7.46768802488E+02 1.85419202694E-01 7.91405364723E+02 1.91405146827E-01 
4.00000000000E+01 6.00000000000E+01 8.00000000000E+01 1.59357398386E+02 6.01829747929E-02 1.52947093541E+02 5.68450660080E-02 1.64894622788E+02 6.86845495611E-02 1.75037147299E+02 8.46645796745E-02 1.67210920629E+02 7.34223634174E-02 1.46006774420E+02 4.75851789039E-02 1.50233067217E+02 4.97959193590E-02 
8.00000000000E+01 5.40000000000E+02 1.00000000000E+03 1.58316601964E+00 1.10182336017E-03 1.60231682235E+00 1.03961955159E-03 1.56003206740E+00 1.31445583808E-03 1.73607511684E+00 1.64550641501E-03 1.75439776756E+00 1.38086102621E-03 1.44633607787E+00 8.48813143420E-04 1.41964079168E+00 8.81914228076E-04 
#nx: 3


==> results/WJ_h/KKKS08/WMD_FULL_NLO.pt_had_ss.dat <==
#labels: pt_had_lower[1] pt_had_center[2] pt_had_upper[3] tot_scale01[4] tot_scale01_Err[5] tot_scale02[6] tot_scale02_Err[7] tot_scale03[8] tot_scale03_Err[9] tot_scale04[10] tot_scale04_Err[11] tot_scale05[12] tot_scale05_Err[13] tot_scale06[14] tot_scale06_Err[15] tot_scale07[16] tot_scale07_Err[17]
#neval: 972000000
#overflow:lower center upper 4.24297183021E-03 1.67177662688E-04 5.49959200873E-03 2.16380588474E-04 3.44542544790E-03 1.53001953660E-04 5.69292325013E-03 2.28963710429E-04 7.31307627081E-03 2.97485410976E-04 3.29435687618E-03 1.31053242532E-04 2.62826181530E-03 1.10397136425E-04 
8.00000000000E+00 1.00000000000E+01 1.20000000000E+01 6.68388442337E+02 2.82937719416E-01 6.45965754703E+02 2.43909113054E-01 6.68907500296E+02 3.21681831774E-01 7.85185399372E+02 3.57348520194E-01 7.68332573219E+02 3.06391701554E-01 5.82157507114E+02 2.31123457720E-01 5.89592012216E+02 2.61711232440E-01 
1.20000000000E+01 1.60000000000E+01 2.00000000000E+01 2.51189492583E+02 8.11245294226E-02 2.50824285174E+02 7.13850353601E-02 2.44735003663E+02 9.11757842424E-02 3.00867057632E+02 1.03651765632E-01 3.03101720858E+02 9.03178001759E-02 2.15455946840E+02 6.58172714753E-02 2.11942867475E+02 7.33390381968E-02 
2.00000000000E+01 3.00000000000E+01 4.00000000000E+01 6.33433241701E+01 1.69224118732E-02 6.45207342606E+01 1.52313247652E-02 6.09392551691E+01 1.88298661697E-02 7.81219768725E+01 2.22931053817E-02 7.96475305244E+01 1.95167726194E-02 5.31096466254E+01 1.35512627286E-02 5.12663578149E+01 1.47365609303E-02 
4.00000000000E+01 6.00000000000E+01 8.00000000000E+01 1.03799074336E+01 3.47087738953E-03 1.05165667354E+01 3.20500321058E-03 1.00913802859E+01 3.75620460673E-03 1.31787939734E+01 4.66722364516E-03 1.32473221098E+01 4.15600243663E-03 8.50275677137E+00 2.73333663495E-03 8.23090823861E+00 2.87907323069E-03 
8.00000000000E+01 5.40000000000E+02 1.00000000000E+03 1.23310153805E-01 6.93931897213E-05 1.25299472158E-01 6.58859448076E-05 1.19793015070E-01 7.48630283854E-05 1.59935411814E-01 9.62872360716E-05 1.60182459299E-01 8.69772907630E-05 9.92804934593E-02 5.37213230935E-05 9.54739050123E-02 5.52774539485E-05 
#nx: 3


==> results/WJ_h/KKKS08/WMD_FULL_R.abs_yl_os.dat <==
#labels: abs_ylm_lower[1] abs_ylm_center[2] abs_ylm_upper[3] tot_scale01[4] tot_scale01_Err[5] tot_scale02[6] tot_scale02_Err[7] tot_scale03[8] tot_scale03_Err[9] tot_scale04[10] tot_scale04_Err[11] tot_scale05[12] tot_scale05_Err[13] tot_scale06[14] tot_scale06_Err[15] tot_scale07[16] tot_scale07_Err[17]
#neval: 539999997
#overflow:lower center upper 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 
0.00000000000E+00 2.50000000000E-01 5.00000000000E-01 9.39627080289E+02 5.96430570221E+00 5.82177202185E+02 5.68243505541E+00 1.23672410314E+03 6.30111482331E+00 1.24521226147E+03 7.76337677009E+00 7.66726911349E+02 7.25731588014E+00 7.41174504945E+02 4.78632452974E+00 9.69518831531E+02 4.98475730984E+00 
5.00000000000E-01 7.50000000000E-01 1.00000000000E+00 8.64977564774E+02 6.44245429636E+00 5.07947852067E+02 6.15673504396E+00 1.15807589637E+03 6.81467613733E+00 1.14796493442E+03 8.38254872837E+00 6.72225856456E+02 7.88027177420E+00 6.81893908451E+02 5.16189572233E+00 9.08903020852E+02 5.36276215262E+00 
1.00000000000E+00 1.25000000000E+00 1.50000000000E+00 7.69455517046E+02 6.56076856766E+00 4.23344100944E+02 6.32617041494E+00 1.05622827338E+03 6.91366535927E+00 1.01784898353E+03 8.55430630946E+00 5.59383831775E+02 8.09094290610E+00 6.09596203343E+02 5.25814532841E+00 8.31185105947E+02 5.43515657611E+00 
1.50000000000E+00 1.75000000000E+00 2.00000000000E+00 7.45380883638E+02 6.53794118754E+00 4.18922506617E+02 6.34017417355E+00 1.00461962931E+03 6.88988834298E+00 9.78754066254E+02 8.53523343263E+00 5.52827579793E+02 8.12758858239E+00 5.89913349380E+02 5.23970859065E+00 7.91620465462E+02 5.41039024332E+00 
2.00000000000E+00 2.25000000000E+00 2.50000000000E+00 7.35063551647E+02 6.50198223154E+00 4.58292254484E+02 6.32199841218E+00 9.55101805472E+02 6.79450320031E+00 9.52770864422E+02 8.46000885972E+00 5.91561627650E+02 8.09074809423E+00 5.87398364081E+02 5.21400990547E+00 7.60507599614E+02 5.36211948154E+00 
#nx: 3


==> results/WJ_h/KKKS08/WMD_FULL_R.abs_yl_ss.dat <==
#labels: abs_ylm_lower[1] abs_ylm_center[2] abs_ylm_upper[3] tot_scale01[4] tot_scale01_Err[5] tot_scale02[6] tot_scale02_Err[7] tot_scale03[8] tot_scale03_Err[9] tot_scale04[10] tot_scale04_Err[11] tot_scale05[12] tot_scale05_Err[13] tot_scale06[14] tot_scale06_Err[15] tot_scale07[16] tot_scale07_Err[17]
#neval: 540000000
#overflow:lower center upper 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 
0.00000000000E+00 2.50000000000E-01 5.00000000000E-01 1.48597891089E+03 8.06308427821E-01 1.28703862106E+03 6.98520816100E-01 1.63918562771E+03 9.09410362461E-01 1.90087251469E+03 1.03107219136E+00 1.63842703525E+03 8.87146902883E-01 1.19742451855E+03 6.48673294986E-01 1.31653241794E+03 7.28724184096E-01 
5.00000000000E-01 7.50000000000E-01 1.00000000000E+00 1.49365361883E+03 8.12218541505E-01 1.29567972169E+03 7.01815079105E-01 1.64515681332E+03 9.18687861033E-01 1.91049241024E+03 1.04076424721E+00 1.64935953581E+03 8.93179023216E-01 1.20379857845E+03 6.54817633403E-01 1.32158702806E+03 7.35908601571E-01 
1.00000000000E+00 1.25000000000E+00 1.50000000000E+00 1.49347392677E+03 8.38790017902E-01 1.30045589615E+03 7.16676412970E-01 1.63933543859E+03 9.49830888359E-01 1.90941603859E+03 1.07573079600E+00 1.65510939349E+03 9.13732511945E-01 1.20395974798E+03 6.71920444813E-01 1.31732491174E+03 7.62980182575E-01 
1.50000000000E+00 1.75000000000E+00 2.00000000000E+00 1.45991499672E+03 9.20086413327E-01 1.27963514151E+03 7.93860688973E-01 1.59326114476E+03 1.03265314084E+00 1.86558991638E+03 1.18244313090E+00 1.62799590428E+03 1.01117535917E+00 1.17728275762E+03 7.40454525178E-01 1.28088792794E+03 8.26575833205E-01 
2.00000000000E+00 2.25000000000E+00 2.50000000000E+00 1.36159475347E+03 1.05628601866E+00 1.20465695112E+03 9.21109617833E-01 1.47412617920E+03 1.17076134398E+00 1.73860569596E+03 1.35234928265E+00 1.53187898157E+03 1.17319029108E+00 1.09826870590E+03 8.46759995504E-01 1.18578334212E+03 9.37252099512E-01 
#nx: 3


==> results/WJ_h/KKKS08/WMD_FULL_R.cross_os.dat <==
#labels: tot_scale01[1] tot_scale01_Err[2] tot_scale02[3] tot_scale02_Err[4] tot_scale03[5] tot_scale03_Err[6] tot_scale04[7] tot_scale04_Err[8] tot_scale05[9] tot_scale05_Err[10] tot_scale06[11] tot_scale06_Err[12] tot_scale07[13] tot_scale07_Err[14] qbqb_scale01[15] qbqb_scale01_Err[16] qbqb_scale02[17] qbqb_scale02_Err[18] qbqb_scale03[19] qbqb_scale03_Err[20] qbqb_scale04[21] qbqb_scale04_Err[22] qbqb_scale05[23] qbqb_scale05_Err[24] qbqb_scale06[25] qbqb_scale06_Err[26] qbqb_scale07[27] qbqb_scale07_Err[28] gqb_scale01[29] gqb_scale01_Err[30] gqb_scale02[31] gqb_scale02_Err[32] gqb_scale03[33] gqb_scale03_Err[34] gqb_scale04[35] gqb_scale04_Err[36] gqb_scale05[37] gqb_scale05_Err[38] gqb_scale06[39] gqb_scale06_Err[40] gqb_scale07[41] gqb_scale07_Err[42] qqb_scale01[43] qqb_scale01_Err[44] qqb_scale02[45] qqb_scale02_Err[46] qqb_scale03[47] qqb_scale03_Err[48] qqb_scale04[49] qqb_scale04_Err[50] qqb_scale05[51] qqb_scale05_Err[52] qqb_scale06[53] qqb_scale06_Err[54] qqb_scale07[55] qqb_scale07_Err[56] qbg_scale01[57] qbg_scale01_Err[58] qbg_scale02[59] qbg_scale02_Err[60] qbg_scale03[61] qbg_scale03_Err[62] qbg_scale04[63] qbg_scale04_Err[64] qbg_scale05[65] qbg_scale05_Err[66] qbg_scale06[67] qbg_scale06_Err[68] qbg_scale07[69] qbg_scale07_Err[70] gg_scale01[71] gg_scale01_Err[72] gg_scale02[73] gg_scale02_Err[74] gg_scale03[75] gg_scale03_Err[76] gg_scale04[77] gg_scale04_Err[78] gg_scale05[79] gg_scale05_Err[80] gg_scale06[81] gg_scale06_Err[82] gg_scale07[83] gg_scale07_Err[84] qg_scale01[85] qg_scale01_Err[86] qg_scale02[87] qg_scale02_Err[88] qg_scale03[89] qg_scale03_Err[90] qg_scale04[91] qg_scale04_Err[92] qg_scale05[93] qg_scale05_Err[94] qg_scale06[95] qg_scale06_Err[96] qg_scale07[97] qg_scale07_Err[98] qbq_scale01[99] qbq_scale01_Err[100] qbq_scale02[101] qbq_scale02_Err[102] qbq_scale03[103] qbq_scale03_Err[104] qbq_scale04[105] qbq_scale04_Err[106] qbq_scale05[107] qbq_scale05_Err[108] qbq_scale06[109] qbq_scale06_Err[110] qbq_scale07[111] qbq_scale07_Err[112] gq_scale01[113] gq_scale01_Err[114] gq_scale02[115] gq_scale02_Err[116] gq_scale03[117] gq_scale03_Err[118] gq_scale04[119] gq_scale04_Err[120] gq_scale05[121] gq_scale05_Err[122] gq_scale06[123] gq_scale06_Err[124] gq_scale07[125] gq_scale07_Err[126] qq_scale01[127] qq_scale01_Err[128] qq_scale02[129] qq_scale02_Err[130] qq_scale03[131] qq_scale03_Err[132] qq_scale04[133] qq_scale04_Err[134] qq_scale05[135] qq_scale05_Err[136] qq_scale06[137] qq_scale06_Err[138] qq_scale07[139] qq_scale07_Err[140]
#neval: 539999997
2.02363271922E+03 7.82220335222E+00 1.19142727454E+03 7.48104134867E+00 2.70293687807E+03 8.32974646565E+00 2.66686599849E+03 1.01997088365E+01 1.56502041934E+03 9.56227577818E+00 1.60222749280E+03 6.27067601342E+00 2.13054495127E+03 6.54132475468E+00 5.07458747885E+00 8.68249270221E-03 3.30550266301E+00 5.78809355652E-03 6.86478854830E+00 1.16641804506E-02 6.42345600943E+00 1.10078070746E-02 4.17375169605E+00 7.31789792226E-03 4.11411373850E+00 7.03698411849E-03 5.55574784943E+00 9.43157666948E-03 2.90500115988E+02 1.85932855432E-01 2.47501228057E+02 1.49158268866E-01 3.23213758357E+02 2.18823622305E-01 3.71105996487E+02 2.36856163205E-01 3.14813682794E+02 1.89250847328E-01 2.34275763023E+02 1.50221773663E-01 2.59854584510E+02 1.76188882822E-01 9.42642572088E+01 7.41921707556E-01 4.97583620498E+01 6.11839615760E-01 1.32788454716E+02 8.64417152467E-01 1.21529052031E+02 9.45668992829E-01 6.40486455035E+01 7.75574853571E-01 7.54573205016E+01 5.99905500305E-01 1.06233187792E+02 6.95906883473E-01 2.90307580324E+02 1.83331663851E-01 2.47340470307E+02 1.46986073268E-01 3.22973593915E+02 2.15808820053E-01 3.70866454678E+02 2.33535868463E-01 3.14615816051E+02 1.86492200998E-01 2.34116870008E+02 1.48120519249E-01 2.59660804809E+02 1.73786075953E-01 2.23094989964E+02 1.21099387915E+00 1.48205855319E+02 1.24292297505E+00 2.78808488520E+02 1.21986156267E+00 3.11728684792E+02 1.60428000176E+00 2.04847802768E+02 1.59858232870E+00 1.70123372175E+02 9.62997590469E-01 2.10058645322E+02 9.40018580819E-01 7.64554224635E+02 3.15166278227E+00 5.27703432065E+02 2.97014255576E+00 9.54983124018E+02 3.35272769970E+00 9.98182426518E+02 4.07514235744E+00 6.82878591954E+02 3.78706929900E+00 6.08471927640E+02 2.52370169862E+00 7.56826099709E+02 2.64506102931E+00 9.31711989160E+01 7.51163158183E-01 4.86331596798E+01 6.19097097731E-01 1.31929846150E+02 8.77751758335E-01 1.20129876916E+02 9.56805029856E-01 6.26021033629E+01 7.84919366908E-01 7.47323530525E+01 6.07334967164E-01 1.05564304468E+02 7.06597719554E-01 7.64209545049E+02 3.15965767867E+00 5.26100255794E+02 2.98499821153E+00 9.55164316021E+02 3.38194305126E+00 9.98143899790E+02 4.09161277918E+00 6.82228993774E+02 3.80673993307E+00 6.08821040058E+02 2.54559303800E+00 7.56975552056E+02 2.66624611606E+00 -4.98106389702E+02 2.10822281554E+00 -6.05588558465E+02 2.25974057742E+00 -4.02399456116E+02 2.05857858810E+00 -6.26412844677E+02 2.82025929508E+00 -7.64793528707E+02 2.90556640745E+00 -4.05372984846E+02 1.67367304203E+00 -3.28599983208E+02 1.58094937254E+00 
#nx: 0


==> results/WJ_h/KKKS08/WMD_FULL_R.cross_ss.dat <==
#labels: tot_scale01[1] tot_scale01_Err[2] tot_scale02[3] tot_scale02_Err[4] tot_scale03[5] tot_scale03_Err[6] tot_scale04[7] tot_scale04_Err[8] tot_scale05[9] tot_scale05_Err[10] tot_scale06[11] tot_scale06_Err[12] tot_scale07[13] tot_scale07_Err[14] qbqb_scale01[15] qbqb_scale01_Err[16] qbqb_scale02[17] qbqb_scale02_Err[18] qbqb_scale03[19] qbqb_scale03_Err[20] qbqb_scale04[21] qbqb_scale04_Err[22] qbqb_scale05[23] qbqb_scale05_Err[24] qbqb_scale06[25] qbqb_scale06_Err[26] qbqb_scale07[27] qbqb_scale07_Err[28] gqb_scale01[29] gqb_scale01_Err[30] gqb_scale02[31] gqb_scale02_Err[32] gqb_scale03[33] gqb_scale03_Err[34] gqb_scale04[35] gqb_scale04_Err[36] gqb_scale05[37] gqb_scale05_Err[38] gqb_scale06[39] gqb_scale06_Err[40] gqb_scale07[41] gqb_scale07_Err[42] qqb_scale01[43] qqb_scale01_Err[44] qqb_scale02[45] qqb_scale02_Err[46] qqb_scale03[47] qqb_scale03_Err[48] qqb_scale04[49] qqb_scale04_Err[50] qqb_scale05[51] qqb_scale05_Err[52] qqb_scale06[53] qqb_scale06_Err[54] qqb_scale07[55] qqb_scale07_Err[56] qbg_scale01[57] qbg_scale01_Err[58] qbg_scale02[59] qbg_scale02_Err[60] qbg_scale03[61] qbg_scale03_Err[62] qbg_scale04[63] qbg_scale04_Err[64] qbg_scale05[65] qbg_scale05_Err[66] qbg_scale06[67] qbg_scale06_Err[68] qbg_scale07[69] qbg_scale07_Err[70] gg_scale01[71] gg_scale01_Err[72] gg_scale02[73] gg_scale02_Err[74] gg_scale03[75] gg_scale03_Err[76] gg_scale04[77] gg_scale04_Err[78] gg_scale05[79] gg_scale05_Err[80] gg_scale06[81] gg_scale06_Err[82] gg_scale07[83] gg_scale07_Err[84] qg_scale01[85] qg_scale01_Err[86] qg_scale02[87] qg_scale02_Err[88] qg_scale03[89] qg_scale03_Err[90] qg_scale04[91] qg_scale04_Err[92] qg_scale05[93] qg_scale05_Err[94] qg_scale06[95] qg_scale06_Err[96] qg_scale07[97] qg_scale07_Err[98] qbq_scale01[99] qbq_scale01_Err[100] qbq_scale02[101] qbq_scale02_Err[102] qbq_scale03[103] qbq_scale03_Err[104] qbq_scale04[105] qbq_scale04_Err[106] qbq_scale05[107] qbq_scale05_Err[108] qbq_scale06[109] qbq_scale06_Err[110] qbq_scale07[111] qbq_scale07_Err[112] gq_scale01[113] gq_scale01_Err[114] gq_scale02[115] gq_scale02_Err[116] gq_scale03[117] gq_scale03_Err[118] gq_scale04[119] gq_scale04_Err[120] gq_scale05[121] gq_scale05_Err[122] gq_scale06[123] gq_scale06_Err[124] gq_scale07[125] gq_scale07_Err[126] qq_scale01[127] qq_scale01_Err[128] qq_scale02[129] qq_scale02_Err[130] qq_scale03[131] qq_scale03_Err[132] qq_scale04[133] qq_scale04_Err[134] qq_scale05[135] qq_scale05_Err[136] qq_scale06[137] qq_scale06_Err[138] qq_scale07[139] qq_scale07_Err[140]
#neval: 540000000
3.64719965555E+03 1.13770044200E+00 3.18377323857E+03 9.79348096741E-01 3.99530840544E+03 1.28956459193E+00 4.66265395942E+03 1.45999437599E+00 4.05164486595E+03 1.24644732113E+00 2.94042297505E+03 9.16707638634E-01 3.21088104923E+03 1.03238993957E+00 2.32779245359E+02 9.78844764893E-02 2.04321045397E+02 9.36327351579E-02 2.54452011532E+02 1.00445012234E-01 2.96531106844E+02 1.24846431658E-01 2.59443338534E+02 1.18871656845E-01 1.88068253177E+02 7.90919496523E-02 2.05118124927E+02 8.08849708411E-02 2.90922369402E+02 1.01664548511E-01 2.47878134648E+02 8.50157204746E-02 3.23648110150E+02 1.16366931222E-01 3.71631469818E+02 1.29990326299E-01 3.15286367940E+02 1.08081893557E-01 2.34621479077E+02 8.19715272105E-02 2.60209997816E+02 9.34976568241E-02 4.65743767794E+02 3.56463500526E-01 4.08233526125E+02 3.10187230057E-01 5.10412191376E+02 3.96822860314E-01 5.93150317900E+02 4.52716925961E-01 5.18207460785E+02 3.92706150798E-01 3.76388490990E+02 2.88685988030E-01 4.11556451199E+02 3.20580783231E-01 2.90991340411E+02 1.02873800395E-01 2.47917982572E+02 8.58990304020E-02 3.23736259010E+02 1.17805790376E-01 3.71719212853E+02 1.31537070210E-01 3.15337261864E+02 1.09247524678E-01 2.34676960816E+02 8.29419628076E-02 2.60291091789E+02 9.45707154977E-02 2.75984215479E+02 2.98150680686E-01 2.67561774274E+02 3.01543052239E-01 2.77225703663E+02 3.06635368781E-01 3.57623196762E+02 3.97327366635E-01 3.43148795553E+02 3.88992324636E-01 2.20781752055E+02 2.36302798009E-01 2.20218049760E+02 2.34038947103E-01 8.00057526492E+02 2.58610910474E-01 6.91787590883E+02 2.11666663406E-01 8.80790574066E+02 3.01352458339E-01 1.02356771886E+03 3.33506520150E-01 8.80808496425E+02 2.70103757367E-01 6.44630627775E+02 2.07804353042E-01 7.07264231205E+02 2.40909160975E-01 4.65217346411E+02 3.54924506268E-01 4.07701363107E+02 3.08101829381E-01 5.09927848276E+02 3.94914916832E-01 5.92486788808E+02 4.51252187934E-01 5.17526388041E+02 3.90146476572E-01 3.75961104956E+02 2.87292890061E-01 4.11164650505E+02 3.18857006228E-01 8.00044226237E+02 2.54143907999E-01 6.91686417422E+02 2.08420148484E-01 8.80804060031E+02 2.96832898957E-01 1.02356195214E+03 3.27263088373E-01 8.80674232946E+02 2.65829263526E-01 6.44636535837E+02 2.04689127156E-01 7.07278122336E+02 2.37004874670E-01 2.54292054796E+01 5.05513818089E-02 1.66429671297E+01 3.64387340412E-02 3.43404970187E+01 6.82852434220E-02 3.22235774770E+01 6.94175566244E-02 2.10098361044E+01 4.66343677788E-02 2.06368057238E+01 4.21928733708E-02 2.78084977081E+01 5.45438255840E-02 
#nx: 0


==> results/WJ_h/KKKS08/WMD_FULL_R.pt_had_os.dat <==
#labels: pt_had_lower[1] pt_had_center[2] pt_had_upper[3] tot_scale01[4] tot_scale01_Err[5] tot_scale02[6] tot_scale02_Err[7] tot_scale03[8] tot_scale03_Err[9] tot_scale04[10] tot_scale04_Err[11] tot_scale05[12] tot_scale05_Err[13] tot_scale06[14] tot_scale06_Err[15] tot_scale07[16] tot_scale07_Err[17]
#neval: 539999997
#overflow:lower center upper 4.14130689212E-02 1.31031053332E-03 5.36217828417E-02 1.54972673252E-03 3.64562024632E-02 1.97385311488E-03 5.94076277014E-02 2.23506755955E-03 7.27636614082E-02 2.19850756775E-03 3.13524584937E-02 9.22840852369E-04 2.59847062591E-02 1.16268608326E-03 
8.00000000000E+00 1.00000000000E+01 1.20000000000E+01 -5.37328816527E+01 1.92730420653E+00 -1.33923010323E+02 1.82828107364E+00 1.73115281161E+01 2.01648785548E+00 -5.61776854426E+01 2.44315289092E+00 -1.61543228288E+02 2.31362749295E+00 -4.83563693366E+01 1.56215532520E+00 7.46689330348E+00 1.63203860398E+00 
1.20000000000E+01 1.60000000000E+01 2.00000000000E+01 3.03396255556E+01 7.23910197465E-01 -7.67876698410E+00 6.98282857914E-01 6.26606937010E+01 7.45926836961E-01 4.46024375287E+01 9.24933640118E-01 -6.12748573540E+00 8.87444439758E-01 2.23206307994E+01 5.84438516160E-01 4.72738653325E+01 5.99820076329E-01 
2.00000000000E+01 3.00000000000E+01 4.00000000000E+01 3.45794065603E+01 1.93741268962E-01 2.41004309889E+01 1.87672789257E-01 4.25865059284E+01 2.05207635598E-01 4.40777562142E+01 2.58936246186E-01 3.03668223953E+01 2.42984980616E-01 2.80088669054E+01 1.53780428530E-01 3.42398494666E+01 1.57604235587E-01 
4.00000000000E+01 6.00000000000E+01 8.00000000000E+01 1.95806095660E+01 5.10116937450E-02 1.87834874718E+01 4.77023189540E-02 1.98361036296E+01 5.99710738375E-02 2.43765145544E+01 7.51616496155E-02 2.34746044402E+01 6.38561909849E-02 1.60194463618E+01 3.84837612221E-02 1.62538648193E+01 4.08310097032E-02 
8.00000000000E+01 5.40000000000E+02 1.00000000000E+03 5.68029224608E-01 8.15843131882E-04 6.02360682067E-01 7.46685282193E-04 5.31684243521E-01 1.06776199052E-03 7.37321061910E-01 1.30606435783E-03 7.73561122459E-01 1.04332789669E-03 4.53860056457E-01 5.87420664061E-04 4.21700320914E-01 6.48156548367E-04 
#nx: 3


==> results/WJ_h/KKKS08/WMD_FULL_R.pt_had_ss.dat <==
#labels: pt_had_lower[1] pt_had_center[2] pt_had_upper[3] tot_scale01[4] tot_scale01_Err[5] tot_scale02[6] tot_scale02_Err[7] tot_scale03[8] tot_scale03_Err[9] tot_scale04[10] tot_scale04_Err[11] tot_scale05[12] tot_scale05_Err[13] tot_scale06[14] tot_scale06_Err[15] tot_scale07[16] tot_scale07_Err[17]
#neval: 540000000
#overflow:lower center upper 4.29936400273E-03 1.67136251225E-04 5.57046524125E-03 2.16343532194E-04 3.48610759256E-03 1.52964142790E-04 5.78661913878E-03 2.28879079794E-04 7.42042827147E-03 2.97428497378E-04 3.32996693923E-03 1.31027324239E-04 2.65179196959E-03 1.10377101110E-04 
8.00000000000E+00 1.00000000000E+01 1.20000000000E+01 3.34623756306E+02 2.67041824659E-01 2.81279827989E+02 2.27651920002E-01 3.77504809301E+02 3.03237212666E-01 4.26668162989E+02 3.40475759069E-01 3.57365220376E+02 2.88916909829E-01 2.70204937449E+02 2.15773573812E-01 3.04079593346E+02 2.44237810579E-01 
1.20000000000E+01 1.60000000000E+01 2.00000000000E+01 1.40544339937E+02 7.67215564827E-02 1.21776573553E+02 6.66902997360E-02 1.54724089832E+02 8.60629998406E-02 1.79367057337E+02 9.87244205761E-02 1.54775777771E+02 8.50494362323E-02 1.13426350739E+02 6.16886036206E-02 1.24513883075E+02 6.86493949169E-02 
2.00000000000E+01 3.00000000000E+01 4.00000000000E+01 3.95403775316E+01 1.60515341423E-02 3.55397000144E+01 1.42681914336E-02 4.22659885839E+01 1.78393203129E-02 5.05851656179E+01 2.11548344683E-02 4.52396494486E+01 1.83308636588E-02 3.18594487420E+01 1.28019000740E-02 3.39337490157E+01 1.39192801128E-02 
4.00000000000E+01 6.00000000000E+01 8.00000000000E+01 7.44609991007E+00 3.34292902854E-03 6.98104926175E+00 3.06712144128E-03 7.68899570638E+00 3.60469350003E-03 9.59969588638E+00 4.47042729200E-03 8.92937201869E+00 3.97184912650E-03 5.97175970253E+00 2.63181694561E-03 6.13130591891E+00 2.77210185598E-03 
8.00000000000E+01 5.40000000000E+02 1.00000000000E+03 1.04398767213E-01 6.83358455723E-05 1.03045489835E-01 6.48700947765E-05 1.03402796326E-01 7.36153625744E-05 1.36544843535E-01 9.46697203532E-05 1.32952116064E-01 8.56400729581E-05 8.30390414671E-02 5.28942051176E-05 8.14078825384E-02 5.43677174320E-05 
#nx: 3


==> results/WJ_h/KKKS08/WMD_FULL_V.abs_yl_os.dat <==
#labels: abs_ylm_lower[1] abs_ylm_center[2] abs_ylm_upper[3] tot_scale01[4] tot_scale01_Err[5] tot_scale02[6] tot_scale02_Err[7] tot_scale03[8] tot_scale03_Err[9] tot_scale04[10] tot_scale04_Err[11] tot_scale05[12] tot_scale05_Err[13] tot_scale06[14] tot_scale06_Err[15] tot_scale07[16] tot_scale07_Err[17]
#neval: 270000000
#overflow:lower center upper 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 
0.00000000000E+00 2.50000000000E-01 5.00000000000E-01 1.11887284640E+04 2.47450767006E+00 1.00767357969E+04 2.26401371305E+00 1.25484429329E+04 2.81401909450E+00 1.16230558673E+04 2.81262303259E+00 1.04051253948E+04 2.52349948873E+00 1.06806861609E+04 2.26114796660E+00 1.18634322725E+04 2.52050329945E+00 
5.00000000000E-01 7.50000000000E-01 1.00000000000E+00 1.06541519575E+04 2.54681136852E+00 9.66714802654E+03 2.34890892129E+00 1.18719378770E+04 2.86789059926E+00 1.11256518303E+04 2.91892948929E+00 1.00508816645E+04 2.64069091757E+00 1.01357556456E+04 2.31568829936E+00 1.11967343208E+04 2.56161616835E+00 
1.00000000000E+00 1.25000000000E+00 1.50000000000E+00 9.59466067810E+03 2.66918844877E+00 8.83037089812E+03 2.51130836841E+00 1.05571826617E+04 2.96007548507E+00 1.01161523710E+04 3.07442686335E+00 9.29582863864E+03 2.85194869363E+00 9.06972278702E+03 2.41109878877E+00 9.91344691556E+03 2.63430034069E+00 
1.50000000000E+00 1.75000000000E+00 2.00000000000E+00 8.09206230970E+03 2.88142137858E+00 7.59442671675E+03 2.76657017581E+00 8.75133455283E+03 3.14034577599E+00 8.63707523536E+03 3.39148132767E+00 8.12203169246E+03 3.19103360524E+00 7.58599839181E+03 2.57092319842E+00 8.16975326094E+03 2.76282016709E+00 
2.00000000000E+00 2.25000000000E+00 2.50000000000E+00 6.32188839255E+03 3.19992023107E+00 6.07128072593E+03 3.18917319153E+00 6.70101731013E+03 3.42217341493E+00 6.84034646136E+03 3.81443347394E+00 6.60304915053E+03 3.73076135631E+00 5.87159440676E+03 2.83756380493E+00 6.21257202271E+03 2.98424916339E+00 
#nx: 3


==> results/WJ_h/KKKS08/WMD_FULL_V.abs_yl_ss.dat <==
#labels: abs_ylm_lower[1] abs_ylm_center[2] abs_ylm_upper[3] tot_scale01[4] tot_scale01_Err[5] tot_scale02[6] tot_scale02_Err[7] tot_scale03[8] tot_scale03_Err[9] tot_scale04[10] tot_scale04_Err[11] tot_scale05[12] tot_scale05_Err[13] tot_scale06[14] tot_scale06_Err[15] tot_scale07[16] tot_scale07_Err[17]
#neval: 270000000
#overflow:lower center upper 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 
0.00000000000E+00 2.50000000000E-01 5.00000000000E-01 4.29244756029E+02 2.43675244225E-01 8.88020496358E+02 2.73394262511E-01 -4.04057455421E+01 2.76610572422E-01 4.45815027368E+02 3.07611859593E-01 1.04340326505E+03 3.32680384427E-01 4.18229186062E+02 2.04751354704E-01 4.96964822017E+01 2.19940533558E-01 
5.00000000000E-01 7.50000000000E-01 1.00000000000E+00 4.18502456816E+02 2.44860925489E-01 8.30783279984E+02 2.75613905943E-01 -2.44140678667E+00 2.73445040300E-01 4.37290619961E+02 3.09429222064E-01 9.75174753657E+02 3.35488862468E-01 4.05671425183E+02 2.05873170507E-01 7.59713770291E+01 2.17502064650E-01 
1.00000000000E+00 1.25000000000E+00 1.50000000000E+00 3.94207528614E+02 2.47562453725E-01 7.24553007962E+02 2.82629637012E-01 5.86028906914E+01 2.66360591260E-01 4.16001233282E+02 3.11885421647E-01 8.48640689773E+02 3.44798852892E-01 3.78816697102E+02 2.08782401200E-01 1.16996112273E+02 2.13379338272E-01 
1.50000000000E+00 1.75000000000E+00 2.00000000000E+00 3.53546145092E+02 2.52901481063E-01 5.84960268208E+02 2.90778108627E-01 1.19566092455E+02 2.60395479743E-01 3.77492170607E+02 3.17760910340E-01 6.82724866199E+02 3.54733388921E-01 3.36204066984E+02 2.14143409699E-01 1.55085609417E+02 2.09940856631E-01 
2.00000000000E+00 2.25000000000E+00 2.50000000000E+00 2.94173127451E+02 2.62470750703E-01 4.31343690639E+02 3.00183983366E-01 1.56673517871E+02 2.61563737503E-01 3.17380806265E+02 3.26170419129E-01 5.00765361402E+02 3.66700114754E-01 2.77119321892E+02 2.23828129299E-01 1.72167686026E+02 2.14162688354E-01 
#nx: 3


==> results/WJ_h/KKKS08/WMD_FULL_V.cross_os.dat <==
#labels: tot_scale01[1] tot_scale01_Err[2] tot_scale02[3] tot_scale02_Err[4] tot_scale03[5] tot_scale03_Err[6] tot_scale04[7] tot_scale04_Err[8] tot_scale05[9] tot_scale05_Err[10] tot_scale06[11] tot_scale06_Err[12] tot_scale07[13] tot_scale07_Err[14] qbqb_scale01[15] qbqb_scale01_Err[16] qbqb_scale02[17] qbqb_scale02_Err[18] qbqb_scale03[19] qbqb_scale03_Err[20] qbqb_scale04[21] qbqb_scale04_Err[22] qbqb_scale05[23] qbqb_scale05_Err[24] qbqb_scale06[25] qbqb_scale06_Err[26] qbqb_scale07[27] qbqb_scale07_Err[28] gqb_scale01[29] gqb_scale01_Err[30] gqb_scale02[31] gqb_scale02_Err[32] gqb_scale03[33] gqb_scale03_Err[34] gqb_scale04[35] gqb_scale04_Err[36] gqb_scale05[37] gqb_scale05_Err[38] gqb_scale06[39] gqb_scale06_Err[40] gqb_scale07[41] gqb_scale07_Err[42] qqb_scale01[43] qqb_scale01_Err[44] qqb_scale02[45] qqb_scale02_Err[46] qqb_scale03[47] qqb_scale03_Err[48] qqb_scale04[49] qqb_scale04_Err[50] qqb_scale05[51] qqb_scale05_Err[52] qqb_scale06[53] qqb_scale06_Err[54] qqb_scale07[55] qqb_scale07_Err[56] qbg_scale01[57] qbg_scale01_Err[58] qbg_scale02[59] qbg_scale02_Err[60] qbg_scale03[61] qbg_scale03_Err[62] qbg_scale04[63] qbg_scale04_Err[64] qbg_scale05[65] qbg_scale05_Err[66] qbg_scale06[67] qbg_scale06_Err[68] qbg_scale07[69] qbg_scale07_Err[70] gg_scale01[71] gg_scale01_Err[72] gg_scale02[73] gg_scale02_Err[74] gg_scale03[75] gg_scale03_Err[76] gg_scale04[77] gg_scale04_Err[78] gg_scale05[79] gg_scale05_Err[80] gg_scale06[81] gg_scale06_Err[82] gg_scale07[83] gg_scale07_Err[84] qg_scale01[85] qg_scale01_Err[86] qg_scale02[87] qg_scale02_Err[88] qg_scale03[89] qg_scale03_Err[90] qg_scale04[91] qg_scale04_Err[92] qg_scale05[93] qg_scale05_Err[94] qg_scale06[95] qg_scale06_Err[96] qg_scale07[97] qg_scale07_Err[98] qbq_scale01[99] qbq_scale01_Err[100] qbq_scale02[101] qbq_scale02_Err[102] qbq_scale03[103] qbq_scale03_Err[104] qbq_scale04[105] qbq_scale04_Err[106] qbq_scale05[107] qbq_scale05_Err[108] qbq_scale06[109] qbq_scale06_Err[110] qbq_scale07[111] qbq_scale07_Err[112] gq_scale01[113] gq_scale01_Err[114] gq_scale02[115] gq_scale02_Err[116] gq_scale03[117] gq_scale03_Err[118] gq_scale04[119] gq_scale04_Err[120] gq_scale05[121] gq_scale05_Err[122] gq_scale06[123] gq_scale06_Err[124] gq_scale07[125] gq_scale07_Err[126] qq_scale01[127] qq_scale01_Err[128] qq_scale02[129] qq_scale02_Err[130] qq_scale03[131] qq_scale03_Err[132] qq_scale04[133] qq_scale04_Err[134] qq_scale05[135] qq_scale05_Err[136] qq_scale06[137] qq_scale06_Err[138] qq_scale07[139] qq_scale07_Err[140]
#neval: 270000000
2.29265633995E+04 2.83319595799E+00 2.11207573029E+04 2.71968680847E+00 2.52160172214E+04 3.13370260781E+00 2.41706592327E+04 3.36770561874E+00 2.22396194301E+04 3.15828404412E+00 2.16730037034E+04 2.52208101850E+00 2.36789060135E+04 2.73216405612E+00 2.03284789652E+00 3.78235238060E-03 2.38396079644E+00 3.58575117402E-03 3.60610720624E-01 3.56128078416E-03 2.59174585257E+00 4.94290971918E-03 3.01549016965E+00 4.58862109546E-03 1.63648584964E+00 3.00819373565E-03 2.69581593257E-01 2.75803563381E-03 3.97827610078E+00 4.26421456111E-02 4.52586040491E+01 4.27514833172E-02 -4.37641070201E+01 5.11057715738E-02 -1.46725536316E+00 5.86826666822E-02 5.32238970610E+01 5.47528410031E-02 7.83976495409E+00 3.36793810527E-02 -2.90840405152E+01 3.85253176942E-02 7.22419316753E+02 2.11868860666E-01 9.24833078230E+02 2.39043072358E-01 4.97434589637E+02 1.99530569375E-01 8.36756548775E+02 2.73350902292E-01 1.10167813513E+03 2.97930039889E-01 6.40713883214E+02 1.77751202337E-01 4.64063086470E+02 1.61384803072E-01 3.98836956574E+00 4.29690948937E-02 4.52354915850E+01 4.29217366812E-02 -4.37066281431E+01 5.26161899459E-02 -1.45727939136E+00 5.87571589979E-02 5.31738966488E+01 5.42532412524E-02 7.86482306691E+00 3.44596731998E-02 -2.90441654352E+01 3.93722676309E-02 -2.55760486017E+01 1.10106969801E-01 -2.39789834959E+01 1.01800123385E-01 -4.17284798498E+01 1.43325126562E-01 -4.61793172345E+01 2.02162786937E-01 -3.95892131973E+01 1.57935966281E-01 -1.67405318874E+01 7.11562416890E-02 -2.79968532895E+01 7.89529312828E-02 1.00140319941E+04 1.67754842619E+00 8.38976629956E+03 1.49796597688E+00 1.19492687832E+04 1.94545516095E+00 1.03002343378E+04 1.99278285380E+00 8.42308071131E+03 1.73865630275E+00 9.61466568725E+03 1.48714827670E+00 1.12561769534E+04 1.69144507556E+00 6.95185718000E+02 1.89995442479E-01 8.82913138994E+02 2.05222414210E-01 4.87735062138E+02 1.88223122644E-01 8.01004953331E+02 2.41196209029E-01 1.04785407439E+03 2.53849565433E-01 6.19082520233E+02 1.62463072608E-01 4.56844492631E+02 1.57481048348E-01 1.00132030123E+04 1.76226385969E+00 8.38872238536E+03 1.58151343030E+00 1.19487041639E+04 2.04300556072E+00 1.02996543122E+04 2.09408743643E+00 8.42269282144E+03 1.83356263336E+00 9.61362056487E+03 1.56289003489E+00 1.12557271878E+04 1.77307662490E+00 1.49634278768E+03 4.99750878760E-01 2.46476004437E+03 5.86275479816E-01 4.60303229819E+02 4.94794005115E-01 1.97943084781E+03 7.44344450177E-01 3.17302996497E+03 7.83240983910E-01 1.18355300341E+03 3.73371334974E-01 3.31340077712E+02 3.23118075034E-01 
#nx: 0


==> results/WJ_h/KKKS08/WMD_FULL_V.cross_ss.dat <==
#labels: tot_scale01[1] tot_scale01_Err[2] tot_scale02[3] tot_scale02_Err[4] tot_scale03[5] tot_scale03_Err[6] tot_scale04[7] tot_scale04_Err[8] tot_scale05[9] tot_scale05_Err[10] tot_scale06[11] tot_scale06_Err[12] tot_scale07[13] tot_scale07_Err[14] qbqb_scale01[15] qbqb_scale01_Err[16] qbqb_scale02[17] qbqb_scale02_Err[18] qbqb_scale03[19] qbqb_scale03_Err[20] qbqb_scale04[21] qbqb_scale04_Err[22] qbqb_scale05[23] qbqb_scale05_Err[24] qbqb_scale06[25] qbqb_scale06_Err[26] qbqb_scale07[27] qbqb_scale07_Err[28] gqb_scale01[29] gqb_scale01_Err[30] gqb_scale02[31] gqb_scale02_Err[32] gqb_scale03[33] gqb_scale03_Err[34] gqb_scale04[35] gqb_scale04_Err[36] gqb_scale05[37] gqb_scale05_Err[38] gqb_scale06[39] gqb_scale06_Err[40] gqb_scale07[41] gqb_scale07_Err[42] qqb_scale01[43] qqb_scale01_Err[44] qqb_scale02[45] qqb_scale02_Err[46] qqb_scale03[47] qqb_scale03_Err[48] qqb_scale04[49] qqb_scale04_Err[50] qqb_scale05[51] qqb_scale05_Err[52] qqb_scale06[53] qqb_scale06_Err[54] qqb_scale07[55] qqb_scale07_Err[56] qbg_scale01[57] qbg_scale01_Err[58] qbg_scale02[59] qbg_scale02_Err[60] qbg_scale03[61] qbg_scale03_Err[62] qbg_scale04[63] qbg_scale04_Err[64] qbg_scale05[65] qbg_scale05_Err[66] qbg_scale06[67] qbg_scale06_Err[68] qbg_scale07[69] qbg_scale07_Err[70] gg_scale01[71] gg_scale01_Err[72] gg_scale02[73] gg_scale02_Err[74] gg_scale03[75] gg_scale03_Err[76] gg_scale04[77] gg_scale04_Err[78] gg_scale05[79] gg_scale05_Err[80] gg_scale06[81] gg_scale06_Err[82] gg_scale07[83] gg_scale07_Err[84] qg_scale01[85] qg_scale01_Err[86] qg_scale02[87] qg_scale02_Err[88] qg_scale03[89] qg_scale03_Err[90] qg_scale04[91] qg_scale04_Err[92] qg_scale05[93] qg_scale05_Err[94] qg_scale06[95] qg_scale06_Err[96] qg_scale07[97] qg_scale07_Err[98] qbq_scale01[99] qbq_scale01_Err[100] qbq_scale02[101] qbq_scale02_Err[102] qbq_scale03[103] qbq_scale03_Err[104] qbq_scale04[105] qbq_scale04_Err[106] qbq_scale05[107] qbq_scale05_Err[108] qbq_scale06[109] qbq_scale06_Err[110] qbq_scale07[111] qbq_scale07_Err[112] gq_scale01[113] gq_scale01_Err[114] gq_scale02[115] gq_scale02_Err[116] gq_scale03[117] gq_scale03_Err[118] gq_scale04[119] gq_scale04_Err[120] gq_scale05[121] gq_scale05_Err[122] gq_scale06[123] gq_scale06_Err[124] gq_scale07[125] gq_scale07_Err[126] qq_scale01[127] qq_scale01_Err[128] qq_scale02[129] qq_scale02_Err[130] qq_scale03[131] qq_scale03_Err[132] qq_scale04[133] qq_scale04_Err[134] qq_scale05[135] qq_scale05_Err[136] qq_scale06[137] qq_scale06_Err[138] qq_scale07[139] qq_scale07_Err[140]
#neval: 270000000
9.44974008728E+02 2.75735308737E-01 1.73001717644E+03 3.04823957570E-01 1.46076584950E+02 3.00132625050E-01 9.97133198997E+02 3.48782351248E-01 2.02556472055E+03 3.72803157592E-01 9.08108922214E+02 2.31841425070E-01 2.84999607472E+02 2.40326776272E-01 2.17898841283E+00 1.23551466054E-03 2.64752356091E+00 1.27469519655E-03 3.61590028038E-01 1.08064981460E-03 2.78547337412E+00 1.59760010021E-03 3.35451562451E+00 1.62275484406E-03 1.75166636471E+00 9.89035505307E-04 2.66028256343E-01 8.48204312774E-04 6.72705077047E+00 1.88176665976E-02 4.73440149881E+01 1.69814082890E-02 -4.03009973499E+01 2.56712540405E-02 1.33546366326E+00 2.46125372197E-02 5.52687629878E+01 2.13329893692E-02 1.04855819772E+01 1.52881340581E-02 -2.58339012631E+01 2.02606318533E-02 4.58141850405E+02 1.16498631868E-01 4.11589647009E+02 1.07505063712E-01 5.09220541598E+02 1.35057039742E-01 4.85225150496E+02 1.35083141330E-01 4.41367748821E+02 1.25512338152E-01 4.32464252121E+02 1.03501493405E-01 4.82005592244E+02 1.19009037855E-01 6.69237949125E+00 1.89151799622E-02 4.73211162318E+01 1.70319200005E-02 -4.03265416356E+01 2.57819564021E-02 1.30148811157E+00 2.47124725013E-02 5.52388164118E+01 2.14051621029E-02 1.04623260994E+01 1.53250873384E-02 -2.58522971320E+01 2.02868802601E-02 -6.84154471128E+01 1.83589377192E-01 5.83757489638E+02 1.76671333129E-01 -7.04489120428E+02 2.35839666632E-01 -4.77148100306E+01 2.43635523704E-01 7.65455685418E+02 2.29367614967E-01 -6.96617158346E+01 1.45704471582E-01 -5.89068459034E+02 1.86205206313E-01 3.08296887909E+01 4.77367779504E-02 1.03289687750E+02 5.05884369458E-02 -5.09614258368E+01 5.34119463986E-02 2.18710551541E+01 6.40132392580E-02 1.19620572562E+02 6.38889951221E-02 3.70840599411E+01 3.93322956967E-02 -2.49695723400E+01 4.09209084439E-02 4.55652710746E+02 1.15023819032E-01 4.08791215459E+02 1.05399160454E-01 5.08169657007E+02 1.34139524072E-01 4.82084387200E+02 1.33018145171E-01 4.37846860237E+02 1.22603933484E-01 4.30439431846E+02 1.02414632637E-01 4.81148144984E+02 1.18351798713E-01 3.07773842342E+01 4.79590548528E-02 1.03236512598E+02 5.12772940649E-02 -5.10120483737E+01 5.32396855929E-02 2.17931662608E+01 6.39049485989E-02 1.19560019541E+02 6.48680035621E-02 3.70244277454E+01 3.90083017988E-02 -2.50133397180E+01 4.08240464745E-02 2.23383929938E+01 1.57683967711E-02 2.19321468662E+01 1.48411946387E-02 1.53357537919E+01 1.44704985549E-02 2.83954456292E+01 2.04646640186E-02 2.77190566731E+01 1.89689998323E-02 1.80248827304E+01 1.26195827707E-02 1.22567970651E+01 1.13264917930E-02 
#nx: 0


==> results/WJ_h/KKKS08/WMD_FULL_V.pt_had_os.dat <==
#labels: pt_had_lower[1] pt_had_center[2] pt_had_upper[3] tot_scale01[4] tot_scale01_Err[5] tot_scale02[6] tot_scale02_Err[7] tot_scale03[8] tot_scale03_Err[9] tot_scale04[10] tot_scale04_Err[11] tot_scale05[12] tot_scale05_Err[13] tot_scale06[14] tot_scale06_Err[15] tot_scale07[16] tot_scale07_Err[17]
#neval: 270000000
#overflow:lower center upper -2.54954610256E-02 7.72103343662E-04 -3.44246312842E-02 7.93611034166E-04 -2.14565880300E-02 9.09810437142E-04 -4.15043670395E-02 1.40581828861E-03 -5.11221253947E-02 1.25892351452E-03 -1.76386273353E-02 5.35607126653E-04 -1.31830497530E-02 4.89116269932E-04 
8.00000000000E+00 1.00000000000E+01 1.20000000000E+01 1.93136428427E+03 5.55914246862E-01 1.80450123801E+03 5.29209515690E-01 2.08270260579E+03 6.07446898297E-01 2.09408027121E+03 6.31957756400E-01 1.96867331422E+03 5.99837146876E-01 1.79100858609E+03 5.01919546113E-01 1.93150323984E+03 5.43390272363E-01 
1.20000000000E+01 1.60000000000E+01 2.00000000000E+01 9.40646841794E+02 2.04356650781E-01 8.72880228378E+02 1.95835597729E-01 1.02666711399E+03 2.24393810739E-01 1.00977549573E+03 2.31927120705E-01 9.38514478535E+02 2.20805645612E-01 8.78762319656E+02 1.85888223319E-01 9.55169973036E+02 2.01977532017E-01 
2.00000000000E+01 3.00000000000E+01 4.00000000000E+01 2.95451405199E+02 5.68000842446E-02 2.70697070649E+02 5.47418618122E-02 3.28381636243E+02 6.31404950423E-02 3.09410655889E+02 6.73287661830E-02 2.81339760948E+02 6.29950424454E-02 2.80951594334E+02 5.12672676328E-02 3.08751843618E+02 5.55714721682E-02 
4.00000000000E+01 6.00000000000E+01 8.00000000000E+01 4.24496888416E+01 1.45590855011E-02 3.74079394125E+01 1.37816595009E-02 4.91639083377E+01 1.72700378421E-02 4.00458204563E+01 2.10120103989E-02 3.41342581479E+01 1.77030189010E-02 4.29117088831E+01 1.21625241976E-02 4.83718078666E+01 1.32452181660E-02 
8.00000000000E+01 5.40000000000E+02 1.00000000000E+03 7.42537861020E-02 3.62942693557E-04 9.76758973985E-03 3.27927796235E-04 1.47814551293E-01 4.50692907842E-04 -8.01537402793E-02 6.46085886993E-04 -1.47691965069E-01 5.05431426783E-04 1.55485239147E-01 2.51098313610E-04 2.17728479271E-01 2.69471612349E-04 
#nx: 3


==> results/WJ_h/KKKS08/WMD_FULL_V.pt_had_ss.dat <==
#labels: pt_had_lower[1] pt_had_center[2] pt_had_upper[3] tot_scale01[4] tot_scale01_Err[5] tot_scale02[6] tot_scale02_Err[7] tot_scale03[8] tot_scale03_Err[9] tot_scale04[10] tot_scale04_Err[11] tot_scale05[12] tot_scale05_Err[13] tot_scale06[14] tot_scale06_Err[15] tot_scale07[16] tot_scale07_Err[17]
#neval: 270000000
#overflow:lower center upper -8.47758601897E-05 3.50306518884E-06 -1.07024251190E-04 3.71656100806E-06 -6.23152113088E-05 3.26044392206E-06 -1.26558966868E-04 6.03644043831E-06 -1.48877911277E-04 5.54416153853E-06 -6.07110144095E-05 2.37113232423E-06 -4.25568279708E-05 1.93376954646E-06 
8.00000000000E+00 1.00000000000E+01 1.20000000000E+01 9.36198114826E+01 5.61344877304E-02 1.75640164784E+02 6.37721501472E-02 5.02245035323E+00 5.98040044987E-02 8.83423147857E+01 6.85053591833E-02 1.98431119365E+02 7.65221811118E-02 9.56829280479E+01 4.82322434135E-02 2.77374090004E+01 4.90846110902E-02 
1.20000000000E+01 1.60000000000E+01 2.00000000000E+01 3.61989561697E+01 1.75903293630E-02 6.95825039075E+01 2.00576308660E-02 2.43711143134E+00 1.89506360813E-02 3.76321102002E+01 2.25235283285E-02 8.14029865476E+01 2.47533513411E-02 3.50496122873E+01 1.46453347107E-02 8.69601374370E+00 1.49909197233E-02 
2.00000000000E+01 3.00000000000E+01 4.00000000000E+01 1.03948179177E+01 4.18262978424E-03 1.80595626083E+01 4.60062489425E-03 3.19610098839E+00 4.54429134715E-03 1.23967896099E+01 5.92515424929E-03 2.20960306543E+01 5.97329323845E-03 9.20620011963E+00 3.27237573585E-03 3.44634342815E+00 3.29625409312E-03 
4.00000000000E+01 6.00000000000E+01 8.00000000000E+01 1.59618811347E+00 7.84949184523E-04 2.40987724071E+00 8.32446578985E-04 9.05278819000E-01 8.77231265402E-04 2.06385620893E+00 1.21149481806E-03 3.04620793050E+00 1.13009630374E-03 1.33200803709E+00 5.81031851493E-04 7.60181321950E-01 5.74811190675E-04 
8.00000000000E+01 5.40000000000E+02 1.00000000000E+03 9.94724654301E-03 9.18447106095E-06 1.42624872724E-02 9.29563569714E-06 6.85828835118E-03 1.05860924946E-05 1.31995071794E-02 1.51359781170E-05 1.81800996418E-02 1.31360186156E-05 8.23073184829E-03 6.50862561108E-06 5.56492250266E-03 6.49025545008E-06 
#nx: 3


==> results/WJ_h/KKKS08/WMD_FULL_data2.abs_yl_os.dat <==
#
#
#
0	0.25    0.5	12.27	0.13	-0.13	0.67	-0.64	0.0001
0.5	0.75	1	11.57	0.12	-0.12	0.63	-0.61	0.0001
1	1.25 	1.5	10.41	0.12	-0.12	0.64	-0.59	0.0001
1.5	1.75 	2	9.09	0.11	-0.11	0.45	-0.43	0.0001
2	2.25	2.5	6.85	0.11	-0.11	0.39	-0.37	0.0001
#


==> results/WJ_h/KKKS08/WMD_FULL_data2.abs_yl_ss.dat <==
#
#
#
0	0.25    0.5	0	0	0	0	0	0.0001
0.5	0.75	1	0	0	0	0	0	0.0001
1	1.25 	1.5	0	0	0	0	0	0.0001
1.5	1.75 	2	0	0	0	0	0	0.0001
2	2.25	2.5	0	0	0	0	0	0.0001
#nx: 3


==> results/WJ_h/KKKS08/WMD_FULL_data2.cross_os.dat <==
#
#
#
50.2 0.2 2.4 -2.3 50.2 0.2 2.4 -2.3 50.2 0.2 2.4 -2.3 50.2 0.2 2.4 -2.3 50.2 0.2 2.4 -2.3 50.2 0.2 2.4 -2.3 50.2 0.2 2.4 -2.3 50.2 0.2 2.4 -2.3 50.2 0.2 2.4 -2.3 50.2 0.2 2.4 -2.3 50.2 0.2 2.4 -2.3 50.2 0.2 2.4 -2.3 50.2 0.2 2.4 -2.3 50.2 0.2 2.4 -2.3 50.2 0.2 2.4 -2.3
#

==> results/WJ_h/KKKS08/WMD_FULL_data2.cross_ss.dat <==
#
#
#
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 
#

==> results/WJ_h/KKKS08/WMD_FULL_data2.pt_had_os.dat <==
#
#
#
8	10.9545         12	15.04	0.19	-0.19	0.76	-0.72	0.0001
12	15.4919		20	15.34	0.14	-0.14	0.78	-0.75	0.0001
20	27.3861 	40	13.78	0.12	-0.12	0.92	-0.85	0.0001
40	55.9732 	80	5.13	0.07	-0.07	0.34	-0.31	0.0001
80	106.3016	150	0.93	0.04	-0.04	0.09	-0.08	0.0001
#


==> results/WJ_h/KKKS08/WMD_FULL_data2.pt_had_ss.dat <==
#
#
#
8	10.9545         12	0	0.0	-0.0	0.0	-0.0	0.0001
12	15.4919		20	0	0.0	-0.0	0.0	-0.0	0.0001
20	27.3861 	40	0	0.0	-0.0	0.0	-0.0	0.0001
40	55.9732 	80	0	0.0	-0.0	0.0	-0.0	0.0001
80	540		1000	0	0.0	-0.0	0.0	-0.0	0.0001
#


==> results/WJ_h/KKKS08/WMDstar_FULL_LO.abs_yl_os.dat <==
#labels: abs_ylm_lower[1] abs_ylm_center[2] abs_ylm_upper[3] tot_scale01[4] tot_scale01_Err[5] tot_scale02[6] tot_scale02_Err[7] tot_scale03[8] tot_scale03_Err[9] tot_scale04[10] tot_scale04_Err[11] tot_scale05[12] tot_scale05_Err[13] tot_scale06[14] tot_scale06_Err[15] tot_scale07[16] tot_scale07_Err[17]
#neval: 162000000
#overflow:lower center upper 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 
0.00000000000E+00 2.50000000000E-01 5.00000000000E-01 1.67017249952E+04 3.87907514534E+00 1.55896799649E+04 3.57959260973E+00 1.74463197090E+04 4.14174675041E+00 1.88258664688E+04 4.37491025238E+00 1.75563546866E+04 4.03149728036E+00 1.50235891502E+04 3.48870296444E+00 1.56841734833E+04 3.72063857158E+00 
5.00000000000E-01 7.50000000000E-01 1.00000000000E+00 1.55845687995E+04 3.92307778547E+00 1.45432245259E+04 3.62510549715E+00 1.62810582116E+04 4.18231724295E+00 1.75675215122E+04 4.42584707704E+00 1.63786345280E+04 4.08351686903E+00 1.40181133874E+04 3.52759049014E+00 1.46359928924E+04 3.75638522537E+00 
1.00000000000E+00 1.25000000000E+00 1.50000000000E+00 1.35086637378E+04 4.00615566732E+00 1.25967503934E+04 3.70606825473E+00 1.41177673174E+04 4.26436871455E+00 1.52298388805E+04 4.52186371032E+00 1.41883979523E+04 4.17626108770E+00 1.21494340085E+04 3.60104836743E+00 1.26895945525E+04 3.82860743732E+00 
1.50000000000E+00 1.75000000000E+00 2.00000000000E+00 1.07998846786E+04 4.14303937681E+00 1.00573904554E+04 3.84175543130E+00 1.12951707536E+04 4.39935271284E+00 1.21792100794E+04 4.67932368186E+00 1.13307932419E+04 4.33103130235E+00 9.71125270544E+03 3.72272890123E+00 1.01502120072E+04 3.94842342372E+00 
2.00000000000E+00 2.25000000000E+00 2.50000000000E+00 7.92585455729E+03 4.43319098100E+00 7.37509341549E+03 4.09150512162E+00 8.28991554566E+03 4.71398465191E+00 8.94217740838E+03 4.99731482358E+00 8.31148749628E+03 4.61273898902E+00 7.12497483620E+03 3.98329873466E+00 7.44738479992E+03 4.23113042547E+00 
#nx: 3


==> results/WJ_h/KKKS08/WMDstar_FULL_LO.abs_yl_ss.dat <==
#labels: abs_ylm_lower[1] abs_ylm_center[2] abs_ylm_upper[3] tot_scale01[4] tot_scale01_Err[5] tot_scale02[6] tot_scale02_Err[7] tot_scale03[8] tot_scale03_Err[9] tot_scale04[10] tot_scale04_Err[11] tot_scale05[12] tot_scale05_Err[13] tot_scale06[14] tot_scale06_Err[15] tot_scale07[16] tot_scale07_Err[17]
#neval: 162000000
#overflow:lower center upper 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 
0.00000000000E+00 2.50000000000E-01 5.00000000000E-01 9.38523147746E+02 3.06980579794E-01 7.39285471313E+02 2.44480926464E-01 1.11605897854E+03 3.67273809295E-01 1.05678891591E+03 3.45540771513E-01 8.31673174534E+02 2.74857708617E-01 8.44705461007E+02 2.76381767470E-01 1.00382517260E+03 3.30329798364E-01 
5.00000000000E-01 7.50000000000E-01 1.00000000000E+00 8.84741552587E+02 3.05505333170E-01 6.97785028900E+02 2.43917800918E-01 1.05114299047E+03 3.65425536342E-01 9.96274863873E+02 3.43865919919E-01 7.85014740742E+02 2.74184084832E-01 7.96274535328E+02 2.75064274279E-01 9.45402880968E+02 3.28637006412E-01 
1.00000000000E+00 1.25000000000E+00 1.50000000000E+00 7.84144953905E+02 3.02459698356E-01 6.19903750533E+02 2.40702478276E-01 9.30000442151E+02 3.62449072006E-01 8.83094976454E+02 3.40497718136E-01 6.97460991355E+02 2.70591344281E-01 7.05680130220E+02 2.72279617708E-01 8.36368820950E+02 3.25871864137E-01 
1.50000000000E+00 1.75000000000E+00 2.00000000000E+00 6.50356698647E+02 3.10826182163E-01 5.15994689943E+02 2.47143850129E-01 7.69260434053E+02 3.72785314857E-01 7.32581190493E+02 3.49943760771E-01 5.80654220296E+02 2.77801478572E-01 5.85188224632E+02 2.79802765345E-01 6.91684883732E+02 3.35121697026E-01 
2.00000000000E+00 2.25000000000E+00 2.50000000000E+00 5.00065475371E+02 3.32517787812E-01 3.98693907281E+02 2.63185525701E-01 5.89092019944E+02 3.99010265520E-01 5.63502601111E+02 3.74504547484E-01 4.48796106652E+02 2.95914747107E-01 4.49831856716E+02 2.99246786025E-01 5.29516885131E+02 3.58565489636E-01 
#nx: 3


==> results/WJ_h/KKKS08/WMDstar_FULL_LO.cross_os.dat <==
#labels: tot_scale01[1] tot_scale01_Err[2] tot_scale02[3] tot_scale02_Err[4] tot_scale03[5] tot_scale03_Err[6] tot_scale04[7] tot_scale04_Err[8] tot_scale05[9] tot_scale05_Err[10] tot_scale06[11] tot_scale06_Err[12] tot_scale07[13] tot_scale07_Err[14] qbqb_scale01[15] qbqb_scale01_Err[16] qbqb_scale02[17] qbqb_scale02_Err[18] qbqb_scale03[19] qbqb_scale03_Err[20] qbqb_scale04[21] qbqb_scale04_Err[22] qbqb_scale05[23] qbqb_scale05_Err[24] qbqb_scale06[25] qbqb_scale06_Err[26] qbqb_scale07[27] qbqb_scale07_Err[28] gqb_scale01[29] gqb_scale01_Err[30] gqb_scale02[31] gqb_scale02_Err[32] gqb_scale03[33] gqb_scale03_Err[34] gqb_scale04[35] gqb_scale04_Err[36] gqb_scale05[37] gqb_scale05_Err[38] gqb_scale06[39] gqb_scale06_Err[40] gqb_scale07[41] gqb_scale07_Err[42] qqb_scale01[43] qqb_scale01_Err[44] qqb_scale02[45] qqb_scale02_Err[46] qqb_scale03[47] qqb_scale03_Err[48] qqb_scale04[49] qqb_scale04_Err[50] qqb_scale05[51] qqb_scale05_Err[52] qqb_scale06[53] qqb_scale06_Err[54] qqb_scale07[55] qqb_scale07_Err[56] qbg_scale01[57] qbg_scale01_Err[58] qbg_scale02[59] qbg_scale02_Err[60] qbg_scale03[61] qbg_scale03_Err[62] qbg_scale04[63] qbg_scale04_Err[64] qbg_scale05[65] qbg_scale05_Err[66] qbg_scale06[67] qbg_scale06_Err[68] qbg_scale07[69] qbg_scale07_Err[70] gg_scale01[71] gg_scale01_Err[72] gg_scale02[73] gg_scale02_Err[74] gg_scale03[75] gg_scale03_Err[76] gg_scale04[77] gg_scale04_Err[78] gg_scale05[79] gg_scale05_Err[80] gg_scale06[81] gg_scale06_Err[82] gg_scale07[83] gg_scale07_Err[84] qg_scale01[85] qg_scale01_Err[86] qg_scale02[87] qg_scale02_Err[88] qg_scale03[89] qg_scale03_Err[90] qg_scale04[91] qg_scale04_Err[92] qg_scale05[93] qg_scale05_Err[94] qg_scale06[95] qg_scale06_Err[96] qg_scale07[97] qg_scale07_Err[98] qbq_scale01[99] qbq_scale01_Err[100] qbq_scale02[101] qbq_scale02_Err[102] qbq_scale03[103] qbq_scale03_Err[104] qbq_scale04[105] qbq_scale04_Err[106] qbq_scale05[107] qbq_scale05_Err[108] qbq_scale06[109] qbq_scale06_Err[110] qbq_scale07[111] qbq_scale07_Err[112] gq_scale01[113] gq_scale01_Err[114] gq_scale02[115] gq_scale02_Err[116] gq_scale03[117] gq_scale03_Err[118] gq_scale04[119] gq_scale04_Err[120] gq_scale05[121] gq_scale05_Err[122] gq_scale06[123] gq_scale06_Err[124] gq_scale07[125] gq_scale07_Err[126] qq_scale01[127] qq_scale01_Err[128] qq_scale02[129] qq_scale02_Err[130] qq_scale03[131] qq_scale03_Err[132] qq_scale04[133] qq_scale04_Err[134] qq_scale05[135] qq_scale05_Err[136] qq_scale06[137] qq_scale06_Err[138] qq_scale07[139] qq_scale07_Err[140]
#neval: 162000000
3.22612436023E+04 3.97053541897E+00 3.00814978593E+04 3.66202251788E+00 3.37161771242E+04 4.25299444624E+00 3.63729468427E+04 4.48370098860E+00 3.38833314672E+04 4.12758715446E+00 2.90144775869E+04 3.56832113880E+00 3.03046113629E+04 3.81722526742E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 5.94759860175E+01 5.67361558784E-02 3.71580850974E+01 3.67552016779E-02 8.16943033177E+01 7.74275644740E-02 6.69706703696E+01 6.38917266010E-02 4.17814561919E+01 4.13113722856E-02 5.35239026684E+01 5.10630396390E-02 7.34513220680E+01 6.95732656043E-02 7.19901108758E+02 2.44837299766E-01 6.01176232109E+02 1.92804027870E-01 8.18154785023E+02 2.96235580744E-01 8.10823665912E+02 2.75815918200E-01 6.76407767071E+02 2.15732153530E-01 6.47841195559E+02 2.20322814686E-01 7.35814509404E+02 2.66157311230E-01 5.93865620647E+01 5.57008331133E-02 3.70923676540E+01 3.62985592149E-02 8.15877319896E+01 7.62898611754E-02 6.68705205227E+01 6.27510231110E-02 4.17074949138E+01 4.08093871034E-02 5.34431262137E+01 5.01172188104E-02 7.33546569201E+01 6.85117220764E-02 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 1.53541676733E+04 2.40797332151E+00 1.44053381738E+04 2.26511100880E+00 1.59611071822E+04 2.52631600723E+00 1.73119648094E+04 2.71976260730E+00 1.62266570757E+04 2.55344234045E+00 1.38085043791E+04 2.16373765431E+00 1.43456578486E+04 2.26748310714E+00 7.19925360659E+02 2.64368798979E-01 6.01096890680E+02 2.07370542855E-01 8.18058442276E+02 3.18399555621E-01 8.10847298158E+02 2.97837720002E-01 6.76417070574E+02 2.33026367309E-01 6.47865995533E+02 2.37924731616E-01 7.35728308408E+02 2.86028498393E-01 1.53479392367E+04 2.39508211828E+00 1.43993507049E+04 2.25251477042E+00 1.59552236322E+04 2.51409582869E+00 1.73049609013E+04 2.70488390265E+00 1.62199313086E+04 2.53948134438E+00 1.38028971821E+04 2.15220907331E+00 1.43402871794E+04 2.25615327293E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 
#nx: 0


==> results/WJ_h/KKKS08/WMDstar_FULL_LO.cross_ss.dat <==
#labels: tot_scale01[1] tot_scale01_Err[2] tot_scale02[3] tot_scale02_Err[4] tot_scale03[5] tot_scale03_Err[6] tot_scale04[7] tot_scale04_Err[8] tot_scale05[9] tot_scale05_Err[10] tot_scale06[11] tot_scale06_Err[12] tot_scale07[13] tot_scale07_Err[14] qbqb_scale01[15] qbqb_scale01_Err[16] qbqb_scale02[17] qbqb_scale02_Err[18] qbqb_scale03[19] qbqb_scale03_Err[20] qbqb_scale04[21] qbqb_scale04_Err[22] qbqb_scale05[23] qbqb_scale05_Err[24] qbqb_scale06[25] qbqb_scale06_Err[26] qbqb_scale07[27] qbqb_scale07_Err[28] gqb_scale01[29] gqb_scale01_Err[30] gqb_scale02[31] gqb_scale02_Err[32] gqb_scale03[33] gqb_scale03_Err[34] gqb_scale04[35] gqb_scale04_Err[36] gqb_scale05[37] gqb_scale05_Err[38] gqb_scale06[39] gqb_scale06_Err[40] gqb_scale07[41] gqb_scale07_Err[42] qqb_scale01[43] qqb_scale01_Err[44] qqb_scale02[45] qqb_scale02_Err[46] qqb_scale03[47] qqb_scale03_Err[48] qqb_scale04[49] qqb_scale04_Err[50] qqb_scale05[51] qqb_scale05_Err[52] qqb_scale06[53] qqb_scale06_Err[54] qqb_scale07[55] qqb_scale07_Err[56] qbg_scale01[57] qbg_scale01_Err[58] qbg_scale02[59] qbg_scale02_Err[60] qbg_scale03[61] qbg_scale03_Err[62] qbg_scale04[63] qbg_scale04_Err[64] qbg_scale05[65] qbg_scale05_Err[66] qbg_scale06[67] qbg_scale06_Err[68] qbg_scale07[69] qbg_scale07_Err[70] gg_scale01[71] gg_scale01_Err[72] gg_scale02[73] gg_scale02_Err[74] gg_scale03[75] gg_scale03_Err[76] gg_scale04[77] gg_scale04_Err[78] gg_scale05[79] gg_scale05_Err[80] gg_scale06[81] gg_scale06_Err[82] gg_scale07[83] gg_scale07_Err[84] qg_scale01[85] qg_scale01_Err[86] qg_scale02[87] qg_scale02_Err[88] qg_scale03[89] qg_scale03_Err[90] qg_scale04[91] qg_scale04_Err[92] qg_scale05[93] qg_scale05_Err[94] qg_scale06[95] qg_scale06_Err[96] qg_scale07[97] qg_scale07_Err[98] qbq_scale01[99] qbq_scale01_Err[100] qbq_scale02[101] qbq_scale02_Err[102] qbq_scale03[103] qbq_scale03_Err[104] qbq_scale04[105] qbq_scale04_Err[106] qbq_scale05[107] qbq_scale05_Err[108] qbq_scale06[109] qbq_scale06_Err[110] qbq_scale07[111] qbq_scale07_Err[112] gq_scale01[113] gq_scale01_Err[114] gq_scale02[115] gq_scale02_Err[116] gq_scale03[117] gq_scale03_Err[118] gq_scale04[119] gq_scale04_Err[120] gq_scale05[121] gq_scale05_Err[122] gq_scale06[123] gq_scale06_Err[124] gq_scale07[125] gq_scale07_Err[126] qq_scale01[127] qq_scale01_Err[128] qq_scale02[129] qq_scale02_Err[130] qq_scale03[131] qq_scale03_Err[132] qq_scale04[133] qq_scale04_Err[134] qq_scale05[135] qq_scale05_Err[136] qq_scale06[137] qq_scale06_Err[138] qq_scale07[139] qq_scale07_Err[140]
#neval: 162000000
1.87897413580E+03 3.23855816083E-01 1.48587690810E+03 2.57919371113E-01 2.22790124585E+03 3.88925531717E-01 2.11618612408E+03 3.64549545593E-01 1.67184955049E+03 2.89872458422E-01 1.69089293853E+03 2.91573508921E-01 2.00351006028E+03 3.49677510371E-01 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 6.66242145383E+01 1.93958105802E-02 4.36379441772E+01 1.27786756152E-02 8.92919713175E+01 2.63764140453E-02 7.50334720101E+01 2.18631937637E-02 4.90820003071E+01 1.43755024300E-02 5.99503525677E+01 1.74438228416E-02 8.02762793562E+01 2.36811344533E-02 7.20559518234E+02 1.61847850565E-01 6.01588458416E+02 1.37484609045E-01 8.18827004558E+02 1.83323230706E-01 8.11559090771E+02 1.82262683833E-01 6.76968575715E+02 1.54612044383E-01 6.48438041251E+02 1.45666367956E-01 7.36421372221E+02 1.64805476178E-01 6.66331225517E+01 1.95654334841E-02 4.36383089319E+01 1.28596008623E-02 8.93124733251E+01 2.66560603805E-02 7.50440020356E+01 2.20602399859E-02 4.90824140688E+01 1.44715334111E-02 5.99580911289E+01 1.75934216277E-02 8.02940347329E+01 2.39290783161E-02 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 1.52447932335E+02 5.51650714867E-02 9.78343502871E+01 3.63021797578E-02 2.05994450512E+02 7.47782638477E-02 1.71662447422E+02 6.21760192148E-02 1.10011481815E+02 4.08527269682E-02 1.37188720052E+02 4.96215902877E-02 1.85204750129E+02 6.71655136152E-02 7.20346313851E+02 1.62723270269E-01 6.01395228923E+02 1.37990452889E-01 8.18601843128E+02 1.84579082641E-01 8.11319709985E+02 1.83257990620E-01 6.76751213084E+02 1.55185780661E-01 6.48245704980E+02 1.46447760789E-01 7.36217603822E+02 1.65929187556E-01 1.52325225037E+02 5.45666382349E-02 9.77543321060E+01 3.59962559093E-02 2.05823158159E+02 7.39029379826E-02 1.71524558579E+02 6.15189617695E-02 1.09922078322E+02 4.05184619654E-02 1.37078134742E+02 4.90750731326E-02 1.85051159325E+02 6.63695394370E-02 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 
#nx: 0


==> results/WJ_h/KKKS08/WMDstar_FULL_LO.pt_had_os.dat <==
#labels: pt_had_lower[1] pt_had_center[2] pt_had_upper[3] tot_scale01[4] tot_scale01_Err[5] tot_scale02[6] tot_scale02_Err[7] tot_scale03[8] tot_scale03_Err[9] tot_scale04[10] tot_scale04_Err[11] tot_scale05[12] tot_scale05_Err[13] tot_scale06[14] tot_scale06_Err[15] tot_scale07[16] tot_scale07_Err[17]
#neval: 162000000
#overflow:lower center upper 9.31947287995E-03 4.42884577054E-04 1.21961675593E-02 4.08097703234E-04 6.71906205903E-03 2.62076421925E-04 1.11435494750E-02 5.59963533236E-04 1.46501256742E-02 6.30394048771E-04 8.08807649736E-03 3.72902270232E-04 5.72915433642E-03 2.10201930993E-04 
8.00000000000E+00 1.00000000000E+01 1.20000000000E+01 2.32776232543E+03 7.87074583838E-01 2.08794468722E+03 7.17513736818E-01 2.51510949715E+03 8.49090985680E-01 2.61572878750E+03 8.84852113565E-01 2.34557122527E+03 8.06229034983E-01 2.09819605020E+03 7.09224572062E-01 2.26658638123E+03 7.64756229116E-01 
1.20000000000E+01 1.60000000000E+01 2.00000000000E+01 1.21042690720E+03 3.02423796766E-01 1.11194995671E+03 2.78857122830E-01 1.28065559874E+03 3.22511677026E-01 1.36173151993E+03 3.40586199601E-01 1.25039194445E+03 3.13761262048E-01 1.09013026122E+03 2.72164487407E-01 1.15301051035E+03 2.90016360905E-01 
2.00000000000E+01 3.00000000000E+01 4.00000000000E+01 4.40705714730E+02 9.13460781303E-02 4.18439265027E+02 8.63838636883E-02 4.52756680091E+02 9.51260279132E-02 4.97440465707E+02 1.03566906255E-01 4.71744564450E+02 9.76620817459E-02 3.96013137523E+02 8.18549561523E-02 4.06510930641E+02 8.50589716134E-02 
4.00000000000E+01 6.00000000000E+01 8.00000000000E+01 9.05472122415E+01 2.60939143685E-02 8.98193815127E+01 2.54513903720E-02 8.94027526107E+01 2.64258927671E-02 1.02875056615E+02 3.01203856793E-02 1.01726888648E+02 2.91483004800E-02 8.10266819469E+01 2.31479969972E-02 7.98337640116E+01 2.32619681634E-02 
8.00000000000E+01 5.40000000000E+02 1.00000000000E+03 9.02321275226E-01 5.87749487951E-04 9.47636853122E-01 5.90767552448E-04 8.46210966224E-01 5.71510534681E-04 1.03434188508E+00 6.93913233011E-04 1.07975763117E+00 6.85077380337E-04 8.03005911167E-01 5.14589088821E-04 7.49998731894E-01 4.92490634848E-04 
#nx: 3


==> results/WJ_h/KKKS08/WMDstar_FULL_LO.pt_had_ss.dat <==
#labels: pt_had_lower[1] pt_had_center[2] pt_had_upper[3] tot_scale01[4] tot_scale01_Err[5] tot_scale02[6] tot_scale02_Err[7] tot_scale03[8] tot_scale03_Err[9] tot_scale04[10] tot_scale04_Err[11] tot_scale05[12] tot_scale05_Err[13] tot_scale06[14] tot_scale06_Err[15] tot_scale07[16] tot_scale07_Err[17]
#neval: 162000000
#overflow:lower center upper 3.15025813393E-05 1.29052312328E-06 4.01632486033E-05 1.55384872677E-06 2.41695188078E-05 9.92209301841E-07 3.64031086189E-05 1.55730823870E-06 4.60912843948E-05 1.83527940781E-06 2.78532063888E-05 1.10297868569E-06 2.12808207883E-05 8.50520182566E-07 
8.00000000000E+00 1.00000000000E+01 1.20000000000E+01 2.38540776694E+02 7.44300114740E-02 1.86303129432E+02 5.92919095889E-02 2.86084758498E+02 8.92873117121E-02 2.68344155287E+02 8.37482212747E-02 2.09435705502E+02 6.66323280114E-02 2.14839927145E+02 6.70283371996E-02 2.57529095301E+02 8.03184341656E-02 
1.20000000000E+01 1.60000000000E+01 2.00000000000E+01 7.41796684845E+01 1.95204687193E-02 5.88113515925E+01 1.54674750977E-02 8.77298360591E+01 2.34056136300E-02 8.35562216459E+01 2.20012402687E-02 6.61795899957E+01 1.73985160956E-02 6.67465052019E+01 1.75585222497E-02 7.88818454452E+01 2.10192757087E-02 
2.00000000000E+01 3.00000000000E+01 4.00000000000E+01 1.34394200256E+01 3.36329295831E-03 1.08712499876E+01 2.68078345324E-03 1.55913371776E+01 4.00001763470E-03 1.51723983912E+01 3.80202548100E-03 1.22533521214E+01 3.02054469585E-03 1.20736559813E+01 3.01911043906E-03 1.39908244188E+01 3.58099448151E-03 
4.00000000000E+01 6.00000000000E+01 8.00000000000E+01 1.35296994783E+00 5.12091954799E-04 1.13127662565E+00 4.15858653334E-04 1.52122451486E+00 5.94988605641E-04 1.53225535689E+00 5.82105088341E-04 1.27787005219E+00 4.70088331633E-04 1.21288307089E+00 4.58019170731E-04 1.36126023109E+00 5.30092947518E-04 
8.00000000000E+01 5.40000000000E+02 1.00000000000E+03 9.14758449556E-03 8.01533374618E-06 8.09774422698E-03 6.69662227583E-06 9.77132972957E-03 8.81815298094E-06 1.03964369743E-02 9.13895632575E-06 9.17546368732E-03 7.85738789415E-06 8.18136350580E-03 7.15780145493E-06 8.71666172288E-03 7.83092892350E-06 
#nx: 3


==> results/WJ_h/KKKS08/WMDstar_FULL_NLO.abs_yl_os.dat <==
#labels: abs_ylm_lower[1] abs_ylm_center[2] abs_ylm_upper[3] tot_scale01[4] tot_scale01_Err[5] tot_scale02[6] tot_scale02_Err[7] tot_scale03[8] tot_scale03_Err[9] tot_scale04[10] tot_scale04_Err[11] tot_scale05[12] tot_scale05_Err[13] tot_scale06[14] tot_scale06_Err[15] tot_scale07[16] tot_scale07_Err[17]
#neval: 971999998
#overflow:lower center upper 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 
0.00000000000E+00 2.50000000000E-01 5.00000000000E-01 2.77360685358E+04 6.92624200884E+00 2.52791879820E+04 6.52380142546E+00 2.99734255118E+04 7.40676530847E+00 3.05561034264E+04 8.53902288563E+00 2.77378891999E+04 7.94781496667E+00 2.54006033215E+04 5.86389867196E+00 2.73373594604E+04 6.20358150598E+00 
5.00000000000E-01 7.50000000000E-01 1.00000000000E+00 2.60734017978E+04 7.31466778776E+00 2.37988526959E+04 6.91221002107E+00 2.81392455819E+04 7.81241492447E+00 2.87638682941E+04 9.06684976586E+00 2.61551215121E+04 8.46576480049E+00 2.38536747711E+04 6.15759455904E+00 2.56417602121E+04 6.50352526421E+00 
1.00000000000E+00 1.25000000000E+00 1.50000000000E+00 2.29683120202E+04 7.51111970394E+00 2.10280598016E+04 7.12547526960E+00 2.47157491837E+04 8.00901245775E+00 2.54125536981E+04 9.30625679715E+00 2.31882395686E+04 8.73188628040E+00 2.09687370878E+04 6.32614663844E+00 2.24812959353E+04 6.66118499762E+00 
1.50000000000E+00 1.75000000000E+00 2.00000000000E+00 1.88942465870E+04 7.67188838232E+00 1.73835126800E+04 7.32330522309E+00 2.02332325826E+04 8.13746389755E+00 2.10039557661E+04 9.49291946789E+00 1.92751693422E+04 8.96912919463E+00 1.71887058302E+04 6.45619575306E+00 1.83526683444E+04 6.77259584058E+00 
2.00000000000E+00 2.25000000000E+00 2.50000000000E+00 1.44103759653E+04 8.03817337784E+00 1.33550798651E+04 7.79172170491E+00 1.53299132691E+04 8.47767652356E+00 1.61210690679E+04 9.91048810005E+00 1.49136782971E+04 9.54485908003E+00 1.30494539316E+04 6.78414570404E+00 1.38496202578E+04 7.09058873378E+00 
#nx: 3


==> results/WJ_h/KKKS08/WMDstar_FULL_NLO.abs_yl_ss.dat <==
#labels: abs_ylm_lower[1] abs_ylm_center[2] abs_ylm_upper[3] tot_scale01[4] tot_scale01_Err[5] tot_scale02[6] tot_scale02_Err[7] tot_scale03[8] tot_scale03_Err[9] tot_scale04[10] tot_scale04_Err[11] tot_scale05[12] tot_scale05_Err[13] tot_scale06[14] tot_scale06_Err[15] tot_scale07[16] tot_scale07_Err[17]
#neval: 971999998
#overflow:lower center upper 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 
0.00000000000E+00 2.50000000000E-01 5.00000000000E-01 2.86117630754E+03 9.67573335067E-01 3.07810989566E+03 8.65015379967E-01 2.56370068272E+03 1.09743172501E+00 3.42179984681E+03 1.22634971044E+00 3.72738729055E+03 1.08651605561E+00 2.46288087332E+03 7.90557946915E-01 2.24343978027E+03 8.87984299392E-01 
5.00000000000E-01 7.50000000000E-01 1.00000000000E+00 2.80809048841E+03 9.69047019088E-01 2.97575729033E+03 8.64344467648E-01 2.56328635152E+03 1.09902418250E+00 3.36633848820E+03 1.22932198275E+00 3.60731878422E+03 1.08571392217E+00 2.41172957515E+03 7.92147456023E-01 2.23349671091E+03 8.90296523201E-01 
1.00000000000E+00 1.25000000000E+00 1.50000000000E+00 2.68921782349E+03 9.67514554300E-01 2.77396399624E+03 8.63907677934E-01 2.53257160811E+03 1.09599870186E+00 3.23749139068E+03 1.22727197719E+00 3.36982380406E+03 1.08492854688E+00 2.29983613543E+03 7.90898006242E-01 2.19017909923E+03 8.87408460587E-01 
1.50000000000E+00 1.75000000000E+00 2.00000000000E+00 2.48402141618E+03 1.03180943910E+00 2.47823972953E+03 9.18448305593E-01 2.42440138576E+03 1.16435543207E+00 3.00663478757E+03 1.31649216641E+00 3.01918157225E+03 1.15396862980E+00 2.11293955332E+03 8.43208308826E-01 2.07849322935E+03 9.44385199897E-01 
2.00000000000E+00 2.25000000000E+00 2.50000000000E+00 2.17520818473E+03 1.17225598576E+00 2.09916774157E+03 1.04234691493E+00 2.19347353275E+03 1.30885063368E+00 2.64790554182E+03 1.49151207666E+00 2.56596118512E+03 1.31063424841E+00 1.83959044653E+03 9.57015600831E-01 1.86440660718E+03 1.06142733190E+00 
#nx: 3


==> results/WJ_h/KKKS08/WMDstar_FULL_NLO.cross_os.dat <==
#labels: tot_scale01[1] tot_scale01_Err[2] tot_scale02[3] tot_scale02_Err[4] tot_scale03[5] tot_scale03_Err[6] tot_scale04[7] tot_scale04_Err[8] tot_scale05[9] tot_scale05_Err[10] tot_scale06[11] tot_scale06_Err[12] tot_scale07[13] tot_scale07_Err[14] qbqb_scale01[15] qbqb_scale01_Err[16] qbqb_scale02[17] qbqb_scale02_Err[18] qbqb_scale03[19] qbqb_scale03_Err[20] qbqb_scale04[21] qbqb_scale04_Err[22] qbqb_scale05[23] qbqb_scale05_Err[24] qbqb_scale06[25] qbqb_scale06_Err[26] qbqb_scale07[27] qbqb_scale07_Err[28] gqb_scale01[29] gqb_scale01_Err[30] gqb_scale02[31] gqb_scale02_Err[32] gqb_scale03[33] gqb_scale03_Err[34] gqb_scale04[35] gqb_scale04_Err[36] gqb_scale05[37] gqb_scale05_Err[38] gqb_scale06[39] gqb_scale06_Err[40] gqb_scale07[41] gqb_scale07_Err[42] qqb_scale01[43] qqb_scale01_Err[44] qqb_scale02[45] qqb_scale02_Err[46] qqb_scale03[47] qqb_scale03_Err[48] qqb_scale04[49] qqb_scale04_Err[50] qqb_scale05[51] qqb_scale05_Err[52] qqb_scale06[53] qqb_scale06_Err[54] qqb_scale07[55] qqb_scale07_Err[56] qbg_scale01[57] qbg_scale01_Err[58] qbg_scale02[59] qbg_scale02_Err[60] qbg_scale03[61] qbg_scale03_Err[62] qbg_scale04[63] qbg_scale04_Err[64] qbg_scale05[65] qbg_scale05_Err[66] qbg_scale06[67] qbg_scale06_Err[68] qbg_scale07[69] qbg_scale07_Err[70] gg_scale01[71] gg_scale01_Err[72] gg_scale02[73] gg_scale02_Err[74] gg_scale03[75] gg_scale03_Err[76] gg_scale04[77] gg_scale04_Err[78] gg_scale05[79] gg_scale05_Err[80] gg_scale06[81] gg_scale06_Err[82] gg_scale07[83] gg_scale07_Err[84] qg_scale01[85] qg_scale01_Err[86] qg_scale02[87] qg_scale02_Err[88] qg_scale03[89] qg_scale03_Err[90] qg_scale04[91] qg_scale04_Err[92] qg_scale05[93] qg_scale05_Err[94] qg_scale06[95] qg_scale06_Err[96] qg_scale07[97] qg_scale07_Err[98] qbq_scale01[99] qbq_scale01_Err[100] qbq_scale02[101] qbq_scale02_Err[102] qbq_scale03[103] qbq_scale03_Err[104] qbq_scale04[105] qbq_scale04_Err[106] qbq_scale05[107] qbq_scale05_Err[108] qbq_scale06[109] qbq_scale06_Err[110] qbq_scale07[111] qbq_scale07_Err[112] gq_scale01[113] gq_scale01_Err[114] gq_scale02[115] gq_scale02_Err[116] gq_scale03[117] gq_scale03_Err[118] gq_scale04[119] gq_scale04_Err[120] gq_scale05[121] gq_scale05_Err[122] gq_scale06[123] gq_scale06_Err[124] gq_scale07[125] gq_scale07_Err[126] qq_scale01[127] qq_scale01_Err[128] qq_scale02[129] qq_scale02_Err[130] qq_scale03[131] qq_scale03_Err[132] qq_scale04[133] qq_scale04_Err[134] qq_scale05[135] qq_scale05_Err[136] qq_scale06[137] qq_scale06_Err[138] qq_scale07[139] qq_scale07_Err[140]
#neval: 971999998
5.50406021731E+04 8.50068493973E+00 5.04211921724E+04 8.07368481067E+00 5.91956689725E+04 9.06881581217E+00 6.09278305872E+04 1.06710120327E+01 5.56333252126E+04 9.99492673576E+00 5.02302736270E+04 7.07989832391E+00 5.38309580388E+04 7.44436346335E+00 6.77885598496E+00 8.07004750052E-03 5.35357505487E+00 5.80966508265E-03 6.93956716976E+00 1.03902611541E-02 8.59604163138E+00 1.02907221787E-02 6.76415862968E+00 7.37741905644E-03 5.48597108187E+00 6.51797460010E-03 5.59804165800E+00 8.37702667562E-03 3.51367751538E+02 1.88544992112E-01 3.25459813725E+02 1.50541922555E-01 3.59432579881E+02 2.26031837730E-01 4.33299814224E+02 2.38696395980E-01 4.04221914110E+02 1.89899769437E-01 2.93466434571E+02 1.53852114362E-01 3.02783685140E+02 1.84005377618E-01 1.52157435322E+03 7.88767639085E-01 1.52975395790E+03 6.67375325019E-01 1.46592674223E+03 9.16292747626E-01 1.74732461196E+03 9.93391447913E-01 1.78271065657E+03 8.35822219463E-01 1.35307713151E+03 6.47242469399E-01 1.32219451482E+03 7.48249355276E-01 3.51215506839E+02 1.87683890577E-01 3.25282711858E+02 1.49458570469E-01 3.59265187536E+02 2.24969245122E-01 4.33132514575E+02 2.37744599772E-01 4.04018110088E+02 1.88685868267E-01 2.93329649149E+02 1.53067206431E-01 3.02636818854E+02 1.83009054465E-01 1.61551107907E+02 1.10417285564E+00 8.98541451061E+01 1.12882392283E+00 1.97831606980E+02 1.12278370906E+00 2.09667584214E+02 1.47721960977E+00 1.15082025638E+02 1.45808799180E+00 1.27473614552E+02 8.75013868312E-01 1.55166469142E+02 8.57014485917E-01 2.51164401136E+04 4.01768433062E+00 2.24876274248E+04 3.76739785381E+00 2.76332020266E+04 4.30761017992E+00 2.75689314309E+04 4.90764634832E+00 2.45051164369E+04 4.55322497696E+00 2.30537135082E+04 3.41809469788E+00 2.51996938601E+04 3.62683849276E+00 1.49670259731E+03 7.96363783959E-01 1.49191091941E+03 6.59599015944E-01 1.45686107218E+03 9.30848917577E-01 1.71468323603E+03 1.00056619748E+00 1.73423288810E+03 8.24713790984E-01 1.33331911294E+03 6.54941261276E-01 1.31540257954E+03 7.62123504796E-01 2.51101286606E+04 4.03571272765E+00 2.24814952518E+04 3.77914416776E+00 2.76298229484E+04 4.34077858351E+00 2.75625939839E+04 4.92990521668E+00 2.44998290423E+04 4.56552135927E+00 2.30477575405E+04 3.43645800700E+00 2.51957623040E+04 3.65438156824E+00 9.23572332596E+02 1.91254034664E+00 1.68434610652E+03 2.05093816735E+00 8.85295134950E+01 1.89083724166E+00 1.24687571526E+03 2.53162093384E+00 2.18015231398E+03 2.64470807444E+00 7.21781782557E+02 1.50963560341E+00 3.24481031530E+01 1.42703045676E+00 
#nx: 0


==> results/WJ_h/KKKS08/WMDstar_FULL_NLO.cross_ss.dat <==
#labels: tot_scale01[1] tot_scale01_Err[2] tot_scale02[3] tot_scale02_Err[4] tot_scale03[5] tot_scale03_Err[6] tot_scale04[7] tot_scale04_Err[8] tot_scale05[9] tot_scale05_Err[10] tot_scale06[11] tot_scale06_Err[12] tot_scale07[13] tot_scale07_Err[14] qbqb_scale01[15] qbqb_scale01_Err[16] qbqb_scale02[17] qbqb_scale02_Err[18] qbqb_scale03[19] qbqb_scale03_Err[20] qbqb_scale04[21] qbqb_scale04_Err[22] qbqb_scale05[23] qbqb_scale05_Err[24] qbqb_scale06[25] qbqb_scale06_Err[26] qbqb_scale07[27] qbqb_scale07_Err[28] gqb_scale01[29] gqb_scale01_Err[30] gqb_scale02[31] gqb_scale02_Err[32] gqb_scale03[33] gqb_scale03_Err[34] gqb_scale04[35] gqb_scale04_Err[36] gqb_scale05[37] gqb_scale05_Err[38] gqb_scale06[39] gqb_scale06_Err[40] gqb_scale07[41] gqb_scale07_Err[42] qqb_scale01[43] qqb_scale01_Err[44] qqb_scale02[45] qqb_scale02_Err[46] qqb_scale03[47] qqb_scale03_Err[48] qqb_scale04[49] qqb_scale04_Err[50] qqb_scale05[51] qqb_scale05_Err[52] qqb_scale06[53] qqb_scale06_Err[54] qqb_scale07[55] qqb_scale07_Err[56] qbg_scale01[57] qbg_scale01_Err[58] qbg_scale02[59] qbg_scale02_Err[60] qbg_scale03[61] qbg_scale03_Err[62] qbg_scale04[63] qbg_scale04_Err[64] qbg_scale05[65] qbg_scale05_Err[66] qbg_scale06[67] qbg_scale06_Err[68] qbg_scale07[69] qbg_scale07_Err[70] gg_scale01[71] gg_scale01_Err[72] gg_scale02[73] gg_scale02_Err[74] gg_scale03[75] gg_scale03_Err[76] gg_scale04[77] gg_scale04_Err[78] gg_scale05[79] gg_scale05_Err[80] gg_scale06[81] gg_scale06_Err[82] gg_scale07[83] gg_scale07_Err[84] qg_scale01[85] qg_scale01_Err[86] qg_scale02[87] qg_scale02_Err[88] qg_scale03[89] qg_scale03_Err[90] qg_scale04[91] qg_scale04_Err[92] qg_scale05[93] qg_scale05_Err[94] qg_scale06[95] qg_scale06_Err[96] qg_scale07[97] qg_scale07_Err[98] qbq_scale01[99] qbq_scale01_Err[100] qbq_scale02[101] qbq_scale02_Err[102] qbq_scale03[103] qbq_scale03_Err[104] qbq_scale04[105] qbq_scale04_Err[106] qbq_scale05[107] qbq_scale05_Err[108] qbq_scale06[109] qbq_scale06_Err[110] qbq_scale07[111] qbq_scale07_Err[112] gq_scale01[113] gq_scale01_Err[114] gq_scale02[115] gq_scale02_Err[116] gq_scale03[117] gq_scale03_Err[118] gq_scale04[119] gq_scale04_Err[120] gq_scale05[121] gq_scale05_Err[122] gq_scale06[123] gq_scale06_Err[124] gq_scale07[125] gq_scale07_Err[126] qq_scale01[127] qq_scale01_Err[128] qq_scale02[129] qq_scale02_Err[130] qq_scale03[131] qq_scale03_Err[132] qq_scale04[133] qq_scale04_Err[134] qq_scale05[135] qq_scale05_Err[136] qq_scale06[137] qq_scale06_Err[138] qq_scale07[139] qq_scale07_Err[140]
#neval: 971999998
6.50882204372E+03 1.28222604555E+00 6.70263931177E+03 1.12833627132E+00 6.13865837447E+03 1.45457572165E+00 7.84005289385E+03 1.63248451742E+00 8.14483524500E+03 1.42277283241E+00 5.56349716441E+03 1.04343065663E+00 5.30489080008E+03 1.17271289843E+00 2.35525096980E+02 9.62305992690E-02 2.05745732078E+02 9.18115334605E-02 2.56835404008E+02 9.90787482295E-02 2.99913388450E+02 1.22641185444E-01 2.61144238305E+02 1.16409190768E-01 1.90320655833E+02 7.77842750470E-02 2.07073376941E+02 7.98198153808E-02 3.62828082192E+02 1.04854925375E-01 3.35249409421E+02 8.68755327323E-02 3.72408246256E+02 1.22173726020E-01 4.45837927225E+02 1.33460753201E-01 4.14828780551E+02 1.10033618444E-01 3.04015912183E+02 8.49765947641E-02 3.14642396734E+02 9.86416692204E-02 1.64799620003E+03 4.10740852582E-01 1.41799240181E+03 3.56369752856E-01 1.84798924384E+03 4.63001739510E-01 1.89364550867E+03 5.10389098444E-01 1.63236059033E+03 4.40476363594E-01 1.46051145446E+03 3.41586283811E-01 1.63852422743E+03 3.84194990042E-01 3.63012885929E+02 1.05299841422E-01 3.35393051758E+02 8.72751259613E-02 3.72622582813E+02 1.22809942364E-01 4.46067990317E+02 1.34073318218E-01 4.15008439745E+02 1.10608529021E-01 3.04161736555E+02 8.53168662230E-02 3.14835286133E+02 9.92233852124E-02 2.60229124428E+02 4.73832401517E-01 1.20035037913E+03 4.73307378797E-01 -6.66086794233E+02 5.17841347497E-01 3.95405559264E+02 6.26526575771E-01 1.56288210523E+03 6.10166213552E-01 1.86790427480E+02 3.76336748368E-01 -5.71715124114E+02 4.02678259315E-01 9.74638120504E+02 2.61615069405E-01 8.78703789040E+02 2.13501764191E-01 1.03047976915E+03 3.08541839029E-01 1.20592361709E+03 3.34665974878E-01 1.09263322717E+03 2.71439311077E-01 8.11629619547E+02 2.11553626877E-01 8.63061747080E+02 2.48487114466E-01 1.64520369778E+03 4.11457257579E-01 1.41493925828E+03 3.55934378068E-01 1.84661659286E+03 4.63819459040E-01 1.89022787846E+03 5.09785127689E-01 1.62854270443E+03 4.39776975365E-01 1.45822978064E+03 3.42224538480E-01 1.63739004415E+03 3.84887509744E-01 9.74370910226E+02 2.60164591360E-01 8.78450804748E+02 2.12094957157E-01 1.03018026849E+03 3.07436524540E-01 1.20565364969E+03 3.32142677819E-01 1.09225774518E+03 2.68978783525E-01 8.11402782715E+02 2.10485857745E-01 8.62800205704E+02 2.47299468345E-01 4.52810953888E+01 5.60962644862E-02 3.59975525621E+01 3.91617128780E-02 4.74884113635E+01 7.25463375331E-02 5.73901376892E+01 6.93335794490E-02 4.54557684355E+01 5.00121135870E-02 3.66414547638E+01 4.50942489026E-02 3.82862667316E+01 5.79953858326E-02 
#nx: 0


==> results/WJ_h/KKKS08/WMDstar_FULL_NLO.pt_had_os.dat <==
#labels: pt_had_lower[1] pt_had_center[2] pt_had_upper[3] tot_scale01[4] tot_scale01_Err[5] tot_scale02[6] tot_scale02_Err[7] tot_scale03[8] tot_scale03_Err[9] tot_scale04[10] tot_scale04_Err[11] tot_scale05[12] tot_scale05_Err[13] tot_scale06[14] tot_scale06_Err[15] tot_scale07[16] tot_scale07_Err[17]
#neval: 971999998
#overflow:lower center upper 2.51254668046E-02 1.63985529688E-03 3.23151880578E-02 1.59980797578E-03 2.09585596329E-02 1.70434745622E-03 2.80927285249E-02 2.70471714631E-03 3.78952085894E-02 2.40458808063E-03 2.21764678895E-02 1.08350365702E-03 1.79155392475E-02 9.80383300955E-04 
8.00000000000E+00 1.00000000000E+01 1.20000000000E+01 4.02724819504E+03 1.96068094053E+00 3.59871843060E+03 1.85318790829E+00 4.41446028652E+03 2.06932787172E+00 4.46460099428E+03 2.42520440894E+00 3.98435065174E+03 2.28685053341E+00 3.67253611904E+03 1.63165385866E+00 4.01790354113E+03 1.72081723476E+00 
1.20000000000E+01 1.60000000000E+01 2.00000000000E+01 2.09056482752E+03 7.40812707437E-01 1.89493632598E+03 7.05296597695E-01 2.26740490543E+03 7.71988192424E-01 2.31949881995E+03 9.21214112638E-01 2.09645795905E+03 8.75084456844E-01 1.90541851379E+03 6.15439117672E-01 2.05978932085E+03 6.38814585441E-01 
2.00000000000E+01 3.00000000000E+01 4.00000000000E+01 7.43167541541E+02 2.05518675919E-01 6.88172865407E+02 1.97116986265E-01 7.92765778221E+02 2.16245739529E-01 8.22283779182E+02 2.63693613117E-01 7.57745748015E+02 2.47154532442E-01 6.78607867701E+02 1.68763338817E-01 7.20367776183E+02 1.73956544477E-01 
4.00000000000E+01 6.00000000000E+01 8.00000000000E+01 1.48649777820E+02 5.49310441105E-02 1.42319451769E+02 5.27113691392E-02 1.54068889371E+02 6.22191314221E-02 1.63308757187E+02 7.65336888927E-02 1.55651672278E+02 6.81674563878E-02 1.36163173984E+02 4.36855032667E-02 1.40361752759E+02 4.55973651132E-02 
8.00000000000E+01 5.40000000000E+02 1.00000000000E+03 1.52025777000E+00 1.01477712487E-03 1.53477062563E+00 9.80610807125E-04 1.50395080862E+00 1.21837778050E-03 1.66730151288E+00 1.51080981234E-03 1.68069043447E+00 1.31212391105E-03 1.38906434736E+00 7.85982987941E-04 1.36765932039E+00 8.29789218323E-04 
#nx: 3


==> results/WJ_h/KKKS08/WMDstar_FULL_NLO.pt_had_ss.dat <==
#labels: pt_had_lower[1] pt_had_center[2] pt_had_upper[3] tot_scale01[4] tot_scale01_Err[5] tot_scale02[6] tot_scale02_Err[7] tot_scale03[8] tot_scale03_Err[9] tot_scale04[10] tot_scale04_Err[11] tot_scale05[12] tot_scale05_Err[13] tot_scale06[14] tot_scale06_Err[15] tot_scale07[16] tot_scale07_Err[17]
#neval: 971999998
#overflow:lower center upper 4.53958993748E-03 1.91670302302E-04 5.99970373763E-03 2.61598892534E-04 3.57566962811E-03 1.53148325212E-04 6.37801725801E-03 2.84067624989E-04 8.18522276634E-03 3.73464469240E-04 3.63213419985E-03 1.55774487629E-04 2.73697643357E-03 1.15577202975E-04 
8.00000000000E+00 1.00000000000E+01 1.20000000000E+01 6.56527580335E+02 2.97074961517E-01 6.55231009870E+02 2.58964325263E-01 6.34619028068E+02 3.37310755735E-01 7.71176869608E+02 3.75468391605E-01 7.81156110001E+02 3.25464812888E-01 5.72024836297E+02 2.42466604555E-01 5.61427344144E+02 2.73830853363E-01 
1.20000000000E+01 1.60000000000E+01 2.00000000000E+01 2.50711420821E+02 8.52197537147E-02 2.60878896972E+02 7.59793599357E-02 2.33518442912E+02 9.55193142555E-02 3.00756967693E+02 1.08973381287E-01 3.16277389615E+02 9.61502337846E-02 2.14863711255E+02 6.90969753696E-02 2.02673831211E+02 7.67575146227E-02 
2.00000000000E+01 3.00000000000E+01 4.00000000000E+01 6.52528510145E+01 1.79332386329E-02 6.96756250911E+01 1.62945827907E-02 5.97093433467E+01 1.98379878354E-02 8.07838400253E+01 2.35810275917E-02 8.63580749040E+01 2.09025915613E-02 5.45723304956E+01 1.43294128923E-02 5.01715944134E+01 1.55588028322E-02 
4.00000000000E+01 6.00000000000E+01 8.00000000000E+01 1.11839022581E+01 3.66814375774E-03 1.17926229496E+01 3.40560593851E-03 1.04672838089E+01 4.02400041372E-03 1.42801875758E+01 4.95262139699E-03 1.49185087383E+01 4.42653118271E-03 9.12549220847E+00 2.87869146259E-03 8.49788249452E+00 3.07344022881E-03 
8.00000000000E+01 5.40000000000E+02 1.00000000000E+03 1.35234989217E-01 7.25457623120E-05 1.40565998951E-01 6.77243143808E-05 1.28819890516E-01 7.72808365915E-05 1.76282520254E-01 9.98167375955E-05 1.80331870288E-01 8.98635840042E-05 1.08525141524E-01 5.59205990173E-05 1.02217418337E-01 5.68674594422E-05 
#nx: 3


==> results/WJ_h/KKKS08/WMDstar_FULL_R.abs_yl_os.dat <==
#labels: abs_ylm_lower[1] abs_ylm_center[2] abs_ylm_upper[3] tot_scale01[4] tot_scale01_Err[5] tot_scale02[6] tot_scale02_Err[7] tot_scale03[8] tot_scale03_Err[9] tot_scale04[10] tot_scale04_Err[11] tot_scale05[12] tot_scale05_Err[13] tot_scale06[14] tot_scale06_Err[15] tot_scale07[16] tot_scale07_Err[17]
#neval: 539999998
#overflow:lower center upper 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 
0.00000000000E+00 2.50000000000E-01 5.00000000000E-01 9.28141392615E+02 5.28295091888E+00 5.76721647996E+02 5.05285713544E+00 1.21427475201E+03 5.58773335748E+00 1.22614942780E+03 6.87708449614E+00 7.59091987515E+02 6.45510278426E+00 7.34037663656E+02 4.24590411302E+00 9.56372404431E+02 4.40873982351E+00 
5.00000000000E-01 7.50000000000E-01 1.00000000000E+00 8.61526888818E+02 5.72659232271E+00 5.11418738858E+02 5.48732715119E+00 1.14891245137E+03 6.06685980164E+00 1.13838790854E+03 7.45805108919E+00 6.73921385058E+02 7.01901255289E+00 6.80714518701E+02 4.59107985107E+00 9.04290433502E+02 4.77664060877E+00 
1.00000000000E+00 1.25000000000E+00 1.50000000000E+00 7.84270024743E+02 5.87867626708E+00 4.41666238994E+02 5.64664799052E+00 1.06565146798E+03 6.22809938432E+00 1.03285541340E+03 7.64434257507E+00 5.80149348841E+02 7.22343348885E+00 6.21139156546E+02 4.72214240039E+00 8.39282142341E+02 4.90277639182E+00 
1.50000000000E+00 1.75000000000E+00 2.00000000000E+00 7.68290370166E+02 5.90837353722E+00 4.48711012560E+02 5.71078537132E+00 1.02322818239E+03 6.22488541136E+00 1.00349986956E+03 7.66981324643E+00 5.83550822805E+02 7.30458968907E+00 6.11569193148E+02 4.73498539290E+00 8.12823774435E+02 4.90217438315E+00 
2.00000000000E+00 2.25000000000E+00 2.50000000000E+00 7.53448047612E+02 6.04993246540E+00 4.77280293448E+02 5.97419220121E+00 9.69297191118E+02 6.32731380645E+00 9.76446857074E+02 7.83962295522E+00 6.14561372856E+02 7.64978064060E+00 6.02694772234E+02 4.85529009166E+00 7.72719663650E+02 5.00663342647E+00 
#nx: 3


==> results/WJ_h/KKKS08/WMDstar_FULL_R.abs_yl_ss.dat <==
#labels: abs_ylm_lower[1] abs_ylm_center[2] abs_ylm_upper[3] tot_scale01[4] tot_scale01_Err[5] tot_scale02[6] tot_scale02_Err[7] tot_scale03[8] tot_scale03_Err[9] tot_scale04[10] tot_scale04_Err[11] tot_scale05[12] tot_scale05_Err[13] tot_scale06[14] tot_scale06_Err[15] tot_scale07[16] tot_scale07_Err[17]
#neval: 539999998
#overflow:lower center upper 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 
0.00000000000E+00 2.50000000000E-01 5.00000000000E-01 1.55212909864E+03 8.73987480840E-01 1.34141727643E+03 7.68682736169E-01 1.71452832259E+03 9.81104788033E-01 1.98563476584E+03 1.12124521856E+00 1.70785628737E+03 9.78713677315E-01 1.25060977024E+03 7.03564713223E-01 1.37689463885E+03 7.83055921951E-01 
5.00000000000E-01 7.50000000000E-01 1.00000000000E+00 1.55211386854E+03 8.75603815159E-01 1.34258403134E+03 7.65947371574E-01 1.71303248523E+03 9.85256858042E-01 1.98534575008E+03 1.12428008554E+00 1.70912931548E+03 9.75169414274E-01 1.25086908643E+03 7.05226975842E-01 1.37614623750E+03 7.87740304826E-01 
1.00000000000E+00 1.25000000000E+00 1.50000000000E+00 1.54042314678E+03 8.73746007918E-01 1.33576867617E+03 7.61781610715E-01 1.69545063709E+03 9.85827858935E-01 1.96948220946E+03 1.12177722003E+00 1.70007689543E+03 9.69694047919E-01 1.24176986584E+03 7.03749709327E-01 1.36234822114E+03 7.87604633024E-01 
1.50000000000E+00 1.75000000000E+00 2.00000000000E+00 1.49172123552E+03 9.40265940875E-01 1.29993419577E+03 8.17443258912E-01 1.63448646244E+03 1.06093073807E+00 1.90618440224E+03 1.21465584408E+00 1.65384876581E+03 1.03999804701E+00 1.20293415009E+03 7.57656985392E-01 1.31402429833E+03 8.49691821443E-01 
2.00000000000E+00 2.25000000000E+00 2.50000000000E+00 1.38008822632E+03 1.08334376549E+00 1.21236527587E+03 9.45747773461E-01 1.50128715903E+03 1.21005737100E+00 1.76234833707E+03 1.39352242737E+00 1.54161516836E+03 1.20240745714E+00 1.11341281231E+03 8.73084696382E-01 1.20764637871E+03 9.69543123124E-01 
#nx: 3


==> results/WJ_h/KKKS08/WMDstar_FULL_R.cross_os.dat <==
#labels: tot_scale01[1] tot_scale01_Err[2] tot_scale02[3] tot_scale02_Err[4] tot_scale03[5] tot_scale03_Err[6] tot_scale04[7] tot_scale04_Err[8] tot_scale05[9] tot_scale05_Err[10] tot_scale06[11] tot_scale06_Err[12] tot_scale07[13] tot_scale07_Err[14] qbqb_scale01[15] qbqb_scale01_Err[16] qbqb_scale02[17] qbqb_scale02_Err[18] qbqb_scale03[19] qbqb_scale03_Err[20] qbqb_scale04[21] qbqb_scale04_Err[22] qbqb_scale05[23] qbqb_scale05_Err[24] qbqb_scale06[25] qbqb_scale06_Err[26] qbqb_scale07[27] qbqb_scale07_Err[28] gqb_scale01[29] gqb_scale01_Err[30] gqb_scale02[31] gqb_scale02_Err[32] gqb_scale03[33] gqb_scale03_Err[34] gqb_scale04[35] gqb_scale04_Err[36] gqb_scale05[37] gqb_scale05_Err[38] gqb_scale06[39] gqb_scale06_Err[40] gqb_scale07[41] gqb_scale07_Err[42] qqb_scale01[43] qqb_scale01_Err[44] qqb_scale02[45] qqb_scale02_Err[46] qqb_scale03[47] qqb_scale03_Err[48] qqb_scale04[49] qqb_scale04_Err[50] qqb_scale05[51] qqb_scale05_Err[52] qqb_scale06[53] qqb_scale06_Err[54] qqb_scale07[55] qqb_scale07_Err[56] qbg_scale01[57] qbg_scale01_Err[58] qbg_scale02[59] qbg_scale02_Err[60] qbg_scale03[61] qbg_scale03_Err[62] qbg_scale04[63] qbg_scale04_Err[64] qbg_scale05[65] qbg_scale05_Err[66] qbg_scale06[67] qbg_scale06_Err[68] qbg_scale07[69] qbg_scale07_Err[70] gg_scale01[71] gg_scale01_Err[72] gg_scale02[73] gg_scale02_Err[74] gg_scale03[75] gg_scale03_Err[76] gg_scale04[77] gg_scale04_Err[78] gg_scale05[79] gg_scale05_Err[80] gg_scale06[81] gg_scale06_Err[82] gg_scale07[83] gg_scale07_Err[84] qg_scale01[85] qg_scale01_Err[86] qg_scale02[87] qg_scale02_Err[88] qg_scale03[89] qg_scale03_Err[90] qg_scale04[91] qg_scale04_Err[92] qg_scale05[93] qg_scale05_Err[94] qg_scale06[95] qg_scale06_Err[96] qg_scale07[97] qg_scale07_Err[98] qbq_scale01[99] qbq_scale01_Err[100] qbq_scale02[101] qbq_scale02_Err[102] qbq_scale03[103] qbq_scale03_Err[104] qbq_scale04[105] qbq_scale04_Err[106] qbq_scale05[107] qbq_scale05_Err[108] qbq_scale06[109] qbq_scale06_Err[110] qbq_scale07[111] qbq_scale07_Err[112] gq_scale01[113] gq_scale01_Err[114] gq_scale02[115] gq_scale02_Err[116] gq_scale03[117] gq_scale03_Err[118] gq_scale04[119] gq_scale04_Err[120] gq_scale05[121] gq_scale05_Err[122] gq_scale06[123] gq_scale06_Err[124] gq_scale07[125] gq_scale07_Err[126] qq_scale01[127] qq_scale01_Err[128] qq_scale02[129] qq_scale02_Err[130] qq_scale03[131] qq_scale03_Err[132] qq_scale04[133] qq_scale04_Err[134] qq_scale05[135] qq_scale05_Err[136] qq_scale06[137] qq_scale06_Err[138] qq_scale07[139] qq_scale07_Err[140]
#neval: 539999998
2.04533680120E+03 7.06633731859E+00 1.22526467531E+03 6.76235035234E+00 2.70811709914E+03 7.49055744210E+00 2.68568678220E+03 9.19458418214E+00 1.60220873758E+03 8.64376031995E+00 1.62293334711E+03 5.67335800050E+00 2.14026151100E+03 5.89342808603E+00 4.84185032818E+00 7.21399274534E-03 3.09977021984E+00 4.71823192040E-03 6.62794472355E+00 9.81792301077E-03 6.12749460510E+00 9.14612161881E-03 3.91403750447E+00 5.96984524078E-03 3.92611201587E+00 5.84694862809E-03 5.36487659284E+00 7.93819910700E-03 2.89391738910E+02 1.74789678002E-01 2.44239478988E+02 1.39798923896E-01 3.24073821744E+02 2.05973767415E-01 3.69483494127E+02 2.22725280820E-01 3.10544775468E+02 1.77396799802E-01 2.33454802716E+02 1.41187052645E-01 2.60653734571E+02 1.65806846219E-01 1.08849215248E+02 7.20858935750E-01 6.27307288478E+01 5.95887824337E-01 1.48459124886E+02 8.44574157677E-01 1.39859716510E+02 9.17738920078E-01 8.03581282289E+01 7.55359082185E-01 8.74861202876E+01 5.82920343672E-01 1.19034587148E+02 6.80354860765E-01 2.89337917200E+02 1.74159655364E-01 2.44186962369E+02 1.39034461204E-01 3.23986988829E+02 2.05102969377E-01 3.69422893786E+02 2.22017871451E-01 3.10482632557E+02 1.76495559966E-01 2.33407563055E+02 1.40631346144E-01 2.60583174809E+02 1.65077702971E-01 1.98145715360E+02 1.09511621465E+00 1.28905310244E+02 1.12119802231E+00 2.49178786678E+02 1.10769106710E+00 2.75872862179E+02 1.45424366545E+00 1.77807841070E+02 1.44383420210E+00 1.51366487018E+02 8.70263326153E-01 1.88358279349E+02 8.51101969113E-01 7.24215726761E+02 2.83924019390E+00 4.93825421322E+02 2.68957636788E+00 9.08998464390E+02 3.01642645125E+00 9.44934327803E+02 3.67072217595E+00 6.39759391089E+02 3.42799504438E+00 5.76711536637E+02 2.28223925450E+00 7.20397091621E+02 2.38579340148E+00 1.08315895707E+02 7.27574958521E-01 6.24806738244E+01 5.94018960486E-01 1.48026537975E+02 8.54142145809E-01 1.39107979131E+02 9.26205640603E-01 8.00086708086E+01 7.52853596555E-01 8.70736950937E+01 5.88441741101E-01 1.18699826102E+02 6.88020059225E-01 7.25401275777E+02 2.82821625720E+00 4.95055275567E+02 2.67417618348E+00 9.11347265265E+02 3.01718068003E+00 9.46879339493E+02 3.65779209019E+00 6.41745008182E+02 3.40952061020E+00 5.77722383339E+02 2.27451676609E+00 7.22672501417E+02 2.38350248534E+00 -4.03097114184E+02 1.86104637456E+00 -5.08487934568E+02 1.98430015381E+00 -3.09430356040E+02 1.84126185112E+00 -5.06987948036E+02 2.44540282243E+00 -6.41850553669E+02 2.55234182289E+00 -3.27987856133E+02 1.47324748398E+00 -2.53629513834E+02 1.39799571705E+00 
#nx: 0


==> results/WJ_h/KKKS08/WMDstar_FULL_R.cross_ss.dat <==
#labels: tot_scale01[1] tot_scale01_Err[2] tot_scale02[3] tot_scale02_Err[4] tot_scale03[5] tot_scale03_Err[6] tot_scale04[7] tot_scale04_Err[8] tot_scale05[9] tot_scale05_Err[10] tot_scale06[11] tot_scale06_Err[12] tot_scale07[13] tot_scale07_Err[14] qbqb_scale01[15] qbqb_scale01_Err[16] qbqb_scale02[17] qbqb_scale02_Err[18] qbqb_scale03[19] qbqb_scale03_Err[20] qbqb_scale04[21] qbqb_scale04_Err[22] qbqb_scale05[23] qbqb_scale05_Err[24] qbqb_scale06[25] qbqb_scale06_Err[26] qbqb_scale07[27] qbqb_scale07_Err[28] gqb_scale01[29] gqb_scale01_Err[30] gqb_scale02[31] gqb_scale02_Err[32] gqb_scale03[33] gqb_scale03_Err[34] gqb_scale04[35] gqb_scale04_Err[36] gqb_scale05[37] gqb_scale05_Err[38] gqb_scale06[39] gqb_scale06_Err[40] gqb_scale07[41] gqb_scale07_Err[42] qqb_scale01[43] qqb_scale01_Err[44] qqb_scale02[45] qqb_scale02_Err[46] qqb_scale03[47] qqb_scale03_Err[48] qqb_scale04[49] qqb_scale04_Err[50] qqb_scale05[51] qqb_scale05_Err[52] qqb_scale06[53] qqb_scale06_Err[54] qqb_scale07[55] qqb_scale07_Err[56] qbg_scale01[57] qbg_scale01_Err[58] qbg_scale02[59] qbg_scale02_Err[60] qbg_scale03[61] qbg_scale03_Err[62] qbg_scale04[63] qbg_scale04_Err[64] qbg_scale05[65] qbg_scale05_Err[66] qbg_scale06[67] qbg_scale06_Err[68] qbg_scale07[69] qbg_scale07_Err[70] gg_scale01[71] gg_scale01_Err[72] gg_scale02[73] gg_scale02_Err[74] gg_scale03[75] gg_scale03_Err[76] gg_scale04[77] gg_scale04_Err[78] gg_scale05[79] gg_scale05_Err[80] gg_scale06[81] gg_scale06_Err[82] gg_scale07[83] gg_scale07_Err[84] qg_scale01[85] qg_scale01_Err[86] qg_scale02[87] qg_scale02_Err[88] qg_scale03[89] qg_scale03_Err[90] qg_scale04[91] qg_scale04_Err[92] qg_scale05[93] qg_scale05_Err[94] qg_scale06[95] qg_scale06_Err[96] qg_scale07[97] qg_scale07_Err[98] qbq_scale01[99] qbq_scale01_Err[100] qbq_scale02[101] qbq_scale02_Err[102] qbq_scale03[103] qbq_scale03_Err[104] qbq_scale04[105] qbq_scale04_Err[106] qbq_scale05[107] qbq_scale05_Err[108] qbq_scale06[109] qbq_scale06_Err[110] qbq_scale07[111] qbq_scale07_Err[112] gq_scale01[113] gq_scale01_Err[114] gq_scale02[115] gq_scale02_Err[116] gq_scale03[117] gq_scale03_Err[118] gq_scale04[119] gq_scale04_Err[120] gq_scale05[121] gq_scale05_Err[122] gq_scale06[123] gq_scale06_Err[124] gq_scale07[125] gq_scale07_Err[126] qq_scale01[127] qq_scale01_Err[128] qq_scale02[129] qq_scale02_Err[130] qq_scale03[131] qq_scale03_Err[132] qq_scale04[133] qq_scale04_Err[134] qq_scale05[135] qq_scale05_Err[136] qq_scale06[137] qq_scale06_Err[138] qq_scale07[139] qq_scale07_Err[140]
#neval: 539999998
3.75803673785E+03 1.19917922175E+00 3.26576989007E+03 1.03981664141E+00 4.12913077050E+03 1.35702592891E+00 4.80426795455E+03 1.53859476108E+00 4.15593362174E+03 1.32270175494E+00 3.02967735463E+03 9.66376986775E-01 3.31823261399E+03 1.08435293585E+00 2.33384296492E+02 9.62225139887E-02 2.03110123389E+02 9.18027153579E-02 2.56534537914E+02 9.90727289452E-02 2.97175027422E+02 1.22630591861E-01 2.57803479093E+02 1.16397927980E-01 1.88600032959E+02 7.77778567719E-02 2.06856712275E+02 7.98151985894E-02 2.89590333630E+02 1.01303256854E-01 2.44428015451E+02 8.41886460849E-02 3.24243731249E+02 1.16470406240E-01 3.69732187039E+02 1.29317558592E-01 3.10782136570E+02 1.06921035618E-01 2.33617017131E+02 8.17581746133E-02 2.60799664705E+02 9.36003248012E-02 4.67893413003E+02 3.57555353156E-01 4.06965466140E+02 3.09276572829E-01 5.15405794959E+02 4.01265251681E-01 5.95551600789E+02 4.55547260401E-01 5.16442274489E+02 3.91303866553E-01 3.78209927026E+02 2.89686586801E-01 4.15706460459E+02 3.24273192629E-01 2.89786138432E+02 1.01719488294E-01 2.44584650496E+02 8.45730050564E-02 3.24458802342E+02 1.17053035852E-01 3.69978340763E+02 1.29898245091E-01 3.10980237936E+02 1.07480844571E-01 2.33775777223E+02 8.20680985817E-02 2.60991799937E+02 9.41353578923E-02 3.95955515633E+02 4.09674108047E-01 3.83180193810E+02 4.13680003491E-01 3.98308851917E+02 4.18751284791E-01 5.13232648317E+02 5.41999852968E-01 4.91736025322E+02 5.32664255865E-01 3.16599836963E+02 3.25213334341E-01 3.16218743310E+02 3.22462950821E-01 7.95032353833E+02 2.50454940585E-01 6.80858710552E+02 2.03307519148E-01 8.81079814262E+02 2.94113030881E-01 1.01647984061E+03 3.21936746490E-01 8.66556611154E+02 2.59230882276E-01 6.40812996589E+02 2.01445332181E-01 7.07831759107E+02 2.35408940532E-01 4.67703680065E+02 3.58247606012E-01 4.06814505173E+02 3.09008766478E-01 5.15223593195E+02 4.01713803408E-01 5.95407028486E+02 4.54864558852E-01 5.16256733851E+02 3.90902412610E-01 3.78054417789E+02 2.90227973662E-01 4.15555571999E+02 3.24560607174E-01 7.94977886390E+02 2.49297348782E-01 6.80786563389E+02 2.01691782183E-01 8.80992061711E+02 2.92978182870E-01 1.01643947810E+03 3.19395810250E-01 8.66422516315E+02 2.56703027028E-01 6.40767132748E+02 2.00515776134E-01 7.07763963750E+02 2.34302994962E-01 2.40340672779E+01 5.36360605275E-02 1.54029914359E+01 3.60746220492E-02 3.28531162494E+01 7.09340650301E-02 3.03863303229E+01 6.59769676807E-02 1.94302402712E+01 4.60569861387E-02 1.94933788122E+01 4.31325259008E-02 2.65901287932E+01 5.67520701797E-02 
#nx: 0


==> results/WJ_h/KKKS08/WMDstar_FULL_R.pt_had_os.dat <==
#labels: pt_had_lower[1] pt_had_center[2] pt_had_upper[3] tot_scale01[4] tot_scale01_Err[5] tot_scale02[6] tot_scale02_Err[7] tot_scale03[8] tot_scale03_Err[9] tot_scale04[10] tot_scale04_Err[11] tot_scale05[12] tot_scale05_Err[13] tot_scale06[14] tot_scale06_Err[15] tot_scale07[16] tot_scale07_Err[17]
#neval: 539999998
#overflow:lower center upper 4.28959864546E-02 1.29746123367E-03 5.50698062897E-02 1.34619253996E-03 3.65438587446E-02 1.40324861867E-03 6.07572778196E-02 2.14146659020E-03 7.50987494231E-02 1.98096653748E-03 3.23015795563E-02 8.70416260511E-04 2.58796770588E-02 8.15689587471E-04 
8.00000000000E+00 1.00000000000E+01 1.20000000000E+01 -2.39822338343E+01 1.72447124143E+00 -1.01521647590E+02 1.64075239571E+00 4.50800749664E+01 1.80588602807E+00 -2.01462253752E+01 2.18500712924E+00 -1.21815688710E+02 2.07057159397E+00 -2.36265755260E+01 1.39812967632E+00 3.08063337894E+01 1.46172081918E+00 
1.20000000000E+01 1.60000000000E+01 2.00000000000E+01 3.55648553790E+01 6.50469546611E-01 -1.36848309605E+00 6.23112486998E-01 6.63792423204E+01 6.71342431849E-01 5.05486010384E+01 8.29821813352E-01 1.63166816624E+00 7.92083079988E-01 2.67123236635E+01 5.25710757486E-01 5.04686846451E+01 5.39058323316E-01 
2.00000000000E+01 3.00000000000E+01 4.00000000000E+01 3.28205835958E+01 1.76676288764E-01 2.25148518309E+01 1.70036950478E-01 4.07070041880E+01 1.85494503955E-01 4.20587088048E+01 2.34703445744E-01 2.84848205363E+01 2.19739904606E-01 2.64798174907E+01 1.39969025235E-01 3.25982239554E+01 1.43005810989E-01 
4.00000000000E+01 6.00000000000E+01 8.00000000000E+01 1.77588573421E+01 4.64469708797E-02 1.68661451324E+01 4.43796642960E-02 1.80932384418E+01 5.40752014841E-02 2.20826840673E+01 6.77327558181E-02 2.10831622100E+01 5.94630740449E-02 1.45367935576E+01 3.52969813507E-02 1.48449912466E+01 3.72507577775E-02 
8.00000000000E+01 5.40000000000E+02 1.00000000000E+03 5.34680539729E-01 7.57562599210E-04 5.64958916112E-01 7.20348407364E-04 5.04313755663E-01 9.91631282712E-04 6.93282713396E-01 1.20463009567E-03 7.25548696174E-01 1.01539904999E-03 4.27639765610E-01 5.49257603294E-04 4.00017303422E-01 6.18262105820E-04 
#nx: 3


==> results/WJ_h/KKKS08/WMDstar_FULL_R.pt_had_ss.dat <==
#labels: pt_had_lower[1] pt_had_center[2] pt_had_upper[3] tot_scale01[4] tot_scale01_Err[5] tot_scale02[6] tot_scale02_Err[7] tot_scale03[8] tot_scale03_Err[9] tot_scale04[10] tot_scale04_Err[11] tot_scale05[12] tot_scale05_Err[13] tot_scale06[14] tot_scale06_Err[15] tot_scale07[16] tot_scale07_Err[17]
#neval: 539999998
#overflow:lower center upper 4.57736423796E-03 1.91629681034E-04 6.04569525100E-03 2.61567122133E-04 3.60434527769E-03 1.53092409731E-04 6.43736862776E-03 2.83993486579E-04 8.24982545916E-03 3.73422614756E-04 3.65449884833E-03 1.55750819893E-04 2.75267667112E-03 1.15549934358E-04 
8.00000000000E+00 1.00000000000E+01 1.20000000000E+01 3.42131574103E+02 2.80600513233E-01 2.85674860445E+02 2.41410319698E-01 3.87567845693E+02 3.17944078657E-01 4.36457745601E+02 3.57652152746E-01 3.63102808205E+02 3.06226364955E-01 2.76177283610E+02 2.26787488125E-01 3.12081880891E+02 2.55827121638E-01 
1.20000000000E+01 1.60000000000E+01 2.00000000000E+01 1.45065607176E+02 8.03698439058E-02 1.25008128771E+02 7.05505731928E-02 1.60253225074E+02 8.98627570206E-02 1.85191149507E+02 1.03406402242E-01 1.58909683290E+02 8.99071932833E-02 1.17054784561E+02 6.46447585119E-02 1.28935882123E+02 7.16952789743E-02 
2.00000000000E+01 3.00000000000E+01 4.00000000000E+01 4.09262703608E+01 1.68528938523E-02 3.66786378605E+01 1.50296477940E-02 4.38304497481E+01 1.86008373180E-02 5.23284020667E+01 2.21264591169E-02 4.66710839535E+01 1.93123666922E-02 3.29886095482E+01 1.34249577783E-02 3.52051053967E+01 1.45773448006E-02 
4.00000000000E+01 6.00000000000E+01 8.00000000000E+01 7.74177975761E+00 3.47531720392E-03 7.25137754526E+00 3.18727158061E-03 8.00111154434E+00 3.80261272148E-03 9.96767788414E+00 4.64591727529E-03 9.26714029031E+00 4.12880926460E-03 6.21281691642E+00 2.73231467503E-03 6.38657711493E+00 2.92612414940E-03 
8.00000000000E+01 5.40000000000E+02 1.00000000000E+03 1.09421493962E-01 7.07916386481E-05 1.07984830140E-01 6.59153327346E-05 1.08342448540E-01 7.51628715174E-05 1.42941610164E-01 9.68923255120E-05 1.39230841680E-01 8.73245676084E-05 8.70853936529E-02 5.45970679842E-05 8.53823479504E-02 5.54851570330E-05 
#nx: 3


==> results/WJ_h/KKKS08/WMDstar_FULL_V.abs_yl_os.dat <==
#labels: abs_ylm_lower[1] abs_ylm_center[2] abs_ylm_upper[3] tot_scale01[4] tot_scale01_Err[5] tot_scale02[6] tot_scale02_Err[7] tot_scale03[8] tot_scale03_Err[9] tot_scale04[10] tot_scale04_Err[11] tot_scale05[12] tot_scale05_Err[13] tot_scale06[14] tot_scale06_Err[15] tot_scale07[16] tot_scale07_Err[17]
#neval: 270000000
#overflow:lower center upper 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 
0.00000000000E+00 2.50000000000E-01 5.00000000000E-01 1.01062021480E+04 2.23965041258E+00 9.11278636913E+03 2.05307977341E+00 1.13128310508E+04 2.54624078123E+00 1.05040875298E+04 2.54573780226E+00 9.42244252577E+03 2.29051096209E+00 9.64297650761E+03 2.04610789645E+00 1.06968135727E+04 2.28129026859E+00 
5.00000000000E-01 7.50000000000E-01 1.00000000000E+00 9.62730610950E+03 2.30650512765E+00 8.74420943119E+03 2.12755687251E+00 1.07092749189E+04 2.59523825086E+00 1.00579588734E+04 2.64520628276E+00 9.10256559902E+03 2.39322510851E+00 9.15484686497E+03 2.09620177667E+00 1.01014768862E+04 2.31713516987E+00 
1.00000000000E+00 1.25000000000E+00 1.50000000000E+00 8.67537825769E+03 2.41014549831E+00 7.98964316917E+03 2.26998290304E+00 9.53233039834E+03 2.67772628808E+00 9.14985940417E+03 2.77906292747E+00 8.41969226744E+03 2.57423580376E+00 8.19816392276E+03 2.18035618579E+00 8.95241924046E+03 2.38242194316E+00 
1.50000000000E+00 1.75000000000E+00 2.00000000000E+00 7.32607153827E+03 2.60465318569E+00 6.87741121204E+03 2.50172841039E+00 7.91483364664E+03 2.84865161214E+00 7.82124581713E+03 3.06486780615E+00 7.36082527749E+03 2.88624597746E+00 6.86588393166E+03 2.32457877018E+00 7.38963256280E+03 2.49933855332E+00 
2.00000000000E+00 2.25000000000E+00 2.50000000000E+00 5.73107336038E+03 2.89091095372E+00 5.50270615614E+03 2.87741907090E+00 6.07070053231E+03 3.10071732579E+00 6.20244480241E+03 3.43291870793E+00 5.98762942795E+03 3.36271170746E+00 5.32178432316E+03 2.56595445205E+00 5.62951579421E+03 2.70325833896E+00 
#nx: 3


==> results/WJ_h/KKKS08/WMDstar_FULL_V.abs_yl_ss.dat <==
#labels: abs_ylm_lower[1] abs_ylm_center[2] abs_ylm_upper[3] tot_scale01[4] tot_scale01_Err[5] tot_scale02[6] tot_scale02_Err[7] tot_scale03[8] tot_scale03_Err[9] tot_scale04[10] tot_scale04_Err[11] tot_scale05[12] tot_scale05_Err[13] tot_scale06[14] tot_scale06_Err[15] tot_scale07[16] tot_scale07_Err[17]
#neval: 270000000
#overflow:lower center upper 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 
0.00000000000E+00 2.50000000000E-01 5.00000000000E-01 3.70524061151E+02 2.79476234585E-01 9.97407147915E+02 3.12422046742E-01 -2.66886618412E+02 3.26955249159E-01 3.79376165056E+02 3.56853397592E-01 1.18785782865E+03 3.83523033140E-01 3.67565642077E+02 2.31498769647E-01 -1.37280031179E+02 2.57335896015E-01 
5.00000000000E-01 7.50000000000E-01 1.00000000000E+00 3.71235067284E+02 2.81134443792E-01 9.35388230085E+02 3.17679223632E-01 -2.00889124179E+02 3.21849739465E-01 3.84717874247E+02 3.59142110646E-01 1.11317472800E+03 3.90694793769E-01 3.64585953390E+02 2.33435536379E-01 -8.80524075623E+01 2.53161666515E-01 
1.00000000000E+00 1.25000000000E+00 1.50000000000E+00 3.64649722808E+02 2.84904294984E-01 8.18291569535E+02 3.28766741813E-01 -9.28794711277E+01 3.13029163550E-01 3.84914204766E+02 3.63144156727E-01 9.72285917279E+02 4.04405402623E-01 3.52386139366E+02 2.36896206555E-01 -8.53794286310E+00 2.46941786913E-01 
1.50000000000E+00 1.75000000000E+00 2.00000000000E+00 3.41943482018E+02 2.89685628784E-01 6.62310843819E+02 3.38014387046E-01 2.06544892661E+01 3.01961338972E-01 3.67869194835E+02 3.67834431449E-01 7.84678586147E+02 4.15781191597E-01 3.24817178596E+02 2.42211802075E-01 7.27840472887E+01 2.39959710244E-01 
2.00000000000E+00 2.25000000000E+00 2.50000000000E+00 2.95054483043E+02 2.99970503057E-01 4.88108558417E+02 3.50402082060E-01 1.03094353774E+02 2.99402652248E-01 3.22054603636E+02 3.77425308063E-01 5.75549910103E+02 4.29433234119E-01 2.76345777502E+02 2.53087601891E-01 1.27243343335E+02 2.40925098192E-01 
#nx: 3


==> results/WJ_h/KKKS08/WMDstar_FULL_V.cross_os.dat <==
#labels: tot_scale01[1] tot_scale01_Err[2] tot_scale02[3] tot_scale02_Err[4] tot_scale03[5] tot_scale03_Err[6] tot_scale04[7] tot_scale04_Err[8] tot_scale05[9] tot_scale05_Err[10] tot_scale06[11] tot_scale06_Err[12] tot_scale07[13] tot_scale07_Err[14] qbqb_scale01[15] qbqb_scale01_Err[16] qbqb_scale02[17] qbqb_scale02_Err[18] qbqb_scale03[19] qbqb_scale03_Err[20] qbqb_scale04[21] qbqb_scale04_Err[22] qbqb_scale05[23] qbqb_scale05_Err[24] qbqb_scale06[25] qbqb_scale06_Err[26] qbqb_scale07[27] qbqb_scale07_Err[28] gqb_scale01[29] gqb_scale01_Err[30] gqb_scale02[31] gqb_scale02_Err[32] gqb_scale03[33] gqb_scale03_Err[34] gqb_scale04[35] gqb_scale04_Err[36] gqb_scale05[37] gqb_scale05_Err[38] gqb_scale06[39] gqb_scale06_Err[40] gqb_scale07[41] gqb_scale07_Err[42] qqb_scale01[43] qqb_scale01_Err[44] qqb_scale02[45] qqb_scale02_Err[46] qqb_scale03[47] qqb_scale03_Err[48] qqb_scale04[49] qqb_scale04_Err[50] qqb_scale05[51] qqb_scale05_Err[52] qqb_scale06[53] qqb_scale06_Err[54] qqb_scale07[55] qqb_scale07_Err[56] qbg_scale01[57] qbg_scale01_Err[58] qbg_scale02[59] qbg_scale02_Err[60] qbg_scale03[61] qbg_scale03_Err[62] qbg_scale04[63] qbg_scale04_Err[64] qbg_scale05[65] qbg_scale05_Err[66] qbg_scale06[67] qbg_scale06_Err[68] qbg_scale07[69] qbg_scale07_Err[70] gg_scale01[71] gg_scale01_Err[72] gg_scale02[73] gg_scale02_Err[74] gg_scale03[75] gg_scale03_Err[76] gg_scale04[77] gg_scale04_Err[78] gg_scale05[79] gg_scale05_Err[80] gg_scale06[81] gg_scale06_Err[82] gg_scale07[83] gg_scale07_Err[84] qg_scale01[85] qg_scale01_Err[86] qg_scale02[87] qg_scale02_Err[88] qg_scale03[89] qg_scale03_Err[90] qg_scale04[91] qg_scale04_Err[92] qg_scale05[93] qg_scale05_Err[94] qg_scale06[95] qg_scale06_Err[96] qg_scale07[97] qg_scale07_Err[98] qbq_scale01[99] qbq_scale01_Err[100] qbq_scale02[101] qbq_scale02_Err[102] qbq_scale03[103] qbq_scale03_Err[104] qbq_scale04[105] qbq_scale04_Err[106] qbq_scale05[107] qbq_scale05_Err[108] qbq_scale06[109] qbq_scale06_Err[110] qbq_scale07[111] qbq_scale07_Err[112] gq_scale01[113] gq_scale01_Err[114] gq_scale02[115] gq_scale02_Err[116] gq_scale03[117] gq_scale03_Err[118] gq_scale04[119] gq_scale04_Err[120] gq_scale05[121] gq_scale05_Err[122] gq_scale06[123] gq_scale06_Err[124] gq_scale07[125] gq_scale07_Err[126] qq_scale01[127] qq_scale01_Err[128] qq_scale02[129] qq_scale02_Err[130] qq_scale03[131] qq_scale03_Err[132] qq_scale04[133] qq_scale04_Err[134] qq_scale05[135] qq_scale05_Err[136] qq_scale06[137] qq_scale06_Err[138] qq_scale07[139] qq_scale07_Err[140]
#neval: 270000000
2.07340217696E+04 2.56190745953E+00 1.91144296378E+04 2.45857585052E+00 2.27713747492E+04 2.83672481604E+00 2.18691969623E+04 3.03752283361E+00 2.01477850078E+04 2.85429365462E+00 1.95928626930E+04 2.28145863988E+00 2.13860851649E+04 2.47282106651E+00 1.93700565678E+00 3.61717781299E-03 2.25380483503E+00 3.38976340146E-03 3.11622446206E-01 3.40086968350E-03 2.46854702628E+00 4.71671732166E-03 2.85012112521E+00 4.33442726730E-03 1.55985906600E+00 2.88048340180E-03 2.33165065159E-01 2.67573744259E-03 2.50002661036E+00 4.21757173115E-02 4.40622496401E+01 4.20498094372E-02 -4.63355451807E+01 5.16736979911E-02 -3.15435027249E+00 5.73346841743E-02 5.18956824502E+01 5.37184174378E-02 6.48772918690E+00 3.36043931928E-02 -3.13213714993E+01 3.90593068582E-02 6.92824029210E+02 2.06328572575E-01 8.65846996944E+02 2.30508420861E-01 4.99312832322E+02 1.96294096288E-01 7.96641229534E+02 2.61739226386E-01 1.02594476127E+03 2.85466420866E-01 6.17749815662E+02 1.74884374534E-01 4.67345418264E+02 1.61723983326E-01 2.49102757464E+00 4.23210871307E-02 4.40033818350E+01 4.11059300262E-02 -4.63095332826E+01 5.21899442938E-02 -3.16089973403E+00 5.73835218147E-02 5.18279826174E+01 5.27851126758E-02 6.47895988052E+00 3.37736368351E-02 -3.13010128756E+01 3.93422156995E-02 -3.65946074528E+01 1.41131752442E-01 -3.90511651379E+01 1.30990242069E-01 -5.13471796984E+01 1.83476857367E-01 -6.62052779651E+01 2.59524829211E-01 -6.27258154319E+01 2.03379912208E-01 -2.38928724660E+01 9.10549992669E-02 -3.31918102070E+01 1.00495110548E-01 9.03805671355E+03 1.51068427700E+00 7.58846382972E+03 1.35230827404E+00 1.07630963800E+04 1.75339794626E+00 9.31203229372E+03 1.79267474659E+00 7.63869997011E+03 1.56864268734E+00 8.66849759244E+03 1.33902752482E+00 1.01336389199E+04 1.52330812932E+00 6.68461340943E+02 1.86920021028E-01 8.28333354909E+02 1.98014631716E-01 4.90776091928E+02 1.88527518118E-01 7.64727958742E+02 2.33599056923E-01 9.77807146720E+02 2.43028828192E-01 5.98379422316E+02 1.61481253205E-01 4.60974445026E+02 1.60150968695E-01 9.03678814808E+03 1.59742031706E+00 7.58708927136E+03 1.43418603727E+00 1.07632520509E+04 1.84886495432E+00 9.31075374309E+03 1.89950665795E+00 7.63815272555E+03 1.66438847392E+00 8.66713797502E+03 1.41556109703E+00 1.01328026232E+04 1.60723145741E+00 1.32666944678E+03 4.40813984871E-01 2.19283404109E+03 5.18555942864E-01 3.97959869535E+02 4.30139826192E-01 1.75386366330E+03 6.55064568368E-01 2.82200286765E+03 6.92843429731E-01 1.04976963869E+03 3.29456379537E-01 2.86077616987E+02 2.86398148811E-01 
#nx: 0


==> results/WJ_h/KKKS08/WMDstar_FULL_V.cross_ss.dat <==
#labels: tot_scale01[1] tot_scale01_Err[2] tot_scale02[3] tot_scale02_Err[4] tot_scale03[5] tot_scale03_Err[6] tot_scale04[7] tot_scale04_Err[8] tot_scale05[9] tot_scale05_Err[10] tot_scale06[11] tot_scale06_Err[12] tot_scale07[13] tot_scale07_Err[14] qbqb_scale01[15] qbqb_scale01_Err[16] qbqb_scale02[17] qbqb_scale02_Err[18] qbqb_scale03[19] qbqb_scale03_Err[20] qbqb_scale04[21] qbqb_scale04_Err[22] qbqb_scale05[23] qbqb_scale05_Err[24] qbqb_scale06[25] qbqb_scale06_Err[26] qbqb_scale07[27] qbqb_scale07_Err[28] gqb_scale01[29] gqb_scale01_Err[30] gqb_scale02[31] gqb_scale02_Err[32] gqb_scale03[33] gqb_scale03_Err[34] gqb_scale04[35] gqb_scale04_Err[36] gqb_scale05[37] gqb_scale05_Err[38] gqb_scale06[39] gqb_scale06_Err[40] gqb_scale07[41] gqb_scale07_Err[42] qqb_scale01[43] qqb_scale01_Err[44] qqb_scale02[45] qqb_scale02_Err[46] qqb_scale03[47] qqb_scale03_Err[48] qqb_scale04[49] qqb_scale04_Err[50] qqb_scale05[51] qqb_scale05_Err[52] qqb_scale06[53] qqb_scale06_Err[54] qqb_scale07[55] qqb_scale07_Err[56] qbg_scale01[57] qbg_scale01_Err[58] qbg_scale02[59] qbg_scale02_Err[60] qbg_scale03[61] qbg_scale03_Err[62] qbg_scale04[63] qbg_scale04_Err[64] qbg_scale05[65] qbg_scale05_Err[66] qbg_scale06[67] qbg_scale06_Err[68] qbg_scale07[69] qbg_scale07_Err[70] gg_scale01[71] gg_scale01_Err[72] gg_scale02[73] gg_scale02_Err[74] gg_scale03[75] gg_scale03_Err[76] gg_scale04[77] gg_scale04_Err[78] gg_scale05[79] gg_scale05_Err[80] gg_scale06[81] gg_scale06_Err[82] gg_scale07[83] gg_scale07_Err[84] qg_scale01[85] qg_scale01_Err[86] qg_scale02[87] qg_scale02_Err[88] qg_scale03[89] qg_scale03_Err[90] qg_scale04[91] qg_scale04_Err[92] qg_scale05[93] qg_scale05_Err[94] qg_scale06[95] qg_scale06_Err[96] qg_scale07[97] qg_scale07_Err[98] qbq_scale01[99] qbq_scale01_Err[100] qbq_scale02[101] qbq_scale02_Err[102] qbq_scale03[103] qbq_scale03_Err[104] qbq_scale04[105] qbq_scale04_Err[106] qbq_scale05[107] qbq_scale05_Err[108] qbq_scale06[109] qbq_scale06_Err[110] qbq_scale07[111] qbq_scale07_Err[112] gq_scale01[113] gq_scale01_Err[114] gq_scale02[115] gq_scale02_Err[116] gq_scale03[117] gq_scale03_Err[118] gq_scale04[119] gq_scale04_Err[120] gq_scale05[121] gq_scale05_Err[122] gq_scale06[123] gq_scale06_Err[124] gq_scale07[125] gq_scale07_Err[126] qq_scale01[127] qq_scale01_Err[128] qq_scale02[129] qq_scale02_Err[130] qq_scale03[131] qq_scale03_Err[132] qq_scale04[133] qq_scale04_Err[134] qq_scale05[135] qq_scale05_Err[136] qq_scale06[137] qq_scale06_Err[138] qq_scale07[139] qq_scale07_Err[140]
#neval: 270000000
8.71811170066E+02 3.18104128244E-01 1.95099251360E+03 3.54121012402E-01 -2.18373641883E+02 3.50725090420E-01 9.19598815225E+02 4.05999371430E-01 2.31705207277E+03 4.36711069218E-01 8.42926871245E+02 2.64287615168E-01 -1.68518741852E+01 2.77776693415E-01 2.14080048760E+00 1.24741227023E-03 2.63560868882E+00 1.27245011312E-03 3.00866093582E-01 1.09212182157E-03 2.73836102842E+00 1.61192648337E-03 3.34075921167E+00 1.61927677981E-03 1.72062287424E+00 9.99219972017E-04 2.16664665640E-01 8.58487952828E-04 6.61353402340E+00 1.88681758028E-02 4.71834497925E+01 1.72143982595E-02 -4.11274563108E+01 2.57943517483E-02 1.07226817626E+00 2.47132038216E-02 5.49646436738E+01 2.16479620338E-02 1.04485424841E+01 1.52425583903E-02 -2.64335473269E+01 2.02079680993E-02 4.59543268792E+02 1.21109416136E-01 4.09438477257E+02 1.11558883670E-01 5.13756444320E+02 1.40532564433E-01 4.86534817113E+02 1.40549064149E-01 4.38949740126E+02 1.30368043008E-01 4.33863486186E+02 1.07443845622E-01 4.86396394751E+02 1.23660187359E-01 6.59362494517E+00 1.89313527605E-02 4.71700923301E+01 1.72911854120E-02 -4.11486928537E+01 2.58906003443E-02 1.04564751814E+00 2.48081920337E-02 5.49457877398E+01 2.17414227506E-02 1.04278682031E+01 1.53057627291E-02 -2.64505485374E+01 2.02784067035E-02 -1.35726391205E+02 2.38084585648E-01 8.17170185321E+02 2.29975497685E-01 -1.06439564615E+03 3.04642450528E-01 -1.17827089053E+02 3.14279667701E-01 1.07114607991E+03 2.97609809455E-01 -1.29809409483E+02 1.89382246631E-01 -8.87933867424E+02 2.41179240136E-01 2.71578343357E+01 5.16873501375E-02 1.00010728201E+02 5.41406290626E-02 -5.65944956192E+01 5.57117828948E-02 1.77813290563E+01 6.70237915593E-02 1.16065134196E+02 6.93520293242E-02 3.36279029060E+01 4.13813117822E-02 -2.99747621564E+01 4.26294564153E-02 4.57153703861E+02 1.20319844225E-01 4.06729524184E+02 1.10279184990E-01 5.12791156539E+02 1.40303503118E-01 4.83501139985E+02 1.39268152810E-01 4.35534757499E+02 1.28516401123E-01 4.31929657873E+02 1.06950509124E-01 4.85616868332E+02 1.23556918645E-01 2.70677987988E+01 5.05858525626E-02 9.99099092530E+01 5.48540373341E-02 -5.66349513776E+01 5.67393755779E-02 1.76896130148E+01 6.72346054229E-02 1.15913150540E+02 6.93642281105E-02 3.35575152248E+01 4.11017886383E-02 -3.00149173707E+01 4.30606297035E-02 2.12470281109E+01 1.64305782126E-02 2.05945611262E+01 1.52401246565E-02 1.46352951141E+01 1.52095203006E-02 2.70038073663E+01 2.13116159610E-02 2.60255281643E+01 1.94927046164E-02 1.71480759516E+01 1.31558539634E-02 1.16961379384E+01 1.19443420997E-02 
#nx: 0


==> results/WJ_h/KKKS08/WMDstar_FULL_V.pt_had_os.dat <==
#labels: pt_had_lower[1] pt_had_center[2] pt_had_upper[3] tot_scale01[4] tot_scale01_Err[5] tot_scale02[6] tot_scale02_Err[7] tot_scale03[8] tot_scale03_Err[9] tot_scale04[10] tot_scale04_Err[11] tot_scale05[12] tot_scale05_Err[13] tot_scale06[14] tot_scale06_Err[15] tot_scale07[16] tot_scale07_Err[17]
#neval: 270000000
#overflow:lower center upper -2.70899925300E-02 8.99762742751E-04 -3.49507857912E-02 7.61976029374E-04 -2.23043611707E-02 9.31133457034E-04 -4.38080987697E-02 1.55436692130E-03 -5.18536665079E-02 1.20847786829E-03 -1.82131881642E-02 5.26592446831E-04 -1.36932921477E-02 5.01614455424E-04 
8.00000000000E+00 1.00000000000E+01 1.20000000000E+01 1.72346810344E+03 5.00981324499E-01 1.61229539097E+03 4.76876332902E-01 1.85427071440E+03 5.47665949571E-01 1.86901843216E+03 5.69558607562E-01 1.76059511518E+03 5.40752604761E-01 1.59796664437E+03 4.52247972981E-01 1.72051082611E+03 4.89624460425E-01 
1.20000000000E+01 1.60000000000E+01 2.00000000000E+01 8.44573064936E+02 1.85020765272E-01 7.84354852367E+02 1.77236633668E-01 9.20370064372E+02 2.03104226011E-01 9.07218698986E+02 2.09838604766E-01 8.44434346430E+02 1.99827604309E-01 7.88575928906E+02 1.68285468235E-01 8.56310125858E+02 1.82731248131E-01 
2.00000000000E+01 3.00000000000E+01 4.00000000000E+01 2.69641243215E+02 5.17620435270E-02 2.47218748549E+02 4.98033115440E-02 2.99302093942E+02 5.74895440976E-02 2.82784604670E+02 6.10123764785E-02 2.57516363029E+02 5.71126520099E-02 2.56114912687E+02 4.67921217362E-02 2.81258621587E+02 5.07463174807E-02 
4.00000000000E+01 6.00000000000E+01 8.00000000000E+01 4.03437082364E+01 1.33867896114E-02 3.56339251242E+01 1.26949029785E-02 4.65728983181E+01 1.57722887001E-02 3.83510165047E+01 1.90379014428E-02 3.28416214202E+01 1.61654419871E-02 4.05996984793E+01 1.12568440607E-02 4.56829975005E+01 1.22630170608E-02 
8.00000000000E+01 5.40000000000E+02 1.00000000000E+03 8.32559550402E-02 3.32298150547E-04 2.21748564003E-02 3.06087284991E-04 1.53426086735E-01 4.17717038105E-04 -6.03230855920E-02 5.91520960506E-04 -1.24615892876E-01 4.70428432590E-04 1.58418670581E-01 2.26458411686E-04 2.17643285071E-01 2.52497702840E-04 
#nx: 3


==> results/WJ_h/KKKS08/WMDstar_FULL_V.pt_had_ss.dat <==
#labels: pt_had_lower[1] pt_had_center[2] pt_had_upper[3] tot_scale01[4] tot_scale01_Err[5] tot_scale02[6] tot_scale02_Err[7] tot_scale03[8] tot_scale03_Err[9] tot_scale04[10] tot_scale04_Err[11] tot_scale05[12] tot_scale05_Err[13] tot_scale06[14] tot_scale06_Err[15] tot_scale07[16] tot_scale07_Err[17]
#neval: 270000000
#overflow:lower center upper -6.92768818165E-05 3.72889815695E-06 -8.61547619688E-05 3.76918402177E-06 -5.28451683871E-05 4.01735218672E-06 -9.57544783695E-05 6.29999514367E-06 -1.10693977215E-04 5.28131830702E-06 -5.02178548660E-05 2.48123692066E-06 -3.69810583421E-05 2.36201881329E-06 
8.00000000000E+00 1.00000000000E+01 1.20000000000E+01 7.58552295382E+01 6.30639209494E-02 1.83253019993E+02 7.25813251424E-02 -3.90335761234E+01 6.86868600858E-02 6.63749687197E+01 7.77668706082E-02 2.08617596294E+02 8.78230647290E-02 8.10076255416E+01 5.35228135176E-02 -8.18363204770E+00 5.55406987808E-02 
1.20000000000E+01 1.60000000000E+01 2.00000000000E+01 3.14661451606E+01 2.05437561009E-02 7.70594166084E+01 2.35846766461E-02 -1.44646182214E+01 2.23785957355E-02 3.20095965402E+01 2.64245951934E-02 9.11881163298E+01 2.93062397864E-02 3.10624214925E+01 1.69453680564E-02 -5.14389635681E+00 1.75980985486E-02 
2.00000000000E+01 3.00000000000E+01 4.00000000000E+01 1.08871606281E+01 5.12535629444E-03 2.21257372430E+01 5.69530645251E-03 2.87556420974E-01 5.61733667741E-03 1.32830395674E+01 7.21313187665E-03 2.74336388291E+01 7.40453485819E-03 9.51006496612E+00 3.99844402806E-03 9.75664597892E-01 4.09314581447E-03 
4.00000000000E+01 6.00000000000E+01 8.00000000000E+01 2.08915255263E+00 1.05603541105E-03 3.40996877874E+00 1.12539471310E-03 9.44947749736E-01 1.17418243014E-03 2.78025433476E+00 1.61402138746E-03 4.37349839578E+00 1.52516534464E-03 1.69979222116E+00 7.82009905732E-04 7.50045148498E-01 7.76423704772E-04 
8.00000000000E+01 5.40000000000E+02 1.00000000000E+03 1.66659107599E-02 1.36815917160E-05 2.44834245837E-02 1.40323525802E-05 1.07061122460E-02 1.56560093108E-05 2.29444731154E-02 2.21751626458E-05 3.19255649205E-02 1.97013978584E-05 1.32583843658E-02 9.74881738024E-06 8.11840866373E-03 9.69442337810E-06 
#nx: 3


==> results/WJ_h/KKKS08/WMDstar_FULL_data2.abs_yl_os.dat <==
#
#
#
0	0.25    0.5	12.18	0.18	-0.18	0.48	-0.46	0.0001
0.5	0.75	1	11.77	0.17	-0.17	0.53	-0.5	0.0001
1	1.25 	1.5	10.61	0.17	-0.17	0.67	-0.61	0.0001
1.5	1.75 	2	8.85	0.16	-0.16	0.42	-0.4	0.0001
2	2.25	2.5	7.22	0.16	-0.16	0.38	-0.36	0.0001
#


==> results/WJ_h/KKKS08/WMDstar_FULL_data2.abs_yl_ss.dat <==
#
#
#
0	0.25    0.5	0	0	0	0	0	0.0001
0.5	0.75	1	0	0	0	0	0	0.0001
1	1.25 	1.5	0	0	0	0	0	0.0001
1.5	1.75 	2	0	0	0	0	0	0.0001
2	2.25	2.5	0	0	0	0	0	0.0001
#

==> results/WJ_h/KKKS08/WMDstar_FULL_data2.cross_os.dat <==
#
#
#
51.1 0.4 1.9 -1.8 51.1 0.4 1.9 -1.8 51.1 0.4 1.9 -1.8 51.1 0.4 1.9 -1.8 51.1 0.4 1.9 -1.8 51.1 0.4 1.9 -1.8 51.1 0.4 1.9 -1.8 51.1 0.4 1.9 -1.8 51.1 0.4 1.9 -1.8 51.1 0.4 1.9 -1.8 51.1 0.4 1.9 -1.8 51.1 0.4 1.9 -1.8 51.1 0.4 1.9 -1.8 51.1 0.4 1.9 -1.8 51.1 0.4 1.9 -1.8 
#

==> results/WJ_h/KKKS08/WMDstar_FULL_data2.cross_ss.dat <==
#
#
#
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 
#

==> results/WJ_h/KKKS08/WMDstar_FULL_data2.pt_had_os.dat <==
#
#
#
8	10.9545         12	14.0	0.26	-0.26	0.85	-0.79	0.0001
12	15.4919		20	15.88	0.19	-0.19	0.73	-0.69	0.0001
20	27.3861 	40	14.19	0.16	-0.16	0.68	-0.64	0.0001
40	55.9732 	80	5.42	0.10	-0.10	0.31	-0.29	0.0001
80	106.3016	150	1.07	0.05	-0.05	0.10	-0.09	0.0001
#


==> results/WJ_h/KKKS08/WMDstar_FULL_data2.pt_had_ss.dat <==
#
#
#
8		10.9545         12		0	0.0	-0.0	0.0	-0.0	0.0001
12		15.4919		20		0	0.0	-0.0	0.0	-0.0	0.0001
20		27.3861 	40		0	0.0	-0.0	0.0	-0.0	0.0001
40		55.9732 	80		0	0.0	-0.0	0.0	-0.0	0.0001
80		540		1000		0	0.0	-0.0	0.0	-0.0	0.0001
#

==> results/WJ_h/KKKS08/WPD_FULL_LO.abs_yl_os.dat <==
#labels: abs_ylp_lower[1] abs_ylp_center[2] abs_ylp_upper[3] tot_scale01[4] tot_scale01_Err[5] tot_scale02[6] tot_scale02_Err[7] tot_scale03[8] tot_scale03_Err[9] tot_scale04[10] tot_scale04_Err[11] tot_scale05[12] tot_scale05_Err[13] tot_scale06[14] tot_scale06_Err[15] tot_scale07[16] tot_scale07_Err[17]
#neval: 161999999
#overflow:lower center upper 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 
0.00000000000E+00 2.50000000000E-01 5.00000000000E-01 1.84996858199E+04 4.37291134024E+00 1.72739314458E+04 4.04077102520E+00 1.93168620409E+04 4.65681139389E+00 2.08543080375E+04 4.93155720001E+00 1.94542780803E+04 4.55064534045E+00 1.66398430186E+04 3.93285153627E+00 1.73644272406E+04 4.18385757222E+00 
5.00000000000E-01 7.50000000000E-01 1.00000000000E+00 1.71478420466E+04 4.40897060631E+00 1.60087458085E+04 4.07949737128E+00 1.79063277830E+04 4.69242148737E+00 1.93311709835E+04 4.97336169900E+00 1.80300347263E+04 4.59491224984E+00 1.54233939134E+04 3.96466465959E+00 1.60959003528E+04 4.21496399666E+00 
1.00000000000E+00 1.25000000000E+00 1.50000000000E+00 1.46246844555E+04 4.46938841807E+00 1.36439172269E+04 4.14125513807E+00 1.52786682914E+04 4.76730561746E+00 1.64891641659E+04 5.04335123857E+00 1.53686574953E+04 4.66600374865E+00 1.31524875990E+04 4.01799476255E+00 1.37320823657E+04 4.28052938776E+00 
1.50000000000E+00 1.75000000000E+00 2.00000000000E+00 1.13204241946E+04 4.53071792313E+00 1.05496378759E+04 4.18684665242E+00 1.18316265631E+04 4.82912595047E+00 1.27673134644E+04 5.11392064256E+00 1.18861938394E+04 4.71819021479E+00 1.01786293698E+04 4.07224373698E+00 1.06313491012E+04 4.33512576049E+00 
2.00000000000E+00 2.25000000000E+00 2.50000000000E+00 7.81077308350E+03 4.55038688832E+00 7.27157760701E+03 4.20584898207E+00 8.16443924930E+03 4.84993273990E+00 8.81301911160E+03 5.13656698165E+00 8.19607764267E+03 4.74004763792E+00 7.02061432060E+03 4.08951285096E+00 7.33347436652E+03 4.35334102006E+00 
#nx: 3


==> results/WJ_h/KKKS08/WPD_FULL_LO.abs_yl_ss.dat <==
#labels: abs_ylp_lower[1] abs_ylp_center[2] abs_ylp_upper[3] tot_scale01[4] tot_scale01_Err[5] tot_scale02[6] tot_scale02_Err[7] tot_scale03[8] tot_scale03_Err[9] tot_scale04[10] tot_scale04_Err[11] tot_scale05[12] tot_scale05_Err[13] tot_scale06[14] tot_scale06_Err[15] tot_scale07[16] tot_scale07_Err[17]
#neval: 162000000
#overflow:lower center upper 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 
0.00000000000E+00 2.50000000000E-01 5.00000000000E-01 1.18732472707E+03 4.40303748303E-01 9.46151358492E+02 3.52741484879E-01 1.40114801363E+03 5.24997709257E-01 1.33807558655E+03 4.95835209164E-01 1.06511325980E+03 3.96627361289E-01 1.06799650729E+03 3.96300781015E-01 1.25935129431E+03 4.71913832751E-01 
5.00000000000E-01 7.50000000000E-01 1.00000000000E+00 1.12593632796E+03 4.38435032067E-01 8.98172787372E+02 3.52341317923E-01 1.32778791037E+03 5.22352781772E-01 1.26889421717E+03 4.93773620370E-01 1.01110495667E+03 3.96190701641E-01 1.01277689776E+03 3.94590203013E-01 1.19341333818E+03 4.69478091279E-01 
1.00000000000E+00 1.25000000000E+00 1.50000000000E+00 1.00405153594E+03 4.36404734718E-01 8.02771633827E+02 3.51726210600E-01 1.18215530373E+03 5.18579989203E-01 1.13153704163E+03 4.91537527041E-01 9.03710737731E+02 3.95576362677E-01 9.03139557943E+02 3.92737690144E-01 1.06251448242E+03 4.66053565634E-01 
1.50000000000E+00 1.75000000000E+00 2.00000000000E+00 8.26998210049E+02 4.29730160979E-01 6.64084843775E+02 3.46457914847E-01 9.70352585839E+02 5.11125562121E-01 9.31997014680E+02 4.84207158486E-01 7.47584282508E+02 3.89699854525E-01 7.43884714884E+02 3.86609669554E-01 8.72159953943E+02 4.59121480594E-01 
2.00000000000E+00 2.25000000000E+00 2.50000000000E+00 6.16388545152E+02 4.51581795961E-01 4.98842202853E+02 3.64174757873E-01 7.18571719129E+02 5.35645440229E-01 6.94601108793E+02 5.09218067696E-01 5.61546793315E+02 4.09874299166E-01 5.54467152330E+02 4.06033589616E-01 6.45902048818E+02 4.80864040826E-01 
#nx: 3


==> results/WJ_h/KKKS08/WPD_FULL_LO.cross_os.dat <==
#labels: tot_scale01[1] tot_scale01_Err[2] tot_scale02[3] tot_scale02_Err[4] tot_scale03[5] tot_scale03_Err[6] tot_scale04[7] tot_scale04_Err[8] tot_scale05[9] tot_scale05_Err[10] tot_scale06[11] tot_scale06_Err[12] tot_scale07[13] tot_scale07_Err[14] qbqb_scale01[15] qbqb_scale01_Err[16] qbqb_scale02[17] qbqb_scale02_Err[18] qbqb_scale03[19] qbqb_scale03_Err[20] qbqb_scale04[21] qbqb_scale04_Err[22] qbqb_scale05[23] qbqb_scale05_Err[24] qbqb_scale06[25] qbqb_scale06_Err[26] qbqb_scale07[27] qbqb_scale07_Err[28] gqb_scale01[29] gqb_scale01_Err[30] gqb_scale02[31] gqb_scale02_Err[32] gqb_scale03[33] gqb_scale03_Err[34] gqb_scale04[35] gqb_scale04_Err[36] gqb_scale05[37] gqb_scale05_Err[38] gqb_scale06[39] gqb_scale06_Err[40] gqb_scale07[41] gqb_scale07_Err[42] qqb_scale01[43] qqb_scale01_Err[44] qqb_scale02[45] qqb_scale02_Err[46] qqb_scale03[47] qqb_scale03_Err[48] qqb_scale04[49] qqb_scale04_Err[50] qqb_scale05[51] qqb_scale05_Err[52] qqb_scale06[53] qqb_scale06_Err[54] qqb_scale07[55] qqb_scale07_Err[56] qbg_scale01[57] qbg_scale01_Err[58] qbg_scale02[59] qbg_scale02_Err[60] qbg_scale03[61] qbg_scale03_Err[62] qbg_scale04[63] qbg_scale04_Err[64] qbg_scale05[65] qbg_scale05_Err[66] qbg_scale06[67] qbg_scale06_Err[68] qbg_scale07[69] qbg_scale07_Err[70] gg_scale01[71] gg_scale01_Err[72] gg_scale02[73] gg_scale02_Err[74] gg_scale03[75] gg_scale03_Err[76] gg_scale04[77] gg_scale04_Err[78] gg_scale05[79] gg_scale05_Err[80] gg_scale06[81] gg_scale06_Err[82] gg_scale07[83] gg_scale07_Err[84] qg_scale01[85] qg_scale01_Err[86] qg_scale02[87] qg_scale02_Err[88] qg_scale03[89] qg_scale03_Err[90] qg_scale04[91] qg_scale04_Err[92] qg_scale05[93] qg_scale05_Err[94] qg_scale06[95] qg_scale06_Err[96] qg_scale07[97] qg_scale07_Err[98] qbq_scale01[99] qbq_scale01_Err[100] qbq_scale02[101] qbq_scale02_Err[102] qbq_scale03[103] qbq_scale03_Err[104] qbq_scale04[105] qbq_scale04_Err[106] qbq_scale05[107] qbq_scale05_Err[108] qbq_scale06[109] qbq_scale06_Err[110] qbq_scale07[111] qbq_scale07_Err[112] gq_scale01[113] gq_scale01_Err[114] gq_scale02[115] gq_scale02_Err[116] gq_scale03[117] gq_scale03_Err[118] gq_scale04[119] gq_scale04_Err[120] gq_scale05[121] gq_scale05_Err[122] gq_scale06[123] gq_scale06_Err[124] gq_scale07[125] gq_scale07_Err[126] qq_scale01[127] qq_scale01_Err[128] qq_scale02[129] qq_scale02_Err[130] qq_scale03[131] qq_scale03_Err[132] qq_scale04[133] qq_scale04_Err[134] qq_scale05[135] qq_scale05_Err[136] qq_scale06[137] qq_scale06_Err[138] qq_scale07[139] qq_scale07_Err[140]
#neval: 161999999
3.47025225697E+04 4.38260637862E+00 3.23744538822E+04 4.03879721802E+00 3.62496210986E+04 4.69890652511E+00 3.91284061086E+04 4.94600784033E+00 3.64682400568E+04 4.55037235755E+00 3.12082206962E+04 3.93978469871E+00 3.25791995774E+04 4.21855981691E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 1.62780355073E+04 2.56566509898E+00 1.53125413959E+04 2.43102599079E+00 1.68792513897E+04 2.67058549411E+00 1.83546328100E+04 2.89665723968E+00 1.72493966651E+04 2.74013166747E+00 1.46387774472E+04 2.30581288689E+00 1.51701272179E+04 2.39719180184E+00 9.38597827007E+02 4.27943415070E-01 7.89428174201E+02 3.40315709527E-01 1.06173240919E+03 5.11885690896E-01 1.05790195268E+03 4.83047021757E-01 8.88859194012E+02 3.83002958852E-01 8.44222293615E+02 3.84576807724E-01 9.54298409721E+02 4.58978134314E-01 1.62755226432E+04 2.56876406429E+00 1.53102506007E+04 2.43698284716E+00 1.68766542568E+04 2.67065642180E+00 1.83517897817E+04 2.89921216615E+00 1.72467700467E+04 2.74624500327E+00 1.46365287032E+04 2.30907518081E+00 1.51677796997E+04 2.39792326058E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 1.36103036590E+02 2.63718501384E-01 8.65035735010E+01 1.72368667204E-01 1.85281390311E+02 3.62075795944E-01 1.53344910906E+02 2.97525932273E-01 9.72977355610E+01 1.93872403277E-01 1.22426243148E+02 2.37058214377E-01 1.66478659141E+02 3.24655069586E-01 9.37703212318E+02 4.71961203263E-01 7.88780230635E+02 3.71144507682E-01 1.06092307458E+03 5.65180922417E-01 1.05689861229E+03 5.33239252420E-01 8.88124834179E+02 4.17930342507E-01 8.43416281016E+02 4.23813890972E-01 9.53569738256E+02 5.06497130926E-01 1.35384344517E+02 2.63134513175E-01 8.60082012523E+01 1.68589396516E-01 1.84319109569E+02 3.71567294398E-01 1.52524442282E+02 2.97138546680E-01 9.67375027729E+01 1.89873331953E-01 1.21785600502E+02 2.36386347984E-01 1.65626477682E+02 3.32533070044E-01 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 
#nx: 0


==> results/WJ_h/KKKS08/WPD_FULL_LO.cross_ss.dat <==
#labels: tot_scale01[1] tot_scale01_Err[2] tot_scale02[3] tot_scale02_Err[4] tot_scale03[5] tot_scale03_Err[6] tot_scale04[7] tot_scale04_Err[8] tot_scale05[9] tot_scale05_Err[10] tot_scale06[11] tot_scale06_Err[12] tot_scale07[13] tot_scale07_Err[14] qbqb_scale01[15] qbqb_scale01_Err[16] qbqb_scale02[17] qbqb_scale02_Err[18] qbqb_scale03[19] qbqb_scale03_Err[20] qbqb_scale04[21] qbqb_scale04_Err[22] qbqb_scale05[23] qbqb_scale05_Err[24] qbqb_scale06[25] qbqb_scale06_Err[26] qbqb_scale07[27] qbqb_scale07_Err[28] gqb_scale01[29] gqb_scale01_Err[30] gqb_scale02[31] gqb_scale02_Err[32] gqb_scale03[33] gqb_scale03_Err[34] gqb_scale04[35] gqb_scale04_Err[36] gqb_scale05[37] gqb_scale05_Err[38] gqb_scale06[39] gqb_scale06_Err[40] gqb_scale07[41] gqb_scale07_Err[42] qqb_scale01[43] qqb_scale01_Err[44] qqb_scale02[45] qqb_scale02_Err[46] qqb_scale03[47] qqb_scale03_Err[48] qqb_scale04[49] qqb_scale04_Err[50] qqb_scale05[51] qqb_scale05_Err[52] qqb_scale06[53] qqb_scale06_Err[54] qqb_scale07[55] qqb_scale07_Err[56] qbg_scale01[57] qbg_scale01_Err[58] qbg_scale02[59] qbg_scale02_Err[60] qbg_scale03[61] qbg_scale03_Err[62] qbg_scale04[63] qbg_scale04_Err[64] qbg_scale05[65] qbg_scale05_Err[66] qbg_scale06[67] qbg_scale06_Err[68] qbg_scale07[69] qbg_scale07_Err[70] gg_scale01[71] gg_scale01_Err[72] gg_scale02[73] gg_scale02_Err[74] gg_scale03[75] gg_scale03_Err[76] gg_scale04[77] gg_scale04_Err[78] gg_scale05[79] gg_scale05_Err[80] gg_scale06[81] gg_scale06_Err[82] gg_scale07[83] gg_scale07_Err[84] qg_scale01[85] qg_scale01_Err[86] qg_scale02[87] qg_scale02_Err[88] qg_scale03[89] qg_scale03_Err[90] qg_scale04[91] qg_scale04_Err[92] qg_scale05[93] qg_scale05_Err[94] qg_scale06[95] qg_scale06_Err[96] qg_scale07[97] qg_scale07_Err[98] qbq_scale01[99] qbq_scale01_Err[100] qbq_scale02[101] qbq_scale02_Err[102] qbq_scale03[103] qbq_scale03_Err[104] qbq_scale04[105] qbq_scale04_Err[106] qbq_scale05[107] qbq_scale05_Err[108] qbq_scale06[109] qbq_scale06_Err[110] qbq_scale07[111] qbq_scale07_Err[112] gq_scale01[113] gq_scale01_Err[114] gq_scale02[115] gq_scale02_Err[116] gq_scale03[117] gq_scale03_Err[118] gq_scale04[119] gq_scale04_Err[120] gq_scale05[121] gq_scale05_Err[122] gq_scale06[123] gq_scale06_Err[124] gq_scale07[125] gq_scale07_Err[126] qq_scale01[127] qq_scale01_Err[128] qq_scale02[129] qq_scale02_Err[130] qq_scale03[131] qq_scale03_Err[132] qq_scale04[133] qq_scale04_Err[134] qq_scale05[135] qq_scale05_Err[136] qq_scale06[137] qq_scale06_Err[138] qq_scale07[139] qq_scale07_Err[140]
#neval: 162000000
2.38043449003E+03 4.64388361221E-01 1.90508022148E+03 3.73764095763E-01 2.80018566842E+03 5.54210026341E-01 2.68264549510E+03 5.23155701483E-01 2.14460306077E+03 4.20329384797E-01 2.14121011631E+03 4.17860962955E-01 2.51683048950E+03 4.97961409118E-01 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 1.09828086978E+02 3.44974488849E-02 7.14585552772E+01 2.32677674332E-02 1.46796424938E+02 4.58780844595E-02 1.23682023844E+02 3.88793108132E-02 8.03621244594E+01 2.61791276234E-02 9.88280028490E+01 3.10289487003E-02 1.31974727166E+02 4.12061743598E-02 9.39512413484E+02 2.45350418696E-01 7.90243291437E+02 2.09942182485E-01 1.06292339891E+03 2.76734943674E-01 1.05891972547E+03 2.76527838219E-01 8.89763872403E+02 2.36216893132E-01 8.45054118817E+02 2.20696822836E-01 9.55381380028E+02 2.48582890307E-01 1.09829825793E+02 3.42856377758E-02 7.14513920033E+01 2.32008867772E-02 1.46802942298E+02 4.55542699321E-02 1.23684450464E+02 3.86363704295E-02 8.03541087797E+01 2.61051173050E-02 9.88293093012E+01 3.08409017917E-02 1.31980224616E+02 4.09220545080E-02 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 1.41332592711E+02 7.06891258487E-02 9.12172746921E+01 4.62240216216E-02 1.90841812272E+02 9.71350976353E-02 1.59235232767E+02 7.98044524774E-02 1.02605021449E+02 5.20574041782E-02 1.27132246708E+02 6.35117385472E-02 1.71482488546E+02 8.70802850423E-02 9.38759627167E+02 2.43470896708E-01 7.89582034868E+02 2.07845464797E-01 1.06212241345E+03 2.74987930528E-01 1.05807225237E+03 2.74418891813E-01 8.89016738299E+02 2.33885700789E-01 8.44377306558E+02 2.18996711031E-01 9.54657662637E+02 2.47022775995E-01 1.41104514906E+02 6.89464103788E-02 9.10702153826E+01 4.49990513005E-02 1.90544291810E+02 9.43167517701E-02 1.58976327323E+02 7.78609458919E-02 1.02438360330E+02 5.07161646967E-02 1.26928174499E+02 6.19366083971E-02 1.71215448641E+02 8.45783490429E-02 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 
#nx: 0


==> results/WJ_h/KKKS08/WPD_FULL_LO.pt_had_os.dat <==
#labels: pt_had_lower[1] pt_had_center[2] pt_had_upper[3] tot_scale01[4] tot_scale01_Err[5] tot_scale02[6] tot_scale02_Err[7] tot_scale03[8] tot_scale03_Err[9] tot_scale04[10] tot_scale04_Err[11] tot_scale05[12] tot_scale05_Err[13] tot_scale06[14] tot_scale06_Err[15] tot_scale07[16] tot_scale07_Err[17]
#neval: 161999999
#overflow:lower center upper 3.50048743071E-03 1.14130251202E-04 4.87511151307E-03 1.80360329009E-04 2.64046923295E-03 9.21350446105E-05 4.15442885965E-03 1.44264610479E-04 5.70678378305E-03 2.24990024978E-04 3.05190537157E-03 9.61668110833E-05 2.35727400357E-03 8.72982348165E-05 
8.00000000000E+00 1.00000000000E+01 1.20000000000E+01 2.58597367004E+03 8.77065003423E-01 2.32259544357E+03 7.99811215002E-01 2.79081830019E+03 9.46589263435E-01 2.90628495693E+03 9.86171239026E-01 2.60946441244E+03 8.98737768112E-01 2.33070259296E+03 7.90217548839E-01 2.51474330902E+03 8.52326003738E-01 
1.20000000000E+01 1.60000000000E+01 2.00000000000E+01 1.32490036686E+03 3.33142840585E-01 1.21930060060E+03 3.07879439222E-01 1.39951604025E+03 3.54617533546E-01 1.49081649802E+03 3.75304243368E-01 1.37133202035E+03 3.46500871519E-01 1.19305233715E+03 2.99739911137E-01 1.25980199525E+03 3.18780417003E-01 
2.00000000000E+01 3.00000000000E+01 4.00000000000E+01 4.68497179666E+02 9.91515640488E-02 4.45910352397E+02 9.39144696198E-02 4.80256648904E+02 1.03085701077E-01 5.28995652063E+02 1.12504962337E-01 5.02843238751E+02 1.06226580374E-01 4.20888470427E+02 8.88074264054E-02 4.31071714217E+02 9.21036233401E-02 
4.00000000000E+01 6.00000000000E+01 8.00000000000E+01 9.08681016482E+01 2.59656466311E-02 9.04161932277E+01 2.55116249934E-02 8.94780087407E+01 2.60942033134E-02 1.03278622952E+02 3.00800371819E-02 1.02427369771E+02 2.91598492228E-02 8.12981511420E+01 2.29657552289E-02 7.98710501537E+01 2.29386685468E-02 
8.00000000000E+01 5.40000000000E+02 1.00000000000E+03 8.19209560690E-01 4.39457930385E-04 8.62715844797E-01 4.53362743663E-04 7.66453403668E-01 4.24150156917E-04 9.39355838669E-01 5.19013873107E-04 9.83241072910E-01 5.24760941460E-04 7.28907121831E-01 3.84858291917E-04 6.79076809749E-01 3.66854011304E-04 
#nx: 3


==> results/WJ_h/KKKS08/WPD_FULL_LO.pt_had_ss.dat <==
#labels: pt_had_lower[1] pt_had_center[2] pt_had_upper[3] tot_scale01[4] tot_scale01_Err[5] tot_scale02[6] tot_scale02_Err[7] tot_scale03[8] tot_scale03_Err[9] tot_scale04[10] tot_scale04_Err[11] tot_scale05[12] tot_scale05_Err[13] tot_scale06[14] tot_scale06_Err[15] tot_scale07[16] tot_scale07_Err[17]
#neval: 162000000
#overflow:lower center upper 2.38775950603E-04 4.47057563258E-06 2.84803671819E-04 4.79744451898E-06 1.95999446412E-04 3.73218246437E-06 2.77014912667E-04 5.39447313821E-06 3.26666954732E-04 5.61641958938E-06 2.10929791955E-04 3.86606094434E-06 1.71658501991E-04 3.14160441360E-06 
8.00000000000E+00 1.00000000000E+01 1.20000000000E+01 2.96991871315E+02 1.04793625665E-01 2.34611044732E+02 8.43897612243E-02 3.53509225255E+02 1.24736884500E-01 3.34232036448E+02 1.17976182309E-01 2.63828069198E+02 9.48676485223E-02 2.67405292495E+02 9.43365179272E-02 3.18114352594E+02 1.12148165712E-01 
1.20000000000E+01 1.60000000000E+01 2.00000000000E+01 9.36697964139E+01 2.77392583547E-02 7.50945218893E+01 2.22187026641E-02 1.09985359312E+02 3.30421067285E-02 1.05580934628E+02 3.12349349847E-02 8.45428831588E+01 2.50122804493E-02 8.42549797005E+01 2.48847957406E-02 9.88432749808E+01 2.96435746249E-02 
2.00000000000E+01 3.00000000000E+01 4.00000000000E+01 1.75886275718E+01 5.04406670320E-03 1.43889466516E+01 4.05060900702E-03 2.02589684400E+01 6.02127823142E-03 1.98754704794E+01 5.71337902771E-03 1.62302952562E+01 4.57355992351E-03 1.57910166054E+01 4.52202654276E-03 1.81651419737E+01 5.38417726243E-03 
4.00000000000E+01 6.00000000000E+01 8.00000000000E+01 1.92571100029E+00 8.01415976965E-04 1.63190500834E+00 6.73792686181E-04 2.14745269745E+00 9.22054557017E-04 2.18369821667E+00 9.11888873935E-04 1.84520325374E+00 7.62038579594E-04 1.72488717361E+00 7.16462773239E-04 1.91968814348E+00 8.21069792022E-04 
8.00000000000E+01 5.40000000000E+02 1.00000000000E+03 1.54338944602E-02 1.42075987995E-05 1.39157975011E-02 1.27063851825E-05 1.63004959350E-02 1.53603792133E-05 1.75666114586E-02 1.61884154090E-05 1.57745320083E-02 1.43744547276E-05 1.37914489929E-02 1.26975734636E-05 1.45253782847E-02 1.36387619833E-05 
#nx: 3


==> results/WJ_h/KKKS08/WPD_FULL_NLO.abs_yl_os.dat <==
#labels: abs_ylp_lower[1] abs_ylp_center[2] abs_ylp_upper[3] tot_scale01[4] tot_scale01_Err[5] tot_scale02[6] tot_scale02_Err[7] tot_scale03[8] tot_scale03_Err[9] tot_scale04[10] tot_scale04_Err[11] tot_scale05[12] tot_scale05_Err[13] tot_scale06[14] tot_scale06_Err[15] tot_scale07[16] tot_scale07_Err[17]
#neval: 971999994
#overflow:lower center upper 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 
0.00000000000E+00 2.50000000000E-01 5.00000000000E-01 3.03202734223E+04 7.88845747700E+00 2.89154408488E+04 7.48904013593E+00 3.14986660252E+04 8.37757981979E+00 3.34230558949E+04 9.71706653910E+00 3.19364739966E+04 9.11567479857E+00 2.77781473784E+04 6.67327559231E+00 2.88571751412E+04 7.00616360701E+00 
5.00000000000E-01 7.50000000000E-01 1.00000000000E+00 2.83846131575E+04 8.30289164608E+00 2.70480191670E+04 7.90880138546E+00 2.95043714034E+04 8.77822797143E+00 3.13389023575E+04 1.02863655827E+01 2.99138306716E+04 9.67649946373E+00 2.59729034987E+04 6.99081833050E+00 2.69946310233E+04 7.31410255054E+00 
1.00000000000E+00 1.25000000000E+00 1.50000000000E+00 2.47861389273E+04 8.44004421362E+00 2.35746155416E+04 8.03651083585E+00 2.57922242369E+04 8.89613742697E+00 2.74739675067E+04 1.04836216961E+01 2.61645932629E+04 9.84031060829E+00 2.26149704808E+04 7.09690440266E+00 2.35292566395E+04 7.41668176422E+00 
1.50000000000E+00 1.75000000000E+00 2.00000000000E+00 1.99762160007E+04 8.55095399476E+00 1.89515250422E+04 8.17326855792E+00 2.08251787745E+04 9.03435594674E+00 2.22768349225E+04 1.05881109650E+01 2.11538792757E+04 1.00133187778E+01 1.81409815942E+04 7.19372720460E+00 1.89027520600E+04 7.52393139021E+00 
2.00000000000E+00 2.25000000000E+00 2.50000000000E+00 1.46287667565E+04 8.65867835711E+00 1.38339879290E+04 8.26499462763E+00 1.52753942807E+04 9.17379476497E+00 1.64558309200E+04 1.07163686310E+01 1.55664104039E+04 1.01394628537E+01 1.31955959002E+04 7.27986995655E+00 1.37679136667E+04 7.63267473448E+00 
#nx: 3


==> results/WJ_h/KKKS08/WPD_FULL_NLO.abs_yl_ss.dat <==
#labels: abs_ylp_lower[1] abs_ylp_center[2] abs_ylp_upper[3] tot_scale01[4] tot_scale01_Err[5] tot_scale02[6] tot_scale02_Err[7] tot_scale03[8] tot_scale03_Err[9] tot_scale04[10] tot_scale04_Err[11] tot_scale05[12] tot_scale05_Err[13] tot_scale06[14] tot_scale06_Err[15] tot_scale07[16] tot_scale07_Err[17]
#neval: 971999999
#overflow:lower center upper 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 
0.00000000000E+00 2.50000000000E-01 5.00000000000E-01 1.74036896053E+03 1.27225339035E+00 -4.37337878408E+02 1.26454620686E+00 4.21170945633E+03 1.54416719280E+00 5.23935497492E+03 1.73372244495E+00 2.19071749736E+03 1.32718655068E+00 -7.02430732740E+02 1.29723477810E+00 1.12293616861E+03 1.24484098748E+00 
5.00000000000E-01 7.50000000000E-01 1.00000000000E+00 1.82547574551E+03 1.27565651554E+00 -2.72062654328E+02 1.27120996018E+00 4.19974842049E+03 1.56458874512E+00 5.20813787692E+03 1.75747382956E+00 2.27319374896E+03 1.32694595623E+00 -5.34918045520E+02 1.30604744039E+00 1.21940333525E+03 1.24956202140E+00 
1.00000000000E+00 1.25000000000E+00 1.50000000000E+00 1.96716754559E+03 1.30403952221E+00 3.24813575070E+01 1.30792230498E+00 4.14426972206E+03 1.62013900150E+00 5.11329645939E+03 1.84192028177E+00 2.40839896893E+03 1.36580887172E+00 -2.25832140037E+02 1.33511028277E+00 1.38462378027E+03 1.26860182613E+00 
1.50000000000E+00 1.75000000000E+00 2.00000000000E+00 2.09263938584E+03 1.45828756669E+00 4.07600057925E+02 1.44225253872E+00 3.97048154640E+03 1.80407209914E+00 4.87761075302E+03 2.08465795933E+00 2.52468043308E+03 1.55511017970E+00 1.55374333734E+02 1.45161462486E+00 1.54625171830E+03 1.38768232236E+00 
2.00000000000E+00 2.25000000000E+00 2.50000000000E+00 2.09394957134E+03 1.77235485461E+00 7.44057091713E+02 1.74780810319E+00 3.57636046817E+03 2.14905791954E+00 4.38947789155E+03 2.55249610180E+00 2.50815759571E+03 1.96214161341E+00 5.01395709290E+02 1.70407960763E+00 1.60253867330E+03 1.63446889277E+00 
#nx: 3


==> results/WJ_h/KKKS08/WPD_FULL_NLO.cross_os.dat <==
#labels: tot_scale01[1] tot_scale01_Err[2] tot_scale02[3] tot_scale02_Err[4] tot_scale03[5] tot_scale03_Err[6] tot_scale04[7] tot_scale04_Err[8] tot_scale05[9] tot_scale05_Err[10] tot_scale06[11] tot_scale06_Err[12] tot_scale07[13] tot_scale07_Err[14] qbqb_scale01[15] qbqb_scale01_Err[16] qbqb_scale02[17] qbqb_scale02_Err[18] qbqb_scale03[19] qbqb_scale03_Err[20] qbqb_scale04[21] qbqb_scale04_Err[22] qbqb_scale05[23] qbqb_scale05_Err[24] qbqb_scale06[25] qbqb_scale06_Err[26] qbqb_scale07[27] qbqb_scale07_Err[28] gqb_scale01[29] gqb_scale01_Err[30] gqb_scale02[31] gqb_scale02_Err[32] gqb_scale03[33] gqb_scale03_Err[34] gqb_scale04[35] gqb_scale04_Err[36] gqb_scale05[37] gqb_scale05_Err[38] gqb_scale06[39] gqb_scale06_Err[40] gqb_scale07[41] gqb_scale07_Err[42] qqb_scale01[43] qqb_scale01_Err[44] qqb_scale02[45] qqb_scale02_Err[46] qqb_scale03[47] qqb_scale03_Err[48] qqb_scale04[49] qqb_scale04_Err[50] qqb_scale05[51] qqb_scale05_Err[52] qqb_scale06[53] qqb_scale06_Err[54] qqb_scale07[55] qqb_scale07_Err[56] qbg_scale01[57] qbg_scale01_Err[58] qbg_scale02[59] qbg_scale02_Err[60] qbg_scale03[61] qbg_scale03_Err[62] qbg_scale04[63] qbg_scale04_Err[64] qbg_scale05[65] qbg_scale05_Err[66] qbg_scale06[67] qbg_scale06_Err[68] qbg_scale07[69] qbg_scale07_Err[70] gg_scale01[71] gg_scale01_Err[72] gg_scale02[73] gg_scale02_Err[74] gg_scale03[75] gg_scale03_Err[76] gg_scale04[77] gg_scale04_Err[78] gg_scale05[79] gg_scale05_Err[80] gg_scale06[81] gg_scale06_Err[82] gg_scale07[83] gg_scale07_Err[84] qg_scale01[85] qg_scale01_Err[86] qg_scale02[87] qg_scale02_Err[88] qg_scale03[89] qg_scale03_Err[90] qg_scale04[91] qg_scale04_Err[92] qg_scale05[93] qg_scale05_Err[94] qg_scale06[95] qg_scale06_Err[96] qg_scale07[97] qg_scale07_Err[98] qbq_scale01[99] qbq_scale01_Err[100] qbq_scale02[101] qbq_scale02_Err[102] qbq_scale03[103] qbq_scale03_Err[104] qbq_scale04[105] qbq_scale04_Err[106] qbq_scale05[107] qbq_scale05_Err[108] qbq_scale06[109] qbq_scale06_Err[110] qbq_scale07[111] qbq_scale07_Err[112] gq_scale01[113] gq_scale01_Err[114] gq_scale02[115] gq_scale02_Err[116] gq_scale03[117] gq_scale03_Err[118] gq_scale04[119] gq_scale04_Err[120] gq_scale05[121] gq_scale05_Err[122] gq_scale06[123] gq_scale06_Err[124] gq_scale07[125] gq_scale07_Err[126] qq_scale01[127] qq_scale01_Err[128] qq_scale02[129] qq_scale02_Err[130] qq_scale03[131] qq_scale03_Err[132] qq_scale04[133] qq_scale04_Err[134] qq_scale05[135] qq_scale05_Err[136] qq_scale06[137] qq_scale06_Err[138] qq_scale07[139] qq_scale07_Err[140]
#neval: 971999994
5.90498626977E+04 9.46690460661E+00 5.61624071712E+04 9.01073341781E+00 6.14523237457E+04 1.00756959835E+01 6.54860172215E+04 1.18816714234E+01 6.23687200131E+04 1.11455262116E+01 5.38528820456E+04 7.88417760015E+00 5.60260555845E+04 8.28147058857E+00 3.65997831555E+02 4.14314625066E-01 7.90759730350E+02 4.32149733586E-01 -1.14173678465E+02 4.18498944216E-01 4.93408320461E+02 5.41570720863E-01 1.01929246484E+03 5.53274863832E-01 2.85909476831E+02 3.31695278183E-01 -1.07956338874E+02 3.28624635149E-01 2.62237239669E+04 4.35988826699E+00 2.34297601459E+04 4.08046998648E+00 2.89154396879E+04 4.67063515728E+00 2.87032478818E+04 5.31552776293E+00 2.54407950018E+04 4.92337082455E+00 2.41180604168E+04 3.71732638870E+00 2.64062970625E+04 3.94207905866E+00 2.45824041546E+03 1.67888896142E+00 2.75390757290E+03 1.67062200353E+00 2.09133862690E+03 1.75716735429E+00 2.91349510805E+03 2.19967013477E+00 3.30556434743E+03 2.13187687362E+00 2.13663177675E+03 1.35678347317E+00 1.85147443568E+03 1.39659562897E+00 2.62217592519E+04 4.35599833072E+00 2.34294888251E+04 4.09172372179E+00 2.89124259163E+04 4.65955885927E+00 2.87003695966E+04 5.31188885943E+00 2.54409415863E+04 4.93748777712E+00 2.41166258331E+04 3.71313025834E+00 2.64054639711E+04 3.92968590996E+00 -6.64346497714E+02 1.43122618987E+00 1.48864348565E+03 1.43873111422E+00 -2.79072052899E+03 1.54010829280E+00 -7.00181346778E+02 1.89483739911E+00 1.97438753103E+03 1.85497582084E+00 -5.88908732359E+02 1.13915753670E+00 -2.33051509226E+03 1.20061898529E+00 1.11276843973E+03 9.86458315231E-01 1.00218752589E+03 7.94261807433E-01 1.17385364089E+03 1.16832377916E+00 1.39174385391E+03 1.26001887583E+00 1.25556894403E+03 1.00902203880E+00 9.18214767047E+02 7.99121108942E-01 9.71823433716E+02 9.44963166818E-01 2.16254772191E+03 1.73426353201E+00 2.22161076916E+03 1.69221337524E+00 2.02652715958E+03 1.80954941900E+00 2.52134649196E+03 2.22765160253E+00 2.62066123931E+03 2.15285751627E+00 1.90267759242E+03 1.40285926965E+00 1.80830777510E+03 1.43348180270E+00 1.11469555134E+03 1.02379664387E+00 1.00367926411E+03 8.28532399567E-01 1.17597609120E+03 1.21551593525E+00 1.39416542276E+03 1.31090045613E+00 1.25757430507E+03 1.05383810960E+00 9.19674969168E+02 8.28182507495E-01 9.73472814281E+02 9.79447249420E-01 5.36389535972E+01 1.17820414031E-01 4.11666924779E+01 8.76402237974E-02 5.91893554490E+01 1.45373297814E-01 6.80134404401E+01 1.52345683461E-01 5.19654175564E+01 1.12302954456E-01 4.33567367186E+01 9.49113106374E-02 4.76896212361E+01 1.15730651661E-01 
#nx: 0


==> results/WJ_h/KKKS08/WPD_FULL_NLO.cross_ss.dat <==
#labels: tot_scale01[1] tot_scale01_Err[2] tot_scale02[3] tot_scale02_Err[4] tot_scale03[5] tot_scale03_Err[6] tot_scale04[7] tot_scale04_Err[8] tot_scale05[9] tot_scale05_Err[10] tot_scale06[11] tot_scale06_Err[12] tot_scale07[13] tot_scale07_Err[14] qbqb_scale01[15] qbqb_scale01_Err[16] qbqb_scale02[17] qbqb_scale02_Err[18] qbqb_scale03[19] qbqb_scale03_Err[20] qbqb_scale04[21] qbqb_scale04_Err[22] qbqb_scale05[23] qbqb_scale05_Err[24] qbqb_scale06[25] qbqb_scale06_Err[26] qbqb_scale07[27] qbqb_scale07_Err[28] gqb_scale01[29] gqb_scale01_Err[30] gqb_scale02[31] gqb_scale02_Err[32] gqb_scale03[33] gqb_scale03_Err[34] gqb_scale04[35] gqb_scale04_Err[36] gqb_scale05[37] gqb_scale05_Err[38] gqb_scale06[39] gqb_scale06_Err[40] gqb_scale07[41] gqb_scale07_Err[42] qqb_scale01[43] qqb_scale01_Err[44] qqb_scale02[45] qqb_scale02_Err[46] qqb_scale03[47] qqb_scale03_Err[48] qqb_scale04[49] qqb_scale04_Err[50] qqb_scale05[51] qqb_scale05_Err[52] qqb_scale06[53] qqb_scale06_Err[54] qqb_scale07[55] qqb_scale07_Err[56] qbg_scale01[57] qbg_scale01_Err[58] qbg_scale02[59] qbg_scale02_Err[60] qbg_scale03[61] qbg_scale03_Err[62] qbg_scale04[63] qbg_scale04_Err[64] qbg_scale05[65] qbg_scale05_Err[66] qbg_scale06[67] qbg_scale06_Err[68] qbg_scale07[69] qbg_scale07_Err[70] gg_scale01[71] gg_scale01_Err[72] gg_scale02[73] gg_scale02_Err[74] gg_scale03[75] gg_scale03_Err[76] gg_scale04[77] gg_scale04_Err[78] gg_scale05[79] gg_scale05_Err[80] gg_scale06[81] gg_scale06_Err[82] gg_scale07[83] gg_scale07_Err[84] qg_scale01[85] qg_scale01_Err[86] qg_scale02[87] qg_scale02_Err[88] qg_scale03[89] qg_scale03_Err[90] qg_scale04[91] qg_scale04_Err[92] qg_scale05[93] qg_scale05_Err[94] qg_scale06[95] qg_scale06_Err[96] qg_scale07[97] qg_scale07_Err[98] qbq_scale01[99] qbq_scale01_Err[100] qbq_scale02[101] qbq_scale02_Err[102] qbq_scale03[103] qbq_scale03_Err[104] qbq_scale04[105] qbq_scale04_Err[106] qbq_scale05[107] qbq_scale05_Err[108] qbq_scale06[109] qbq_scale06_Err[110] qbq_scale07[111] qbq_scale07_Err[112] gq_scale01[113] gq_scale01_Err[114] gq_scale02[115] gq_scale02_Err[116] gq_scale03[117] gq_scale03_Err[118] gq_scale04[119] gq_scale04_Err[120] gq_scale05[121] gq_scale05_Err[122] gq_scale06[123] gq_scale06_Err[124] gq_scale07[125] gq_scale07_Err[126] qq_scale01[127] qq_scale01_Err[128] qq_scale02[129] qq_scale02_Err[130] qq_scale03[131] qq_scale03_Err[132] qq_scale04[133] qq_scale04_Err[134] qq_scale05[135] qq_scale05_Err[136] qq_scale06[137] qq_scale06_Err[138] qq_scale07[139] qq_scale07_Err[140]
#neval: 971999999
4.85942467119E+03 1.74078580766E+00 2.36717134940E+02 1.65937945871E+00 1.00512453345E+04 2.11534270016E+00 1.24138218972E+04 2.42342091439E+00 5.95208894796E+03 1.85954522636E+00 -4.03722195790E+02 1.65528005634E+00 3.43752064367E+03 1.64777955234E+00 7.82336329178E+00 5.93502813234E-03 5.15911881091E+00 4.01382630904E-03 1.04781744746E+01 7.92875940738E-03 9.90142076504E+00 7.56888036975E-03 6.51331362107E+00 5.09310898839E-03 6.34322253679E+00 4.79489973926E-03 8.48139897930E+00 6.37910292054E-03 5.93089302260E+02 1.45564618286E-01 -6.84088919879E+02 3.56095333774E-01 2.07523436017E+03 4.45729249566E-01 2.36748853978E+03 5.14334483234E-01 5.90636195274E+02 1.50332626665E-01 -5.52499752054E+02 3.20158965970E-01 5.65400051624E+02 1.38496776320E-01 1.49128124797E+03 5.76629967496E-01 1.28019047608E+03 4.88068832768E-01 1.64946747868E+03 6.63969254628E-01 1.64688825016E+03 7.46276373604E-01 1.44457511019E+03 6.14673831641E-01 1.18781349764E+03 4.69960070831E-01 1.33077562425E+03 5.31487548918E-01 5.93115837178E+02 1.44336808708E-01 -6.84756416882E+02 2.31331632571E-01 2.07592297876E+03 3.02059063853E-01 2.36833200754E+03 3.42357173261E-01 5.90590631614E+02 1.48859899075E-01 -5.53044694736E+02 2.12298657527E-01 5.65419685189E+02 1.37384697290E-01 2.75827510716E+02 3.47638487475E-01 2.67581617621E+02 3.45350527927E-01 2.77147595301E+02 3.57643110344E-01 3.57360378651E+02 4.60449900316E-01 3.43180633327E+02 4.44993573551E-01 2.20663530011E+02 2.75686914764E-01 2.20111133969E+02 2.73517214178E-01 1.05741013508E+03 4.28099737526E-01 8.75844495292E+02 3.50002874190E-01 1.20263804817E+03 5.07353760144E-01 1.27610496676E+03 5.66745945654E-01 1.06910723230E+03 4.52410408238E-01 8.75785426173E+02 3.42170215682E-01 1.00144531293E+03 3.98899242766E-01 -9.72128679591E+02 7.10163970873E-01 -9.26064176287E+02 6.13052190766E-01 -1.03257863545E+03 8.06578082100E-01 6.86088531070E+01 8.34941187526E-01 -1.02232319000E+01 7.00276962333E-01 -1.77259743830E+03 6.81747943559E-01 -1.91747296159E+03 7.60636921140E-01 1.05726408345E+03 4.35077928954E-01 -5.63230580896E+02 5.14829835531E-01 2.96843470748E+03 6.90381250224E-01 3.35194965818E+03 7.85812659918E-01 1.06888494212E+03 4.58283594739E-01 -4.24659763493E+02 4.81631964639E-01 1.00137459278E+03 4.05108040304E-01 7.55793729043E+02 3.64851752034E-01 6.66431551043E+02 3.46117172573E-01 8.24619089000E+02 3.81559945955E-01 9.67477694277E+02 4.76016363501E-01 8.49091907412E+02 4.44773749788E-01 6.08751228084E+02 2.91433843261E-01 6.62045239421E+02 3.01487312880E-01 
#nx: 0


==> results/WJ_h/KKKS08/WPD_FULL_NLO.pt_had_os.dat <==
#labels: pt_had_lower[1] pt_had_center[2] pt_had_upper[3] tot_scale01[4] tot_scale01_Err[5] tot_scale02[6] tot_scale02_Err[7] tot_scale03[8] tot_scale03_Err[9] tot_scale04[10] tot_scale04_Err[11] tot_scale05[12] tot_scale05_Err[13] tot_scale06[14] tot_scale06_Err[15] tot_scale07[16] tot_scale07_Err[17]
#neval: 971999994
#overflow:lower center upper 2.33644044771E-02 7.89747253610E-04 2.89036386100E-02 7.56839939952E-04 1.87584263646E-02 8.00329783630E-04 3.04239743066E-02 1.33086791534E-03 3.70549770159E-02 1.20089015064E-03 1.87068515337E-02 5.15564127494E-04 1.49032758553E-02 4.72788744614E-04 
8.00000000000E+00 1.00000000000E+01 1.20000000000E+01 4.39539110703E+03 2.18153165467E+00 4.10465258912E+03 2.06954527158E+00 4.63416471288E+03 2.29745704372E+00 4.86430471342E+03 2.69981205300E+00 4.56288937207E+03 2.55784835228E+00 4.01451416695E+03 1.81557661084E+00 4.24161325418E+03 1.90986157121E+00 
1.20000000000E+01 1.60000000000E+01 2.00000000000E+01 2.26033766617E+03 8.13047360472E-01 2.13361323522E+03 7.78402788192E-01 2.36737026499E+03 8.45360913468E-01 2.50666627535E+03 1.01318879414E+00 2.37120995033E+03 9.65231711239E-01 2.06182809606E+03 6.74771539092E-01 2.15992536828E+03 6.99824943961E-01 
2.00000000000E+01 3.00000000000E+01 4.00000000000E+01 7.92748249592E+02 2.24078442880E-01 7.59721302951E+02 2.16932527699E-01 8.20830991927E+02 2.35883810017E-01 8.79844996119E+02 2.88955446607E-01 8.42431122491E+02 2.72951576082E-01 7.22798979117E+02 1.83806510392E-01 7.46878374370E+02 1.88969255024E-01 
4.00000000000E+01 6.00000000000E+01 8.00000000000E+01 1.53869993536E+02 5.73312646079E-02 1.51561899264E+02 5.45931516217E-02 1.55591307999E+02 6.45048437025E-02 1.70823746190E+02 8.02794809716E-02 1.67819571105E+02 7.08273034050E-02 1.40107002747E+02 4.53112833341E-02 1.41132456333E+02 4.71212019423E-02 
8.00000000000E+01 5.40000000000E+02 1.00000000000E+03 1.49188020513E+00 8.83905641277E-04 1.53961860450E+00 8.50172256900E-04 1.44616420793E+00 1.06614696010E-03 1.67558727004E+00 1.34396170904E-03 1.72176625073E+00 1.13605385750E-03 1.34535209524E+00 6.75745833933E-04 1.29830883693E+00 7.12494477451E-04 
#nx: 3


==> results/WJ_h/KKKS08/WPD_FULL_NLO.pt_had_ss.dat <==
#labels: pt_had_lower[1] pt_had_center[2] pt_had_upper[3] tot_scale01[4] tot_scale01_Err[5] tot_scale02[6] tot_scale02_Err[7] tot_scale03[8] tot_scale03_Err[9] tot_scale04[10] tot_scale04_Err[11] tot_scale05[12] tot_scale05_Err[13] tot_scale06[14] tot_scale06_Err[15] tot_scale07[16] tot_scale07_Err[17]
#neval: 971999999
#overflow:lower center upper 1.36225649898E-02 4.00781129027E-04 1.28040777602E-02 4.77028753591E-04 1.44413806888E-02 3.95149802265E-04 2.43384048513E-02 6.04931550927E-04 2.27240787059E-02 6.46694440060E-04 7.48980084626E-03 2.83687486675E-04 8.10359748209E-03 2.47453599706E-04 
8.00000000000E+00 1.00000000000E+01 1.20000000000E+01 4.27384653739E+02 3.96279684332E-01 3.20109036300E+01 3.67460006675E-01 8.70012660324E+02 4.68925465007E-01 1.07439741221E+03 5.26860514916E-01 5.25334748639E+02 4.17748055643E-01 -4.58599269870E+01 3.70357282047E-01 2.79401856951E+02 3.79103160117E-01 
1.20000000000E+01 1.60000000000E+01 2.00000000000E+01 1.85037199901E+02 1.14017569290E-01 5.80885977130E+00 1.11472120602E-01 3.86688282873E+02 1.39287597642E-01 4.73929542259E+02 1.62095571750E-01 2.24713594804E+02 1.23324520158E-01 -1.80512890635E+01 1.09535148233E-01 1.31698435865E+02 1.05806918718E-01 
2.00000000000E+01 3.00000000000E+01 4.00000000000E+01 5.42399915918E+01 2.43425870784E-02 -7.59323705800E-01 2.52983285026E-02 1.16496310151E+02 3.18069252912E-02 1.43214069315E+02 3.83041563394E-02 6.59116553004E+01 2.75317740599E-02 -5.32852843930E+00 2.38379652680E-02 4.09599713204E+01 2.17870856006E-02 
4.00000000000E+01 6.00000000000E+01 8.00000000000E+01 1.07767072916E+01 5.23615829392E-03 6.28785932270E-01 5.42263170794E-03 2.21448078822E+01 6.89042504196E-03 2.78540002903E+01 8.69415697801E-03 1.33699528077E+01 6.22550045215E-03 -1.21016638880E-01 4.83775735584E-03 8.29165349592E+00 4.40196988156E-03 
8.00000000000E+01 5.40000000000E+02 1.00000000000E+03 1.67107306750E-01 1.12292091859E-04 5.69205960011E-02 1.09724922303E-04 2.84588488854E-01 1.37741026135E-04 3.76103214363E-01 1.81308762506E-04 2.17167751291E-01 1.40598400091E-04 3.89446989680E-02 9.15284782941E-05 1.25729731468E-01 9.00300514479E-05 
#nx: 3


==> results/WJ_h/KKKS08/WPD_FULL_R.abs_yl_os.dat <==
#labels: abs_ylp_lower[1] abs_ylp_center[2] abs_ylp_upper[3] tot_scale01[4] tot_scale01_Err[5] tot_scale02[6] tot_scale02_Err[7] tot_scale03[8] tot_scale03_Err[9] tot_scale04[10] tot_scale04_Err[11] tot_scale05[12] tot_scale05_Err[13] tot_scale06[14] tot_scale06_Err[15] tot_scale07[16] tot_scale07_Err[17]
#neval: 539999995
#overflow:lower center upper 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 
0.00000000000E+00 2.50000000000E-01 5.00000000000E-01 1.23783328323E+03 6.03947751653E+00 8.46112661827E+02 5.75762683332E+00 1.55548959717E+03 6.41029280544E+00 1.63069229823E+03 7.85288905891E+00 1.10656219807E+03 7.36008960874E+00 9.80116008807E+02 4.84460089914E+00 1.22588158676E+03 5.05149196873E+00 
5.00000000000E-01 7.50000000000E-01 1.00000000000E+00 1.22436868191E+03 6.51822795058E+00 8.28367384328E+02 6.23893473949E+00 1.54733766097E+03 6.87077216304E+00 1.60804520890E+03 8.49079381264E+00 1.07844610140E+03 7.98326310614E+00 9.71083961837E+02 5.22431907684E+00 1.22085747885E+03 5.41741363127E+00 
1.00000000000E+00 1.25000000000E+00 1.50000000000E+00 1.28671663447E+03 6.61478112095E+00 8.84995447486E+02 6.31549915672E+00 1.60508857185E+03 6.94028363222E+00 1.68514373498E+03 8.64156567895E+00 1.14859180458E+03 8.08657688967E+00 1.02318051227E+03 5.29332838901E+00 1.27305251312E+03 5.48113541818E+00 
1.50000000000E+00 1.75000000000E+00 2.00000000000E+00 1.41121751484E+03 6.66459444047E+00 1.02667876573E+03 6.39888122083E+00 1.71746879177E+03 7.03071236144E+00 1.83036061214E+03 8.67102364152E+00 1.32234224618E+03 8.19476886381E+00 1.12794007560E+03 5.33949039857E+00 1.36699581208E+03 5.54706215633E+00 
2.00000000000E+00 2.25000000000E+00 2.50000000000E+00 1.50914776674E+03 6.74703288858E+00 1.17247498283E+03 6.43885498804E+00 1.76610455424E+03 7.15975047455E+00 1.94423627579E+03 8.75480037981E+00 1.50026061904E+03 8.25528651686E+00 1.21126901501E+03 5.40841329520E+00 1.41175921045E+03 5.65182933018E+00 
#nx: 3


==> results/WJ_h/KKKS08/WPD_FULL_R.abs_yl_ss.dat <==
#labels: abs_ylp_lower[1] abs_ylp_center[2] abs_ylp_upper[3] tot_scale01[4] tot_scale01_Err[5] tot_scale02[6] tot_scale02_Err[7] tot_scale03[8] tot_scale03_Err[9] tot_scale04[10] tot_scale04_Err[11] tot_scale05[12] tot_scale05_Err[13] tot_scale06[14] tot_scale06_Err[15] tot_scale07[16] tot_scale07_Err[17]
#neval: 539999999
#overflow:lower center upper 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 
0.00000000000E+00 2.50000000000E-01 5.00000000000E-01 1.71549845758E+03 1.11366260216E+00 1.47910344212E+03 9.54576038298E-01 1.90040245049E+03 1.26399345054E+00 2.19726412093E+03 1.42520407800E+00 1.88463172319E+03 1.21287967176E+00 1.38128783898E+03 8.99982070959E-01 1.52470042825E+03 1.01302465536E+00 
5.00000000000E-01 7.50000000000E-01 1.00000000000E+00 1.78329362827E+03 1.11720009160E+00 1.53881087825E+03 9.52059331084E-01 1.97366581610E+03 1.27323058369E+00 2.28397972118E+03 1.43007793108E+00 1.96079519042E+03 1.21106887043E+00 1.43592220709E+03 9.00588250635E-01 1.58352068649E+03 1.01974117486E+00 
1.00000000000E+00 1.25000000000E+00 1.50000000000E+00 1.89781543684E+03 1.15129434469E+00 1.64166803475E+03 9.81151562806E-01 2.09539359307E+03 1.31233298921E+00 2.43058973209E+03 1.47754494739E+00 2.09190031816E+03 1.24919007410E+00 1.52814704753E+03 9.27018684920E-01 1.68128333253E+03 1.04984604404E+00 
1.50000000000E+00 1.75000000000E+00 2.00000000000E+00 2.00131776390E+03 1.32569983373E+00 1.74274662012E+03 1.13782661387E+00 2.19618255310E+03 1.49711006084E+00 2.56179956354E+03 1.70454349967E+00 2.21994616909E+03 1.44976066052E+00 1.61201168554E+03 1.06644114053E+00 1.76294879552E+03 1.19632454830E+00 
2.00000000000E+00 2.25000000000E+00 2.50000000000E+00 1.99757424608E+03 1.65488012598E+00 1.76180739673E+03 1.46074274900E+00 2.16832595944E+03 1.83423366725E+00 2.55431393990E+03 2.13469192567E+00 2.24266640514E+03 1.86606387048E+00 1.61010082776E+03 1.32863662380E+00 1.74224597935E+03 1.46223933957E+00 
#nx: 3


==> results/WJ_h/KKKS08/WPD_FULL_R.cross_os.dat <==
#labels: tot_scale01[1] tot_scale01_Err[2] tot_scale02[3] tot_scale02_Err[4] tot_scale03[5] tot_scale03_Err[6] tot_scale04[7] tot_scale04_Err[8] tot_scale05[9] tot_scale05_Err[10] tot_scale06[11] tot_scale06_Err[12] tot_scale07[13] tot_scale07_Err[14] qbqb_scale01[15] qbqb_scale01_Err[16] qbqb_scale02[17] qbqb_scale02_Err[18] qbqb_scale03[19] qbqb_scale03_Err[20] qbqb_scale04[21] qbqb_scale04_Err[22] qbqb_scale05[23] qbqb_scale05_Err[24] qbqb_scale06[25] qbqb_scale06_Err[26] qbqb_scale07[27] qbqb_scale07_Err[28] gqb_scale01[29] gqb_scale01_Err[30] gqb_scale02[31] gqb_scale02_Err[32] gqb_scale03[33] gqb_scale03_Err[34] gqb_scale04[35] gqb_scale04_Err[36] gqb_scale05[37] gqb_scale05_Err[38] gqb_scale06[39] gqb_scale06_Err[40] gqb_scale07[41] gqb_scale07_Err[42] qqb_scale01[43] qqb_scale01_Err[44] qqb_scale02[45] qqb_scale02_Err[46] qqb_scale03[47] qqb_scale03_Err[48] qqb_scale04[49] qqb_scale04_Err[50] qqb_scale05[51] qqb_scale05_Err[52] qqb_scale06[53] qqb_scale06_Err[54] qqb_scale07[55] qqb_scale07_Err[56] qbg_scale01[57] qbg_scale01_Err[58] qbg_scale02[59] qbg_scale02_Err[60] qbg_scale03[61] qbg_scale03_Err[62] qbg_scale04[63] qbg_scale04_Err[64] qbg_scale05[65] qbg_scale05_Err[66] qbg_scale06[67] qbg_scale06_Err[68] qbg_scale07[69] qbg_scale07_Err[70] gg_scale01[71] gg_scale01_Err[72] gg_scale02[73] gg_scale02_Err[74] gg_scale03[75] gg_scale03_Err[76] gg_scale04[77] gg_scale04_Err[78] gg_scale05[79] gg_scale05_Err[80] gg_scale06[81] gg_scale06_Err[82] gg_scale07[83] gg_scale07_Err[84] qg_scale01[85] qg_scale01_Err[86] qg_scale02[87] qg_scale02_Err[88] qg_scale03[89] qg_scale03_Err[90] qg_scale04[91] qg_scale04_Err[92] qg_scale05[93] qg_scale05_Err[94] qg_scale06[95] qg_scale06_Err[96] qg_scale07[97] qg_scale07_Err[98] qbq_scale01[99] qbq_scale01_Err[100] qbq_scale02[101] qbq_scale02_Err[102] qbq_scale03[103] qbq_scale03_Err[104] qbq_scale04[105] qbq_scale04_Err[106] qbq_scale05[107] qbq_scale05_Err[108] qbq_scale06[109] qbq_scale06_Err[110] qbq_scale07[111] qbq_scale07_Err[112] gq_scale01[113] gq_scale01_Err[114] gq_scale02[115] gq_scale02_Err[116] gq_scale03[117] gq_scale03_Err[118] gq_scale04[119] gq_scale04_Err[120] gq_scale05[121] gq_scale05_Err[122] gq_scale06[123] gq_scale06_Err[124] gq_scale07[125] gq_scale07_Err[126] qq_scale01[127] qq_scale01_Err[128] qq_scale02[129] qq_scale02_Err[130] qq_scale03[131] qq_scale03_Err[132] qq_scale04[133] qq_scale04_Err[134] qq_scale05[135] qq_scale05_Err[136] qq_scale06[137] qq_scale06_Err[138] qq_scale07[139] qq_scale07_Err[140]
#neval: 539999995
3.33464933431E+03 7.87948135915E+00 2.37854418139E+03 7.51825250255E+00 4.09858915901E+03 8.37704354841E+00 4.34891533118E+03 1.02723841784E+01 3.07781228787E+03 9.61947393502E+00 2.65663522078E+03 6.31691015965E+00 3.24815221662E+03 6.59418824720E+00 -6.03568729869E+01 3.91820617899E-01 -1.00158556293E+02 3.90774576375E-01 -2.50275429781E+01 3.98059636826E-01 -7.28176028640E+01 5.06761638141E-01 -1.24825538119E+02 4.98430334730E-01 -5.03447487261E+01 3.15115118195E-01 -2.24484495890E+01 3.15701580410E-01 4.93430794680E+02 3.03679790002E+00 3.10818162129E+02 2.88626230246E+00 6.37726014270E+02 3.20511468375E+00 6.49946935293E+02 3.94343052899E+00 4.06415904062E+02 3.68648497683E+00 3.91045980232E+02 2.43791900884E+00 5.02363425184E+02 2.52633509947E+00 1.62098196583E+02 1.57524996775E+00 6.37165418411E+01 1.57067994600E+00 2.45443837341E+02 1.63668628223E+00 2.12229665331E+02 2.07934057151E+00 8.39938565164E+01 2.01488400216E+00 1.29023133850E+02 1.26103105005E+00 1.94634538373E+02 1.28509863491E+00 4.91191570845E+02 3.04433049438E+00 3.10631595664E+02 2.90421642571E+00 6.34295446544E+02 3.21202708863E+00 6.46727294985E+02 3.95004910870E+00 4.06289053486E+02 3.70770020608E+00 3.89368381242E+02 2.44503670309E+00 5.01095722698E+02 2.53061786412E+00 2.22791996654E+02 1.25862189537E+00 1.47531040668E+02 1.30305060417E+00 2.76344607696E+02 1.25410749065E+00 3.11533595442E+02 1.66312878280E+00 2.03933732926E+02 1.67661952077E+00 1.69897191443E+02 1.00222868535E+00 2.08791947519E+02 9.71319319265E-01 9.13834274706E+02 9.32148668260E-01 7.78761670016E+02 7.48978935589E-01 1.01796560847E+03 1.09443527326E+00 1.17208215627E+03 1.19902156064E+00 9.93309008438E+02 9.56938762737E-01 7.35075294924E+02 7.48352374912E-01 8.15643033107E+02 8.75836476705E-01 1.66063456356E+02 1.62156784628E+00 6.70795944149E+01 1.59594164339E+00 2.49372090271E+02 1.67356372094E+00 2.17164163589E+02 2.10192683131E+00 8.83338948696E+01 2.04557174662E+00 1.32000178951E+02 1.29501252874E+00 1.98747177670E+02 1.30159399771E+00 9.16252462353E+02 9.56589054540E-01 7.80741284235E+02 7.70934154032E-01 1.02105207630E+03 1.12948758810E+00 1.17511464266E+03 1.23138094235E+00 9.95816934374E+02 9.85272196656E-01 7.37038016459E+02 7.67846823463E-01 8.18121738899E+02 9.01263824249E-01 3.03038180300E+01 1.02251651499E-01 1.95724115424E+01 7.13712969809E-02 4.11470259120E+01 1.32713244480E-01 3.83635886117E+01 1.31264346840E-01 2.46954557485E+01 9.11507934213E-02 2.45290201668E+01 8.27979394823E-02 3.32655430659E+01 1.06498528365E-01 
#nx: 0


==> results/WJ_h/KKKS08/WPD_FULL_R.cross_ss.dat <==
#labels: tot_scale01[1] tot_scale01_Err[2] tot_scale02[3] tot_scale02_Err[4] tot_scale03[5] tot_scale03_Err[6] tot_scale04[7] tot_scale04_Err[8] tot_scale05[9] tot_scale05_Err[10] tot_scale06[11] tot_scale06_Err[12] tot_scale07[13] tot_scale07_Err[14] qbqb_scale01[15] qbqb_scale01_Err[16] qbqb_scale02[17] qbqb_scale02_Err[18] qbqb_scale03[19] qbqb_scale03_Err[20] qbqb_scale04[21] qbqb_scale04_Err[22] qbqb_scale05[23] qbqb_scale05_Err[24] qbqb_scale06[25] qbqb_scale06_Err[26] qbqb_scale07[27] qbqb_scale07_Err[28] gqb_scale01[29] gqb_scale01_Err[30] gqb_scale02[31] gqb_scale02_Err[32] gqb_scale03[33] gqb_scale03_Err[34] gqb_scale04[35] gqb_scale04_Err[36] gqb_scale05[37] gqb_scale05_Err[38] gqb_scale06[39] gqb_scale06_Err[40] gqb_scale07[41] gqb_scale07_Err[42] qqb_scale01[43] qqb_scale01_Err[44] qqb_scale02[45] qqb_scale02_Err[46] qqb_scale03[47] qqb_scale03_Err[48] qqb_scale04[49] qqb_scale04_Err[50] qqb_scale05[51] qqb_scale05_Err[52] qqb_scale06[53] qqb_scale06_Err[54] qqb_scale07[55] qqb_scale07_Err[56] qbg_scale01[57] qbg_scale01_Err[58] qbg_scale02[59] qbg_scale02_Err[60] qbg_scale03[61] qbg_scale03_Err[62] qbg_scale04[63] qbg_scale04_Err[64] qbg_scale05[65] qbg_scale05_Err[66] qbg_scale06[67] qbg_scale06_Err[68] qbg_scale07[69] qbg_scale07_Err[70] gg_scale01[71] gg_scale01_Err[72] gg_scale02[73] gg_scale02_Err[74] gg_scale03[75] gg_scale03_Err[76] gg_scale04[77] gg_scale04_Err[78] gg_scale05[79] gg_scale05_Err[80] gg_scale06[81] gg_scale06_Err[82] gg_scale07[83] gg_scale07_Err[84] qg_scale01[85] qg_scale01_Err[86] qg_scale02[87] qg_scale02_Err[88] qg_scale03[89] qg_scale03_Err[90] qg_scale04[91] qg_scale04_Err[92] qg_scale05[93] qg_scale05_Err[94] qg_scale06[95] qg_scale06_Err[96] qg_scale07[97] qg_scale07_Err[98] qbq_scale01[99] qbq_scale01_Err[100] qbq_scale02[101] qbq_scale02_Err[102] qbq_scale03[103] qbq_scale03_Err[104] qbq_scale04[105] qbq_scale04_Err[106] qbq_scale05[107] qbq_scale05_Err[108] qbq_scale06[109] qbq_scale06_Err[110] qbq_scale07[111] qbq_scale07_Err[112] gq_scale01[113] gq_scale01_Err[114] gq_scale02[115] gq_scale02_Err[116] gq_scale03[117] gq_scale03_Err[118] gq_scale04[119] gq_scale04_Err[120] gq_scale05[121] gq_scale05_Err[122] gq_scale06[123] gq_scale06_Err[124] gq_scale07[125] gq_scale07_Err[126] qq_scale01[127] qq_scale01_Err[128] qq_scale02[129] qq_scale02_Err[130] qq_scale03[131] qq_scale03_Err[132] qq_scale04[133] qq_scale04_Err[134] qq_scale05[135] qq_scale05_Err[136] qq_scale06[137] qq_scale06_Err[138] qq_scale07[139] qq_scale07_Err[140]
#neval: 539999999
4.69722149429E+03 1.60932730129E+00 4.08159915446E+03 1.37947859791E+00 5.16658109876E+03 1.82285921590E+00 6.01326891490E+03 2.06770793779E+00 5.19934485486E+03 1.75662059175E+00 3.78336047427E+03 1.29535573224E+00 4.14702827391E+03 1.45858082661E+00 7.82336329178E+00 5.93502813234E-03 5.15911881091E+00 4.01382630904E-03 1.04781744746E+01 7.92875940738E-03 9.90142076504E+00 7.56888036975E-03 6.51331362107E+00 5.09310898839E-03 6.34322253679E+00 4.79489973926E-03 8.48139897930E+00 6.37910292054E-03 4.77782981951E+02 1.40233007279E-01 4.14035917864E+02 1.15082024031E-01 5.24724187274E+02 1.63948960506E-01 6.10681136432E+02 1.79743775489E-01 5.26876504763E+02 1.46278842695E-01 3.85191355227E+02 1.12932975714E-01 4.21698663801E+02 1.31232884806E-01 4.35437745599E+02 5.04260271101E-01 3.76770073366E+02 4.30179261127E-01 4.82319038113E+02 5.69195765331E-01 5.54158252687E+02 6.40582265640E-01 4.78049442203E+02 5.44587222541E-01 3.52036943859E+02 4.08206890758E-01 3.89127845371E+02 4.59424393721E-01 4.77761353023E+02 1.39450948177E-01 4.13984948395E+02 1.14346464993E-01 5.24708319858E+02 1.63071565082E-01 6.10658554067E+02 1.78775649823E-01 5.26808269154E+02 1.45327411616E-01 3.85172071303E+02 1.12290193866E-01 4.21684787130E+02 1.30517467898E-01 2.75827510716E+02 3.47638487475E-01 2.67581617621E+02 3.45350527927E-01 2.77147595301E+02 3.57643110344E-01 3.57360378651E+02 4.60449900316E-01 3.43180633327E+02 4.44993573551E-01 2.20663530011E+02 2.75686914764E-01 2.20111133969E+02 2.73517214178E-01 9.15001586942E+02 4.18217416537E-01 7.79826720674E+02 3.45198905575E-01 1.01926875234E+03 4.86765190455E-01 1.17355729324E+03 5.41067489593E-01 9.94653128134E+02 4.41905153354E-01 7.36023992398E+02 3.34938416460E-01 8.16690285771E+02 3.86517313337E-01 4.36910614272E+02 5.03225142872E-01 3.78176195485E+02 4.30179880939E-01 4.83875255510E+02 5.68060029723E-01 5.56027737747E+02 6.39452870346E-01 4.79829753411E+02 5.44704277845E-01 3.53230624096E+02 4.07295763352E-01 3.90383741166E+02 4.58389295638E-01 9.15144847792E+02 4.27512142634E-01 7.79900765471E+02 3.52703441680E-01 1.01959011865E+03 4.96702734173E-01 1.17371245065E+03 5.52865728039E-01 9.94739931654E+02 4.51936815415E-01 7.36147843898E+02 3.42373870340E-01 8.16966062907E+02 3.94854124135E-01 7.55793729043E+02 3.64851752034E-01 6.66431551043E+02 3.46117172573E-01 8.24619089000E+02 3.81559945955E-01 9.67477694277E+02 4.76016363501E-01 8.49091907412E+02 4.44773749788E-01 6.08751228084E+02 2.91433843261E-01 6.62045239421E+02 3.01487312880E-01 
#nx: 0


==> results/WJ_h/KKKS08/WPD_FULL_R.pt_had_os.dat <==
#labels: pt_had_lower[1] pt_had_center[2] pt_had_upper[3] tot_scale01[4] tot_scale01_Err[5] tot_scale02[6] tot_scale02_Err[7] tot_scale03[8] tot_scale03_Err[9] tot_scale04[10] tot_scale04_Err[11] tot_scale05[12] tot_scale05_Err[13] tot_scale06[14] tot_scale06_Err[15] tot_scale07[16] tot_scale07_Err[17]
#neval: 539999995
#overflow:lower center upper 3.00844094284E-02 6.89874380003E-04 3.69916225319E-02 6.17918378460E-04 2.49761702967E-02 6.10523548301E-04 4.28279247021E-02 1.14691950346E-03 5.05805276478E-02 9.90744655267E-04 2.26604357991E-02 4.46881722937E-04 1.80077319777E-02 3.72475339836E-04 
8.00000000000E+00 1.00000000000E+01 1.20000000000E+01 7.41826589704E+01 1.91583098512E+00 -1.93312121807E+01 1.82129553750E+00 1.56508358225E+02 2.00894684283E+00 1.06346488481E+02 2.43101558661E+00 -1.63922127880E+01 2.30599296640E+00 5.51370917276E+01 1.55197285748E+00 1.19840671614E+02 1.62422971151E+00 
1.20000000000E+01 1.60000000000E+01 2.00000000000E+01 8.34268466798E+01 7.12455401373E-01 4.08513359376E+01 6.84008362562E-01 1.18802555466E+02 7.36664774570E-01 1.12387123595E+02 9.12052470163E-01 5.55230300661E+01 8.70013024628E-01 6.51832103157E+01 5.74470677462E-01 9.25056428995E+01 5.91789293140E-01 
2.00000000000E+01 3.00000000000E+01 4.00000000000E+01 4.94128643389E+01 1.92967675352E-01 3.80251021004E+01 1.87323384710E-01 5.76386274799E+01 2.03489331983E-01 6.32715075215E+01 2.57835954273E-01 4.82112739240E+01 2.43105139767E-01 3.98725561265E+01 1.52680268231E-01 4.63180421898E+01 1.56228700425E-01 
4.00000000000E+01 6.00000000000E+01 8.00000000000E+01 2.17786133182E+01 4.94323584221E-02 2.08342110042E+01 4.65925245565E-02 2.20500605500E+01 5.70426142699E-02 2.73109272863E+01 7.22643666173E-02 2.61679750900E+01 6.26504805622E-02 1.77338050946E+01 3.74210081188E-02 1.79719746721E+01 3.93911436158E-02 
8.00000000000E+01 5.40000000000E+02 1.00000000000E+03 5.54591487909E-01 7.33184510483E-04 5.81891014834E-01 6.89082978115E-04 5.24536982526E-01 9.35671981951E-04 7.23440993543E-01 1.17782368241E-03 7.48111847533E-01 9.59541259730E-04 4.42571615862E-01 5.31708819957E-04 4.14963003888E-01 5.84158229024E-04 
#nx: 3


==> results/WJ_h/KKKS08/WPD_FULL_R.pt_had_ss.dat <==
#labels: pt_had_lower[1] pt_had_center[2] pt_had_upper[3] tot_scale01[4] tot_scale01_Err[5] tot_scale02[6] tot_scale02_Err[7] tot_scale03[8] tot_scale03_Err[9] tot_scale04[10] tot_scale04_Err[11] tot_scale05[12] tot_scale05_Err[13] tot_scale06[14] tot_scale06_Err[15] tot_scale07[16] tot_scale07_Err[17]
#neval: 539999999
#overflow:lower center upper 1.10075277728E-02 3.94532918451E-04 1.36132142183E-02 4.75845787607E-04 8.96408583533E-03 3.63957752945E-04 1.48311911835E-02 5.49221940506E-04 1.80035061814E-02 6.34874607282E-04 8.26137864145E-03 2.82633285166E-04 6.67571253349E-03 2.43182348701E-04 
8.00000000000E+00 1.00000000000E+01 1.20000000000E+01 4.26964351664E+02 3.68436619998E-01 3.57930291774E+02 3.13308149211E-01 4.83009401628E+02 4.19998470546E-01 5.44766694698E+02 4.69778175382E-01 4.54973515848E+02 3.97581228265E-01 3.44598089030E+02 2.97642438382E-01 3.88818870196E+02 3.37930061854E-01 
1.20000000000E+01 1.60000000000E+01 2.00000000000E+01 1.79661478446E+02 1.06974505900E-01 1.54912750841E+02 9.20887783653E-02 1.98616120614E+02 1.20134423128E-01 2.29497328849E+02 1.37866943169E-01 1.97058182922E+02 1.17529323291E-01 1.44878166938E+02 8.58211380666E-02 1.59677915165E+02 9.57055632769E-02 
2.00000000000E+01 3.00000000000E+01 4.00000000000E+01 5.10136048016E+01 2.30479525168E-02 4.55171143361E+01 2.03350529126E-02 5.48883305496E+01 2.58439283564E-02 6.53928845883E+01 3.02084566528E-02 5.80254640891E+01 2.61728531708E-02 4.10511261236E+01 1.83527946803E-02 4.39864261679E+01 2.01744575171E-02 
4.00000000000E+01 6.00000000000E+01 8.00000000000E+01 9.86589813702E+00 5.03006389028E-03 9.15219015023E+00 4.56385663515E-03 1.02750187223E+01 5.49534207792E-03 1.27531228547E+01 6.76321197466E-03 1.17276372753E+01 5.95061768895E-03 7.89943435562E+00 3.95157058048E-03 8.17502355200E+00 4.20984175071E-03 
8.00000000000E+01 5.40000000000E+02 1.00000000000E+03 1.49379576423E-01 1.08729285345E-04 1.45849832955E-01 1.02655591986E-04 1.49234632940E-01 1.17180608317E-04 1.95811686982E-01 1.53651327971E-04 1.88440515438E-01 1.35163937853E-04 1.18682145101E-01 8.45445585282E-05 1.17324244611E-01 8.72574582835E-05 
#nx: 3


==> results/WJ_h/KKKS08/WPD_FULL_V.abs_yl_os.dat <==
#labels: abs_ylp_lower[1] abs_ylp_center[2] abs_ylp_upper[3] tot_scale01[4] tot_scale01_Err[5] tot_scale02[6] tot_scale02_Err[7] tot_scale03[8] tot_scale03_Err[9] tot_scale04[10] tot_scale04_Err[11] tot_scale05[12] tot_scale05_Err[13] tot_scale06[14] tot_scale06_Err[15] tot_scale07[16] tot_scale07_Err[17]
#neval: 270000000
#overflow:lower center upper 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 
0.00000000000E+00 2.50000000000E-01 5.00000000000E-01 1.05827543192E+04 2.57490176594E+00 1.07953967412E+04 2.57053008690E+00 1.06263143871E+04 2.72141460040E+00 1.09380555592E+04 2.90400742712E+00 1.13756337182E+04 2.86639755965E+00 1.01581883510E+04 2.36540230248E+00 1.02668663138E+04 2.46253795775E+00 
5.00000000000E-01 7.50000000000E-01 1.00000000000E+00 1.00124024290E+04 2.64796001924E+00 1.02109059742E+04 2.64244846094E+00 1.00507059594E+04 2.79838467458E+00 1.03996861651E+04 2.99690018890E+00 1.08053498439E+04 2.96461354412E+00 9.57842562349E+03 2.42063323334E+00 9.67787319162E+03 2.52622330255E+00 
1.00000000000E+00 1.25000000000E+00 1.50000000000E+00 8.87473783735E+03 2.73926709508E+00 9.04570286721E+03 2.74772318430E+00 8.90846737361E+03 2.87167570828E+00 9.29965960585E+03 3.12958060584E+00 9.64734396303E+03 3.10924365284E+00 8.43930236952E+03 2.49047078977E+00 8.52412176071E+03 2.57708965304E+00 
1.50000000000E+00 1.75000000000E+00 2.00000000000E+00 7.24457429127E+03 2.85912403816E+00 7.37520840054E+03 2.88564605429E+00 7.27608341959E+03 2.97795460301E+00 7.67916084601E+03 3.28165483828E+00 7.94534319007E+03 3.29408520106E+00 6.83441214882E+03 2.57999696210E+00 6.90440714672E+03 2.65449235055E+00 
2.00000000000E+00 2.25000000000E+00 2.50000000000E+00 5.30884590622E+03 2.95706565009E+00 5.38993533913E+03 3.02689890446E+00 5.34485047713E+03 3.06180272885E+00 5.69857553260E+03 3.43652536551E+00 5.87007214218E+03 3.49154691728E+00 4.96371256455E+03 2.64980317278E+00 5.02268008976E+03 2.71347946149E+00 
#nx: 3


==> results/WJ_h/KKKS08/WPD_FULL_V.abs_yl_ss.dat <==
#labels: abs_ylp_lower[1] abs_ylp_center[2] abs_ylp_upper[3] tot_scale01[4] tot_scale01_Err[5] tot_scale02[6] tot_scale02_Err[7] tot_scale03[8] tot_scale03_Err[9] tot_scale04[10] tot_scale04_Err[11] tot_scale05[12] tot_scale05_Err[13] tot_scale06[14] tot_scale06_Err[15] tot_scale07[16] tot_scale07_Err[17]
#neval: 270000000
#overflow:lower center upper 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 
0.00000000000E+00 2.50000000000E-01 5.00000000000E-01 -1.16245422412E+03 4.29554312107E-01 -2.86259267902E+03 7.50623168590E-01 9.10158992205E+02 7.14947747453E-01 1.70401526744E+03 8.53659356854E-01 -7.59027485634E+02 3.64737958572E-01 -3.15171507901E+03 8.46047299169E-01 -1.66111555395E+03 5.48368002523E-01 
5.00000000000E-01 7.50000000000E-01 1.00000000000E+00 -1.08375421072E+03 4.32363531807E-01 -2.70904631995E+03 7.65123119919E-01 8.98294694016E+02 7.44291202071E-01 1.65526393857E+03 8.94303631014E-01 -6.98706398128E+02 3.70311611698E-01 -2.98361715037E+03 8.59650679674E-01 -1.55753068942E+03 5.48747212681E-01 
1.00000000000E+00 1.25000000000E+00 1.50000000000E+00 -9.34699427192E+02 4.29640913875E-01 -2.41195831107E+03 7.90120901794E-01 8.66720825260E+02 7.96057349957E-01 1.55116968567E+03 9.83830327005E-01 -5.87212086964E+02 3.85327619227E-01 -2.65711874551E+03 8.76876805317E-01 -1.35917403468E+03 5.38486723178E-01 
1.50000000000E+00 1.75000000000E+00 2.00000000000E+00 -7.35676588114E+02 4.29481742037E-01 -1.99923140597E+03 8.15726605834E-01 8.03946407460E+02 8.67230225712E-01 1.38381417480E+03 1.09812280406E+00 -4.42850018522E+02 4.05827206559E-01 -2.20052206669E+03 9.05771094875E-01 -1.08885703116E+03 5.32613620731E-01 
2.00000000000E+00 2.25000000000E+00 2.50000000000E+00 -5.20013219890E+02 4.45743626842E-01 -1.51659250787E+03 8.87941739394E-01 6.89462789596E+02 9.83422980113E-01 1.14056284286E+03 1.30346603013E+00 -2.96055602746E+02 4.46999330245E-01 -1.66317227080E+03 9.86787087039E-01 -7.85609354871E+02 5.49649387793E-01 
#nx: 3


==> results/WJ_h/KKKS08/WPD_FULL_V.cross_os.dat <==
#labels: tot_scale01[1] tot_scale01_Err[2] tot_scale02[3] tot_scale02_Err[4] tot_scale03[5] tot_scale03_Err[6] tot_scale04[7] tot_scale04_Err[8] tot_scale05[9] tot_scale05_Err[10] tot_scale06[11] tot_scale06_Err[12] tot_scale07[13] tot_scale07_Err[14] qbqb_scale01[15] qbqb_scale01_Err[16] qbqb_scale02[17] qbqb_scale02_Err[18] qbqb_scale03[19] qbqb_scale03_Err[20] qbqb_scale04[21] qbqb_scale04_Err[22] qbqb_scale05[23] qbqb_scale05_Err[24] qbqb_scale06[25] qbqb_scale06_Err[26] qbqb_scale07[27] qbqb_scale07_Err[28] gqb_scale01[29] gqb_scale01_Err[30] gqb_scale02[31] gqb_scale02_Err[32] gqb_scale03[33] gqb_scale03_Err[34] gqb_scale04[35] gqb_scale04_Err[36] gqb_scale05[37] gqb_scale05_Err[38] gqb_scale06[39] gqb_scale06_Err[40] gqb_scale07[41] gqb_scale07_Err[42] qqb_scale01[43] qqb_scale01_Err[44] qqb_scale02[45] qqb_scale02_Err[46] qqb_scale03[47] qqb_scale03_Err[48] qqb_scale04[49] qqb_scale04_Err[50] qqb_scale05[51] qqb_scale05_Err[52] qqb_scale06[53] qqb_scale06_Err[54] qqb_scale07[55] qqb_scale07_Err[56] qbg_scale01[57] qbg_scale01_Err[58] qbg_scale02[59] qbg_scale02_Err[60] qbg_scale03[61] qbg_scale03_Err[62] qbg_scale04[63] qbg_scale04_Err[64] qbg_scale05[65] qbg_scale05_Err[66] qbg_scale06[67] qbg_scale06_Err[68] qbg_scale07[69] qbg_scale07_Err[70] gg_scale01[71] gg_scale01_Err[72] gg_scale02[73] gg_scale02_Err[74] gg_scale03[75] gg_scale03_Err[76] gg_scale04[77] gg_scale04_Err[78] gg_scale05[79] gg_scale05_Err[80] gg_scale06[81] gg_scale06_Err[82] gg_scale07[83] gg_scale07_Err[84] qg_scale01[85] qg_scale01_Err[86] qg_scale02[87] qg_scale02_Err[88] qg_scale03[89] qg_scale03_Err[90] qg_scale04[91] qg_scale04_Err[92] qg_scale05[93] qg_scale05_Err[94] qg_scale06[95] qg_scale06_Err[96] qg_scale07[97] qg_scale07_Err[98] qbq_scale01[99] qbq_scale01_Err[100] qbq_scale02[101] qbq_scale02_Err[102] qbq_scale03[103] qbq_scale03_Err[104] qbq_scale04[105] qbq_scale04_Err[106] qbq_scale05[107] qbq_scale05_Err[108] qbq_scale06[109] qbq_scale06_Err[110] qbq_scale07[111] qbq_scale07_Err[112] gq_scale01[113] gq_scale01_Err[114] gq_scale02[115] gq_scale02_Err[116] gq_scale03[117] gq_scale03_Err[118] gq_scale04[119] gq_scale04_Err[120] gq_scale05[121] gq_scale05_Err[122] gq_scale06[123] gq_scale06_Err[124] gq_scale07[125] gq_scale07_Err[126] qq_scale01[127] qq_scale01_Err[128] qq_scale02[129] qq_scale02_Err[130] qq_scale03[131] qq_scale03_Err[132] qq_scale04[133] qq_scale04_Err[134] qq_scale05[135] qq_scale05_Err[136] qq_scale06[137] qq_scale06_Err[138] qq_scale07[139] qq_scale07_Err[140]
#neval: 270000000
2.10126907937E+04 2.88596910439E+00 2.14094091076E+04 2.89090177392E+00 2.11041134881E+04 3.04385748804E+00 2.20086957817E+04 3.34503296668E+00 2.28226676684E+04 3.31399866535E+00 1.99880261286E+04 2.59518766053E+00 2.01987037905E+04 2.70244140381E+00 4.26354704542E+02 1.34659615077E-01 8.90918286643E+02 1.84522688842E-01 -8.91461354865E+01 1.29189364266E-01 5.66225923325E+02 1.91027453013E-01 1.14411800296E+03 2.40167184206E-01 3.36254225557E+02 1.03557809237E-01 -8.55078892851E+01 9.12505504293E-02 9.45225766496E+03 1.78992927651E+00 7.80640058791E+03 1.55236524827E+00 1.13984622839E+04 2.10001089404E+00 9.69866813647E+03 2.07691306927E+00 7.78498243264E+03 1.77231126967E+00 9.08823698938E+03 1.59946657268E+00 1.07338064194E+04 1.84691357002E+00 1.35754439187E+03 3.92581351290E-01 1.90076285686E+03 4.56210043467E-01 7.84162380368E+02 3.83233824174E-01 1.64336349004E+03 5.30619509848E-01 2.33271129690E+03 5.81764725303E-01 1.16338634928E+03 3.20566315816E-01 7.02541487584E+02 2.97220325054E-01 9.45504503789E+03 1.76301573455E+00 7.80860662872E+03 1.53910512012E+00 1.14014762130E+04 2.06445271722E+00 9.70185251989E+03 2.05130302720E+00 7.78788248611E+03 1.75780633548E+00 9.09072874868E+03 1.57394524852E+00 1.07365885487E+04 1.81338595260E+00 -8.87138494368E+02 6.81380459852E-01 1.34111244498E+03 6.09923226325E-01 -3.06706513669E+03 8.93950756726E-01 -1.01171494222E+03 9.07971046277E-01 1.77045379810E+03 7.93651232269E-01 -7.58805923802E+02 5.41495665430E-01 -2.53930703978E+03 7.05708670672E-01 6.28311284290E+01 1.86148918820E-01 1.36922282368E+02 2.00428080261E-01 -2.93933578873E+01 1.89981587483E-01 6.63167867363E+01 2.47937863594E-01 1.64962200036E+02 2.54572524842E-01 6.07132289753E+01 1.49554915390E-01 -1.02982585318E+01 1.43055718195E-01 1.05878105324E+03 3.94259230693E-01 1.36575094411E+03 4.22857106659E-01 7.16231994726E+02 3.92713759233E-01 1.24728371608E+03 5.09893280769E-01 1.64420251026E+03 5.25134214845E-01 9.27261132453E+02 3.33674192377E-01 6.55990859174E+02 3.22775154188E-01 6.30587444677E+01 2.52699775843E-01 1.36929778623E+02 2.52396677200E-01 -2.93950946680E+01 2.52338112284E-01 6.65263378189E+01 3.37445795314E-01 1.65019867928E+02 3.22120439523E-01 6.08513522068E+01 2.01044810688E-01 -1.02754022996E+01 1.90950754971E-01 2.33351355672E+01 5.85341757277E-02 2.15942809355E+01 5.08620368695E-02 1.80423295370E+01 5.93345637617E-02 2.96498518284E+01 7.73232081452E-02 2.72699618079E+01 6.56009636986E-02 1.88277165518E+01 4.63967467006E-02 1.44240781702E+01 4.52951122074E-02 
#nx: 0


==> results/WJ_h/KKKS08/WPD_FULL_V.cross_ss.dat <==
#labels: tot_scale01[1] tot_scale01_Err[2] tot_scale02[3] tot_scale02_Err[4] tot_scale03[5] tot_scale03_Err[6] tot_scale04[7] tot_scale04_Err[8] tot_scale05[9] tot_scale05_Err[10] tot_scale06[11] tot_scale06_Err[12] tot_scale07[13] tot_scale07_Err[14] qbqb_scale01[15] qbqb_scale01_Err[16] qbqb_scale02[17] qbqb_scale02_Err[18] qbqb_scale03[19] qbqb_scale03_Err[20] qbqb_scale04[21] qbqb_scale04_Err[22] qbqb_scale05[23] qbqb_scale05_Err[24] qbqb_scale06[25] qbqb_scale06_Err[26] qbqb_scale07[27] qbqb_scale07_Err[28] gqb_scale01[29] gqb_scale01_Err[30] gqb_scale02[31] gqb_scale02_Err[32] gqb_scale03[33] gqb_scale03_Err[34] gqb_scale04[35] gqb_scale04_Err[36] gqb_scale05[37] gqb_scale05_Err[38] gqb_scale06[39] gqb_scale06_Err[40] gqb_scale07[41] gqb_scale07_Err[42] qqb_scale01[43] qqb_scale01_Err[44] qqb_scale02[45] qqb_scale02_Err[46] qqb_scale03[47] qqb_scale03_Err[48] qqb_scale04[49] qqb_scale04_Err[50] qqb_scale05[51] qqb_scale05_Err[52] qqb_scale06[53] qqb_scale06_Err[54] qqb_scale07[55] qqb_scale07_Err[56] qbg_scale01[57] qbg_scale01_Err[58] qbg_scale02[59] qbg_scale02_Err[60] qbg_scale03[61] qbg_scale03_Err[62] qbg_scale04[63] qbg_scale04_Err[64] qbg_scale05[65] qbg_scale05_Err[66] qbg_scale06[67] qbg_scale06_Err[68] qbg_scale07[69] qbg_scale07_Err[70] gg_scale01[71] gg_scale01_Err[72] gg_scale02[73] gg_scale02_Err[74] gg_scale03[75] gg_scale03_Err[76] gg_scale04[77] gg_scale04_Err[78] gg_scale05[79] gg_scale05_Err[80] gg_scale06[81] gg_scale06_Err[82] gg_scale07[83] gg_scale07_Err[84] qg_scale01[85] qg_scale01_Err[86] qg_scale02[87] qg_scale02_Err[88] qg_scale03[89] qg_scale03_Err[90] qg_scale04[91] qg_scale04_Err[92] qg_scale05[93] qg_scale05_Err[94] qg_scale06[95] qg_scale06_Err[96] qg_scale07[97] qg_scale07_Err[98] qbq_scale01[99] qbq_scale01_Err[100] qbq_scale02[101] qbq_scale02_Err[102] qbq_scale03[103] qbq_scale03_Err[104] qbq_scale04[105] qbq_scale04_Err[106] qbq_scale05[107] qbq_scale05_Err[108] qbq_scale06[109] qbq_scale06_Err[110] qbq_scale07[111] qbq_scale07_Err[112] gq_scale01[113] gq_scale01_Err[114] gq_scale02[115] gq_scale02_Err[116] gq_scale03[117] gq_scale03_Err[118] gq_scale04[119] gq_scale04_Err[120] gq_scale05[121] gq_scale05_Err[122] gq_scale06[123] gq_scale06_Err[124] gq_scale07[125] gq_scale07_Err[126] qq_scale01[127] qq_scale01_Err[128] qq_scale02[129] qq_scale02_Err[130] qq_scale03[131] qq_scale03_Err[132] qq_scale04[133] qq_scale04_Err[134] qq_scale05[135] qq_scale05_Err[136] qq_scale06[137] qq_scale06_Err[138] qq_scale07[139] qq_scale07_Err[140]
#neval: 270000000
-2.21823131313E+03 4.74072057224E-01 -5.74996224100E+03 8.43136635792E-01 2.08447856728E+03 9.19081206883E-01 3.71790748722E+03 1.15059155407E+00 -1.39185896767E+03 4.42171633847E-01 -6.32829278637E+03 9.42017944358E-01 -3.22633811974E+03 5.82884088297E-01 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 5.47823333100E+00 1.82671231111E-02 -1.16958339302E+03 3.36182428867E-01 1.40371374796E+03 4.11935072110E-01 1.63312537950E+03 4.80333774585E-01 -1.66024339484E+01 2.27387795779E-02 -1.03651911013E+03 2.97968305076E-01 1.17266606573E+01 1.61659577884E-02 1.16331088891E+02 1.34264181557E-01 1.13177111277E+02 9.52956915547E-02 1.04225041654E+02 2.00721505499E-01 3.38102720049E+01 2.64792638563E-01 7.67617955869E+01 1.59531362899E-01 -9.27756503909E+00 7.43136252854E-02 -1.37336011441E+01 9.80550241229E-02 5.52465836217E+00 1.45272999121E-02 -1.17019275728E+03 1.99752169010E-01 1.40441171660E+03 2.50144260795E-01 1.63398900301E+03 2.89404443632E-01 -1.65717463195E+01 1.89139058946E-02 -1.03704607534E+03 1.77511890098E-01 1.17546734426E+01 1.28503337580E-02 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 1.07595542667E+00 5.80226271539E-02 4.80049992594E+00 3.46852613677E-02 -7.47251644431E+00 1.05034566222E-01 -5.66875592466E+01 1.48587307619E-01 -2.81509172787E+01 8.17620914086E-02 1.26291870672E+01 2.93763977742E-02 1.32725386135E+01 4.62817061822E-02 -2.34779892103E+03 4.37971738316E-01 -2.09382240664E+03 3.84159499949E-01 -2.57857630441E+03 5.02252569151E-01 -1.54549113701E+03 4.61433727689E-01 -1.37906972361E+03 3.72803638178E-01 -2.97020536895E+03 5.00929995369E-01 -3.26251436539E+03 5.54461475295E-01 1.01472075293E+00 4.21018367664E-02 -1.43420156175E+03 3.72323954591E-01 1.75830029702E+03 4.70124467414E-01 2.01926088021E+03 5.52972600001E-01 -2.82933498622E+01 5.66112949670E-02 -1.28773578189E+03 3.33036542756E-01 1.31930812363E+01 3.23920954214E-02 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 
#nx: 0


==> results/WJ_h/KKKS08/WPD_FULL_V.pt_had_os.dat <==
#labels: pt_had_lower[1] pt_had_center[2] pt_had_upper[3] tot_scale01[4] tot_scale01_Err[5] tot_scale02[6] tot_scale02_Err[7] tot_scale03[8] tot_scale03_Err[9] tot_scale04[10] tot_scale04_Err[11] tot_scale05[12] tot_scale05_Err[13] tot_scale06[14] tot_scale06_Err[15] tot_scale07[16] tot_scale07_Err[17]
#neval: 270000000
#overflow:lower center upper -1.02204923820E-02 3.67080849624E-04 -1.29630954350E-02 3.98062462420E-04 -8.85821316509E-03 5.09214977284E-04 -1.65583792551E-02 6.59524664306E-04 -1.92323344150E-02 6.40266874539E-04 -7.00548963692E-03 2.38442948542E-04 -5.46173012593E-03 2.77795493926E-04 
8.00000000000E+00 1.00000000000E+01 1.20000000000E+01 1.73523477802E+03 5.65180481380E-01 1.80138835773E+03 5.71141152933E-01 1.68683805447E+03 5.88566238201E-01 1.85167326801E+03 6.37663411627E-01 1.96981717242E+03 6.45952828262E-01 1.62867448226E+03 5.13083721220E-01 1.60702927355E+03 5.31967526079E-01 
1.20000000000E+01 1.60000000000E+01 2.00000000000E+01 8.52010452630E+02 2.06080467761E-01 8.73461298683E+02 2.07975266595E-01 8.49051669271E+02 2.14956946456E-01 9.03462653739E+02 2.32074447440E-01 9.44354899914E+02 2.33851960426E-01 8.03592548599E+02 1.88297786435E-01 8.07617730133E+02 1.94729120705E-01 
2.00000000000E+01 3.00000000000E+01 4.00000000000E+01 2.74838205587E+02 5.60677463390E-02 2.75785848454E+02 5.61225757680E-02 2.82935715543E+02 6.00549900554E-02 2.87577836534E+02 6.60189689210E-02 2.91376609816E+02 6.41745083863E-02 2.62037952563E+02 5.08606918015E-02 2.69488617963E+02 5.30932677038E-02 
4.00000000000E+01 6.00000000000E+01 8.00000000000E+01 4.12232785698E+01 1.30038854731E-02 4.03114950316E+01 1.25978509927E-02 4.40632387081E+01 1.50368737370E-02 4.02341959514E+01 1.78282849877E-02 3.92242262442E+01 1.55282769890E-02 4.10750465102E+01 1.11961884374E-02 4.32894315070E+01 1.19399733010E-02 
8.00000000000E+01 5.40000000000E+02 1.00000000000E+03 1.18079156534E-01 2.24958626621E-04 9.50117448693E-02 2.05960526152E-04 1.55173821734E-01 2.85103362143E-04 1.27904378285E-02 3.86767434062E-04 -9.58666971049E-03 3.07449007688E-04 1.73873357548E-01 1.60630812735E-04 2.04269023289E-01 1.78397528714E-04 
#nx: 3


==> results/WJ_h/KKKS08/WPD_FULL_V.pt_had_ss.dat <==
#labels: pt_had_lower[1] pt_had_center[2] pt_had_upper[3] tot_scale01[4] tot_scale01_Err[5] tot_scale02[6] tot_scale02_Err[7] tot_scale03[8] tot_scale03_Err[9] tot_scale04[10] tot_scale04_Err[11] tot_scale05[12] tot_scale05_Err[13] tot_scale06[14] tot_scale06_Err[15] tot_scale07[16] tot_scale07_Err[17]
#neval: 270000000
#overflow:lower center upper 2.37626126640E-03 7.03512870997E-05 -1.09394012990E-03 3.32295455218E-05 5.28129540706E-03 1.53831697369E-04 9.23019875517E-03 2.53512013587E-04 4.39390556980E-03 1.22948719650E-04 -9.82507587149E-04 2.41261224669E-05 1.25622644661E-03 4.56701172487E-05 
8.00000000000E+00 1.00000000000E+01 1.20000000000E+01 -2.96571569240E+02 1.01539850691E-01 -5.60530432876E+02 1.72462251940E-01 3.34940334412E+01 1.67131942239E-01 1.95398681066E+02 2.07297102054E-01 -1.93466836407E+02 8.62712825257E-02 -6.57863308512E+02 1.99183625393E-01 -4.27531365839E+02 1.30173992156E-01 
1.20000000000E+01 1.60000000000E+01 2.00000000000E+01 -8.82940749585E+01 2.80534265311E-02 -2.24198412959E+02 5.87538919793E-02 7.80868029470E+01 6.22653548898E-02 1.38851278782E+02 7.93225012129E-02 -5.68874712767E+01 2.77521398416E-02 -2.47184435702E+02 6.33516211343E-02 -1.26822754281E+02 3.40118757200E-02 
2.00000000000E+01 3.00000000000E+01 4.00000000000E+01 -1.43622407816E+01 5.99256385430E-03 -6.06653846935E+01 1.44942614417E-02 4.13490111613E+01 1.75361361778E-02 5.79457142471E+01 2.28476440714E-02 -8.34410404493E+00 7.21546182925E-03 -6.21706711683E+01 1.45249713077E-02 -2.11915968212E+01 6.21924417138E-03 
4.00000000000E+01 6.00000000000E+01 8.00000000000E+01 -1.01490184572E+00 1.21389594718E-03 -1.01553092263E+01 2.84993871335E-03 9.72233646249E+00 4.05326881658E-03 1.29171792189E+01 5.38663048906E-03 -2.02887721290E-01 1.66322043125E-03 -9.74533816811E+00 2.69734448598E-03 -1.80305819956E+00 9.90159415852E-04 
8.00000000000E+01 5.40000000000E+02 1.00000000000E+03 2.29383586667E-03 2.41991846705E-05 -1.02845034455E-01 3.66051332999E-05 1.19053359979E-01 7.07485269492E-05 1.62724915922E-01 9.48792494749E-05 1.29527038447E-02 3.59443328433E-05 -9.35288951259E-02 3.26871777651E-05 -6.11989142735E-03 1.74794253103E-05 
#nx: 3


==> results/WJ_h/KKKS08/WPD_FULL_data2.abs_yl_os.dat <==
#
#
#
0	0.25    0.5	11.87	0.13	-0.13	0.65	-0.62	0.0001
0.5	0.75	1	11.55	0.12	-0.12	0.61	-0.60	0.0001
1	1.25 	1.5	10.09	0.12	-0.12	0.61	-0.57	0.0001
1.5	1.75 	2	8.60	0.12	-0.12	0.42	-0.41	0.0001
2	2.25	2.5	6.25	0.11	-0.11	0.37	-0.35	0.0001
#


==> results/WJ_h/KKKS08/WPD_FULL_data2.abs_yl_ss.dat <==
#
#
#
0	0.25    0.5	0	0	0	0	0	0.0001
0.5	0.75	1	0	0	0	0	0	0.0001
1	1.25 	1.5	0	0	0	0	0	0.0001
1.5	1.75 	2	0	0	0	0	0	0.0001
2	2.25	2.5	0	0	0	0	0	0.0001
#


==> results/WJ_h/KKKS08/WPD_FULL_data2.cross_os.dat <==
#
#
#
48.5 0.2 2.3 -2.2 48.5 0.2 2.3 -2.2 48.5 0.2 2.3 -2.2 48.5 0.2 2.3 -2.2 48.5 0.2 2.3 -2.2 48.5 0.2 2.3 -2.2 48.5 0.2 2.3 -2.2 48.5 0.2 2.3 -2.2 48.5 0.2 2.3 -2.2 48.5 0.2 2.3 -2.2 48.5 0.2 2.3 -2.2 48.5 0.2 2.3 -2.2 48.5 0.2 2.3 -2.2 48.5 0.2 2.3 -2.2 48.5 0.2 2.3 -2.2 
#

==> results/WJ_h/KKKS08/WPD_FULL_data2.cross_ss.dat <==
#
#
#
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 
#

==> results/WJ_h/KKKS08/WPD_FULL_data2.pt_had_os.dat <==
#
#
#
8	10.9545         12	14.61	0.19	-0.19	0.73	-0.69	0.0001
12	15.4919		20	15.12	0.15	-0.15	0.75	-0.72	0.0001
20	27.3861 	40	13.07	0.12	-0.12	0.89	-0.82	0.0001
40	55.9732 	80	4.84	0.07	-0.07	0.31	-0.29	0.0001
80	106.3016	150	0.82	0.04	-0.04	0.08	-0.07	0.0001
#

==> results/WJ_h/KKKS08/WPD_FULL_data2.pt_had_ss.dat <==
#
#
#
8		10.9545         12		0	0.0	-0.0	0.0	-0.0	0.0001
12		15.4919		20		0	0.0	-0.0	0.0	-0.0	0.0001
20		27.3861 	40		0	0.0	-0.0	0.0	-0.0	0.0001
40		55.9732 	80		0	0.0	-0.0	0.0	-0.0	0.0001
80	        106.3016	150		0	0.0	-0.0	0.0	-0.0	0.0001
#

==> results/WJ_h/KKKS08/WPDstar_FULL_LO.abs_yl_os.dat <==
#labels: abs_ylp_lower[1] abs_ylp_center[2] abs_ylp_upper[3] tot_scale01[4] tot_scale01_Err[5] tot_scale02[6] tot_scale02_Err[7] tot_scale03[8] tot_scale03_Err[9] tot_scale04[10] tot_scale04_Err[11] tot_scale05[12] tot_scale05_Err[13] tot_scale06[14] tot_scale06_Err[15] tot_scale07[16] tot_scale07_Err[17]
#neval: 162000000
#overflow:lower center upper 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 
0.00000000000E+00 2.50000000000E-01 5.00000000000E-01 1.66768964786E+04 3.96992393808E+00 1.55330081589E+04 3.66018097686E+00 1.74524721081E+04 4.23925622016E+00 1.87977122784E+04 4.47686855008E+00 1.74922881025E+04 4.12191638860E+00 1.50012743921E+04 3.57054553676E+00 1.56897155681E+04 3.80890336731E+00 
5.00000000000E-01 7.50000000000E-01 1.00000000000E+00 1.54686839131E+04 4.00390260913E+00 1.44049860897E+04 3.69662309346E+00 1.61891337193E+04 4.27294611876E+00 1.74364390613E+04 4.51618223631E+00 1.62224814924E+04 4.16352404285E+00 1.39140508310E+04 3.60056295987E+00 1.45535318156E+04 3.83845577294E+00 
1.00000000000E+00 1.25000000000E+00 1.50000000000E+00 1.32083170810E+04 4.05898740450E+00 1.22914186954E+04 3.75355763136E+00 1.38294199082E+04 4.32525971224E+00 1.48906156843E+04 4.57979984139E+00 1.38440291244E+04 4.22895557431E+00 1.18795611975E+04 3.64927822207E+00 1.24306163355E+04 3.88428244307E+00 
1.50000000000E+00 1.75000000000E+00 2.00000000000E+00 1.02449379768E+04 4.12052337308E+00 9.52276996709E+03 3.79703304693E+00 1.07321689146E+04 4.41004981948E+00 1.15529838866E+04 4.65033797953E+00 1.07282283854E+04 4.27858819703E+00 9.21236212487E+03 3.70386174420E+00 9.64437304993E+03 3.95903851453E+00 
2.00000000000E+00 2.25000000000E+00 2.50000000000E+00 7.08369689712E+03 4.13796698823E+00 6.57875608034E+03 3.82338829547E+00 7.42138304714E+03 4.42315249007E+00 7.99159892995E+03 4.67026724569E+00 7.41441559421E+03 4.30856043604E+00 6.36765690111E+03 3.71927969152E+00 6.66674822312E+03 3.97083394626E+00 
#nx: 3


==> results/WJ_h/KKKS08/WPDstar_FULL_LO.abs_yl_ss.dat <==
#labels: abs_ylp_lower[1] abs_ylp_center[2] abs_ylp_upper[3] tot_scale01[4] tot_scale01_Err[5] tot_scale02[6] tot_scale02_Err[7] tot_scale03[8] tot_scale03_Err[9] tot_scale04[10] tot_scale04_Err[11] tot_scale05[12] tot_scale05_Err[13] tot_scale06[14] tot_scale06_Err[15] tot_scale07[16] tot_scale07_Err[17]
#neval: 162000000
#overflow:lower center upper 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 
0.00000000000E+00 2.50000000000E-01 5.00000000000E-01 1.18309582994E+03 4.37445149170E-01 9.35488264102E+02 3.47683526575E-01 1.40383153819E+03 5.27743174604E-01 1.33307009777E+03 4.95279592359E-01 1.05298807676E+03 3.90899738343E-01 1.06429158849E+03 3.93742161660E-01 1.26189781795E+03 4.74417944729E-01 
5.00000000000E-01 7.50000000000E-01 1.00000000000E+00 1.12155073666E+03 4.35780817452E-01 8.87758615939E+02 3.47620902704E-01 1.32994874658E+03 5.22450899945E-01 1.26377559654E+03 4.90724854688E-01 9.99264397140E+02 3.90830113364E-01 1.00892754416E+03 3.92236261865E-01 1.19548473502E+03 4.69596254265E-01 
1.00000000000E+00 1.25000000000E+00 1.50000000000E+00 1.00006654672E+03 4.34042470623E-01 7.93433088965E+02 3.47062747895E-01 1.18394711789E+03 5.19142349047E-01 1.12688916008E+03 4.88829599151E-01 8.93094540496E+02 3.90274582161E-01 8.99640024136E+02 3.90636846992E-01 1.06424057868E+03 4.66574134277E-01 
1.50000000000E+00 1.75000000000E+00 2.00000000000E+00 8.23567866224E+02 4.28002909934E-01 6.56260288523E+02 3.42465285726E-01 9.71648224831E+02 5.12275576936E-01 9.27999177000E+02 4.82191335390E-01 7.38689190045E+02 3.85151085149E-01 7.40870427731E+02 3.85095975585E-01 8.73419670793E+02 4.60199557080E-01 
2.00000000000E+00 2.25000000000E+00 2.50000000000E+00 6.13891168497E+02 4.49097559793E-01 4.93000639435E+02 3.59179459949E-01 7.19622653939E+02 5.36658467453E-01 6.91695284571E+02 5.06360189082E-01 5.54907972028E+02 4.04190015517E-01 5.52270483467E+02 4.03833004521E-01 6.46911290380E+02 4.81784017435E-01 
#nx: 3


==> results/WJ_h/KKKS08/WPDstar_FULL_LO.cross_os.dat <==
#labels: tot_scale01[1] tot_scale01_Err[2] tot_scale02[3] tot_scale02_Err[4] tot_scale03[5] tot_scale03_Err[6] tot_scale04[7] tot_scale04_Err[8] tot_scale05[9] tot_scale05_Err[10] tot_scale06[11] tot_scale06_Err[12] tot_scale07[13] tot_scale07_Err[14] qbqb_scale01[15] qbqb_scale01_Err[16] qbqb_scale02[17] qbqb_scale02_Err[18] qbqb_scale03[19] qbqb_scale03_Err[20] qbqb_scale04[21] qbqb_scale04_Err[22] qbqb_scale05[23] qbqb_scale05_Err[24] qbqb_scale06[25] qbqb_scale06_Err[26] qbqb_scale07[27] qbqb_scale07_Err[28] gqb_scale01[29] gqb_scale01_Err[30] gqb_scale02[31] gqb_scale02_Err[32] gqb_scale03[33] gqb_scale03_Err[34] gqb_scale04[35] gqb_scale04_Err[36] gqb_scale05[37] gqb_scale05_Err[38] gqb_scale06[39] gqb_scale06_Err[40] gqb_scale07[41] gqb_scale07_Err[42] qqb_scale01[43] qqb_scale01_Err[44] qqb_scale02[45] qqb_scale02_Err[46] qqb_scale03[47] qqb_scale03_Err[48] qqb_scale04[49] qqb_scale04_Err[50] qqb_scale05[51] qqb_scale05_Err[52] qqb_scale06[53] qqb_scale06_Err[54] qqb_scale07[55] qqb_scale07_Err[56] qbg_scale01[57] qbg_scale01_Err[58] qbg_scale02[59] qbg_scale02_Err[60] qbg_scale03[61] qbg_scale03_Err[62] qbg_scale04[63] qbg_scale04_Err[64] qbg_scale05[65] qbg_scale05_Err[66] qbg_scale06[67] qbg_scale06_Err[68] qbg_scale07[69] qbg_scale07_Err[70] gg_scale01[71] gg_scale01_Err[72] gg_scale02[73] gg_scale02_Err[74] gg_scale03[75] gg_scale03_Err[76] gg_scale04[77] gg_scale04_Err[78] gg_scale05[79] gg_scale05_Err[80] gg_scale06[81] gg_scale06_Err[82] gg_scale07[83] gg_scale07_Err[84] qg_scale01[85] qg_scale01_Err[86] qg_scale02[87] qg_scale02_Err[88] qg_scale03[89] qg_scale03_Err[90] qg_scale04[91] qg_scale04_Err[92] qg_scale05[93] qg_scale05_Err[94] qg_scale06[95] qg_scale06_Err[96] qg_scale07[97] qg_scale07_Err[98] qbq_scale01[99] qbq_scale01_Err[100] qbq_scale02[101] qbq_scale02_Err[102] qbq_scale03[103] qbq_scale03_Err[104] qbq_scale04[105] qbq_scale04_Err[106] qbq_scale05[107] qbq_scale05_Err[108] qbq_scale06[109] qbq_scale06_Err[110] qbq_scale07[111] qbq_scale07_Err[112] gq_scale01[113] gq_scale01_Err[114] gq_scale02[115] gq_scale02_Err[116] gq_scale03[117] gq_scale03_Err[118] gq_scale04[119] gq_scale04_Err[120] gq_scale05[121] gq_scale05_Err[122] gq_scale06[123] gq_scale06_Err[124] gq_scale07[125] gq_scale07_Err[126] qq_scale01[127] qq_scale01_Err[128] qq_scale02[129] qq_scale02_Err[130] qq_scale03[131] qq_scale03_Err[132] qq_scale04[133] qq_scale04_Err[134] qq_scale05[135] qq_scale05_Err[136] qq_scale06[137] qq_scale06_Err[138] qq_scale07[139] qq_scale07_Err[140]
#neval: 162000000
3.13418824316E+04 3.98853601659E+00 2.91654096126E+04 3.66703537927E+00 3.28131701595E+04 4.28938432945E+00 3.53353636817E+04 4.50088319963E+00 3.28506530417E+04 4.13133844934E+00 2.81880098482E+04 3.58573825570E+00 2.94932875372E+04 3.85127272734E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 1.46005778255E+04 2.32248419901E+00 1.37173871630E+04 2.20108384780E+00 1.51572984640E+04 2.41810360866E+00 1.64615186221E+04 2.62194745211E+00 1.54512695929E+04 2.48090271368E+00 1.31311507643E+04 2.08734389446E+00 1.36236888614E+04 2.17070936570E+00 9.41119343008E+02 4.24479679213E-01 7.84750785285E+02 3.35133737898E-01 1.07104293472E+03 5.13498123986E-01 1.06058171431E+03 4.78938789289E-01 8.83474181912E+02 3.77060979271E-01 8.46574912389E+02 3.81572245079E-01 9.62770513615E+02 4.60738708833E-01 1.45979978485E+04 2.32651341098E+00 1.37151208363E+04 2.20765231459E+00 1.51545037027E+04 2.41928612812E+00 1.64586003539E+04 2.62559387289E+00 1.54486764701E+04 2.48769140940E+00 1.31288399377E+04 2.09142735276E+00 1.36211733690E+04 2.17242751323E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 1.30760167520E+02 2.36833681064E-01 8.18386618211E+01 1.52439511469E-01 1.79872839402E+02 3.28727495193E-01 1.47301648624E+02 2.67075991455E-01 9.20399048325E+01 1.71411723749E-01 1.17634283288E+02 2.12954726163E-01 1.61640866656E+02 2.94868932713E-01 9.40478837887E+02 4.80637000866E-01 7.84192551486E+02 3.72948210574E-01 1.07044177861E+03 5.81972660108E-01 1.05985847932E+03 5.42733085058E-01 8.82842056415E+02 4.20039537120E-01 8.46000959085E+02 4.31764592425E-01 9.62235621003E+02 5.21853315574E-01 1.30112419104E+02 2.40631072375E-01 8.14194260398E+01 1.52656656947E-01 1.78965672411E+02 3.40518732250E-01 1.46563895410E+02 2.71704613642E-01 9.15662506922E+01 1.71952519956E-01 1.17055483249E+02 2.16182851032E-01 1.60836129960E+02 3.05052816086E-01 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 
#nx: 0


==> results/WJ_h/KKKS08/WPDstar_FULL_LO.cross_ss.dat <==
#labels: tot_scale01[1] tot_scale01_Err[2] tot_scale02[3] tot_scale02_Err[4] tot_scale03[5] tot_scale03_Err[6] tot_scale04[7] tot_scale04_Err[8] tot_scale05[9] tot_scale05_Err[10] tot_scale06[11] tot_scale06_Err[12] tot_scale07[13] tot_scale07_Err[14] qbqb_scale01[15] qbqb_scale01_Err[16] qbqb_scale02[17] qbqb_scale02_Err[18] qbqb_scale03[19] qbqb_scale03_Err[20] qbqb_scale04[21] qbqb_scale04_Err[22] qbqb_scale05[23] qbqb_scale05_Err[24] qbqb_scale06[25] qbqb_scale06_Err[26] qbqb_scale07[27] qbqb_scale07_Err[28] gqb_scale01[29] gqb_scale01_Err[30] gqb_scale02[31] gqb_scale02_Err[32] gqb_scale03[33] gqb_scale03_Err[34] gqb_scale04[35] gqb_scale04_Err[36] gqb_scale05[37] gqb_scale05_Err[38] gqb_scale06[39] gqb_scale06_Err[40] gqb_scale07[41] gqb_scale07_Err[42] qqb_scale01[43] qqb_scale01_Err[44] qqb_scale02[45] qqb_scale02_Err[46] qqb_scale03[47] qqb_scale03_Err[48] qqb_scale04[49] qqb_scale04_Err[50] qqb_scale05[51] qqb_scale05_Err[52] qqb_scale06[53] qqb_scale06_Err[54] qqb_scale07[55] qqb_scale07_Err[56] qbg_scale01[57] qbg_scale01_Err[58] qbg_scale02[59] qbg_scale02_Err[60] qbg_scale03[61] qbg_scale03_Err[62] qbg_scale04[63] qbg_scale04_Err[64] qbg_scale05[65] qbg_scale05_Err[66] qbg_scale06[67] qbg_scale06_Err[68] qbg_scale07[69] qbg_scale07_Err[70] gg_scale01[71] gg_scale01_Err[72] gg_scale02[73] gg_scale02_Err[74] gg_scale03[75] gg_scale03_Err[76] gg_scale04[77] gg_scale04_Err[78] gg_scale05[79] gg_scale05_Err[80] gg_scale06[81] gg_scale06_Err[82] gg_scale07[83] gg_scale07_Err[84] qg_scale01[85] qg_scale01_Err[86] qg_scale02[87] qg_scale02_Err[88] qg_scale03[89] qg_scale03_Err[90] qg_scale04[91] qg_scale04_Err[92] qg_scale05[93] qg_scale05_Err[94] qg_scale06[95] qg_scale06_Err[96] qg_scale07[97] qg_scale07_Err[98] qbq_scale01[99] qbq_scale01_Err[100] qbq_scale02[101] qbq_scale02_Err[102] qbq_scale03[103] qbq_scale03_Err[104] qbq_scale04[105] qbq_scale04_Err[106] qbq_scale05[107] qbq_scale05_Err[108] qbq_scale06[109] qbq_scale06_Err[110] qbq_scale07[111] qbq_scale07_Err[112] gq_scale01[113] gq_scale01_Err[114] gq_scale02[115] gq_scale02_Err[116] gq_scale03[117] gq_scale03_Err[118] gq_scale04[119] gq_scale04_Err[120] gq_scale05[121] gq_scale05_Err[122] gq_scale06[123] gq_scale06_Err[124] gq_scale07[125] gq_scale07_Err[126] qq_scale01[127] qq_scale01_Err[128] qq_scale02[129] qq_scale02_Err[130] qq_scale03[131] qq_scale03_Err[132] qq_scale04[133] qq_scale04_Err[134] qq_scale05[135] qq_scale05_Err[136] qq_scale06[137] qq_scale06_Err[138] qq_scale07[139] qq_scale07_Err[140]
#neval: 162000000
2.37124575970E+03 4.62506821460E-01 1.88310543047E+03 3.69748690939E-01 2.80471756926E+03 5.54524972954E-01 2.67191997508E+03 5.20923644144E-01 2.11961984724E+03 4.15709087265E-01 2.13314546277E+03 4.16236085726E-01 2.52117450038E+03 4.98267043505E-01 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 1.05733498733E+02 3.31872699441E-02 6.77611061234E+01 2.19904898991E-02 1.42778643830E+02 4.46923349178E-02 1.19058745034E+02 3.73957618379E-02 7.61978415094E+01 2.47382919139E-02 9.51511133210E+01 2.98544330241E-02 1.28374694162E+02 4.01469322445E-02 9.41994205093E+02 2.44879477782E-01 7.85495226608E+02 2.07724622949E-01 1.07211931344E+03 2.78114832247E-01 1.06155678480E+03 2.75960549167E-01 8.84301653321E+02 2.33685241802E-01 8.47369459786E+02 2.20292373942E-01 9.63751156215E+02 2.49838820260E-01 1.05718379726E+02 3.31813293363E-02 6.77495051087E+01 2.19870728943E-02 1.42769913107E+02 4.45845527200E-02 1.19050088984E+02 3.73039049517E-02 7.61848090327E+01 2.47369008605E-02 9.51373422438E+01 2.98489400969E-02 1.28366721716E+02 4.00513759572E-02 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 1.38311031279E+02 6.81057553324E-02 8.86576952067E+01 4.40812078651E-02 1.87928820973E+02 9.48302259874E-02 1.55830717456E+02 7.71026352609E-02 9.97194000506E+01 4.96293691906E-02 1.24425754216E+02 6.12049328080E-02 1.68883960376E+02 8.50329867498E-02 9.41252423834E+02 2.43657609606E-01 7.84856628028E+02 2.06061316877E-01 1.07139108725E+03 2.78207828493E-01 1.06072229929E+03 2.74619670690E-01 8.83580501127E+02 2.31847607529E-01 8.46702169922E+02 2.19170495907E-01 9.63091750485E+02 2.49924199193E-01 1.38099005485E+02 6.62095275514E-02 8.85036364265E+01 4.29101088817E-02 1.87645090282E+02 9.18354285039E-02 1.55572899528E+02 7.47552986885E-02 9.95448596075E+01 4.83929383264E-02 1.24235825023E+02 5.94861135715E-02 1.68629519817E+02 8.23591100975E-02 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 
#nx: 0


==> results/WJ_h/KKKS08/WPDstar_FULL_LO.pt_had_os.dat <==
#labels: pt_had_lower[1] pt_had_center[2] pt_had_upper[3] tot_scale01[4] tot_scale01_Err[5] tot_scale02[6] tot_scale02_Err[7] tot_scale03[8] tot_scale03_Err[9] tot_scale04[10] tot_scale04_Err[11] tot_scale05[12] tot_scale05_Err[13] tot_scale06[14] tot_scale06_Err[15] tot_scale07[16] tot_scale07_Err[17]
#neval: 162000000
#overflow:lower center upper 3.69362324480E-03 1.12017118076E-04 4.88486773709E-03 1.39357398403E-04 2.76272379671E-03 9.26383063379E-05 4.39130447740E-03 1.42531707270E-04 5.68898533321E-03 1.70420965461E-04 3.21682874466E-03 9.37879041420E-05 2.37013029191E-03 7.36785722225E-05 
8.00000000000E+00 1.00000000000E+01 1.20000000000E+01 2.31125158320E+03 7.94380704462E-01 2.06775326860E+03 7.22099192088E-01 2.50277767822E+03 8.60508737045E-01 2.59738059600E+03 8.93142337883E-01 2.32301320259E+03 8.11368399004E-01 2.08319067685E+03 7.15755144550E-01 2.25529386295E+03 7.74854554997E-01 
1.20000000000E+01 1.60000000000E+01 2.00000000000E+01 1.18621865177E+03 3.02471033250E-01 1.08826729631E+03 2.78843933713E-01 1.25645251086E+03 3.22913012070E-01 1.33458825869E+03 3.40687201223E-01 1.22381809823E+03 3.13777643859E-01 1.06827380250E+03 2.72178161812E-01 1.13114168561E+03 2.90324632981E-01 
2.00000000000E+01 3.00000000000E+01 4.00000000000E+01 4.24536938649E+02 9.05517851895E-02 4.03017622492E+02 8.56917943030E-02 4.36220499559E+02 9.42401762245E-02 4.79226612599E+02 1.02695304004E-01 4.54383183240E+02 9.69023882965E-02 3.81463255869E+02 8.11288885825E-02 3.91634217463E+02 8.42379494853E-02 
4.00000000000E+01 6.00000000000E+01 8.00000000000E+01 8.47332092425E+01 2.41147989179E-02 8.41111139919E+01 2.36628161593E-02 8.36158614309E+01 2.42647787211E-02 9.62790127886E+01 2.78633236183E-02 9.52630725585E+01 2.70438916268E-02 7.58189368654E+01 2.13795677005E-02 7.46589112178E+01 2.13378840233E-02 
8.00000000000E+01 5.40000000000E+02 1.00000000000E+03 7.88718801570E-01 4.07377568037E-04 8.28820051512E-01 4.19173921202E-04 7.39303569171E-01 3.93902792273E-04 9.04134136357E-01 4.81121281951E-04 9.44320716694E-01 4.85492469347E-04 7.01901038434E-01 3.56763272758E-04 6.55258877307E-01 3.39860168425E-04 
#nx: 3


==> results/WJ_h/KKKS08/WPDstar_FULL_LO.pt_had_ss.dat <==
#labels: pt_had_lower[1] pt_had_center[2] pt_had_upper[3] tot_scale01[4] tot_scale01_Err[5] tot_scale02[6] tot_scale02_Err[7] tot_scale03[8] tot_scale03_Err[9] tot_scale04[10] tot_scale04_Err[11] tot_scale05[12] tot_scale05_Err[13] tot_scale06[14] tot_scale06_Err[15] tot_scale07[16] tot_scale07_Err[17]
#neval: 162000000
#overflow:lower center upper 2.55176294020E-04 4.65884211224E-06 3.04667243853E-04 5.14984136782E-06 2.11096940871E-04 4.15819673062E-06 2.95979426958E-04 5.61596416803E-06 3.49643008596E-04 6.05038387465E-06 2.25454770146E-04 4.03053619051E-06 1.84778895158E-04 3.46088499775E-06 
8.00000000000E+00 1.00000000000E+01 1.20000000000E+01 2.95078025787E+02 1.04149523036E-01 2.31231702972E+02 8.32230789203E-02 3.53246976161E+02 1.24785788364E-01 3.32043442360E+02 1.17240654780E-01 2.60004629439E+02 9.35462864231E-02 2.65701806643E+02 9.37626765426E-02 3.17905053648E+02 1.12196673669E-01 
1.20000000000E+01 1.60000000000E+01 2.00000000000E+01 9.33281679403E+01 2.75822973916E-02 7.42411316722E+01 2.19796583061E-02 1.10188844869E+02 3.30653068290E-02 1.05171373770E+02 3.11127524635E-02 8.35714232531E+01 2.47370413106E-02 8.39497055562E+01 2.47956513511E-02 9.90378797097E+01 2.96670861451E-02 
2.00000000000E+01 3.00000000000E+01 4.00000000000E+01 1.76075865752E+01 5.02836639793E-03 1.42980975995E+01 4.00288988295E-03 2.03877926897E+01 5.98913443506E-03 1.98923173347E+01 5.69413317883E-03 1.61248355287E+01 4.51824391083E-03 1.58104030588E+01 4.50867412880E-03 1.82838667089E+01 5.35566129313E-03 
4.00000000000E+01 6.00000000000E+01 8.00000000000E+01 1.94098254927E+00 7.95514486986E-04 1.63302702763E+00 6.62241820003E-04 2.17556879801E+00 9.17082328094E-04 2.20036771647E+00 9.04903648026E-04 1.84604648213E+00 7.48738978296E-04 1.73888573197E+00 7.11318910807E-04 1.94571071084E+00 8.26804912714E-04 
8.00000000000E+01 5.40000000000E+02 1.00000000000E+03 1.56519956198E-02 1.38146111848E-05 1.40100381239E-02 1.21622248219E-05 1.66151585451E-02 1.50604663189E-05 1.78083697238E-02 1.57528147150E-05 1.58770749524E-02 1.37773767248E-05 1.39893952002E-02 1.23365663366E-05 1.48099647271E-02 1.33672912246E-05 
#nx: 3


==> results/WJ_h/KKKS08/WPDstar_FULL_NLO.abs_yl_os.dat <==
#labels: abs_ylp_lower[1] abs_ylp_center[2] abs_ylp_upper[3] tot_scale01[4] tot_scale01_Err[5] tot_scale02[6] tot_scale02_Err[7] tot_scale03[8] tot_scale03_Err[9] tot_scale04[10] tot_scale04_Err[11] tot_scale05[12] tot_scale05_Err[13] tot_scale06[14] tot_scale06_Err[15] tot_scale07[16] tot_scale07_Err[17]
#neval: 971999999
#overflow:lower center upper 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 
0.00000000000E+00 2.50000000000E-01 5.00000000000E-01 2.74512416811E+04 7.19005824602E+00 2.61306966185E+04 6.82074049363E+00 2.85535604392E+04 7.66609226519E+00 3.02777074325E+04 8.86429620593E+00 2.88796955001E+04 8.31179217320E+00 2.51378585371E+04 6.08211376906E+00 2.61500469122E+04 6.40160052712E+00 
5.00000000000E-01 7.50000000000E-01 1.00000000000E+00 2.57369981285E+04 7.55892440090E+00 2.44772117653E+04 7.17920333034E+00 2.67885872896E+04 8.01609229706E+00 2.84356644362E+04 9.37443263559E+00 2.70922015414E+04 8.78971494334E+00 2.35372690514E+04 6.36552465514E+00 2.44982159191E+04 6.67893046660E+00 
1.00000000000E+00 1.25000000000E+00 1.50000000000E+00 2.25165465982E+04 7.73089960251E+00 2.13692980994E+04 7.35586232090E+00 2.34694690320E+04 8.19119182698E+00 2.49743861957E+04 9.58414451856E+00 2.37359915540E+04 9.01799584032E+00 2.05322060346E+04 6.49723665267E+00 2.13976785985E+04 6.81054906838E+00 
1.50000000000E+00 1.75000000000E+00 2.00000000000E+00 1.82374477354E+04 7.88897260890E+00 1.72518043329E+04 7.49926385439E+00 1.90466715610E+04 8.37274781344E+00 2.03608477251E+04 9.79316264691E+00 1.92772032434E+04 9.20037088518E+00 1.65463654775E+04 6.62528704239E+00 1.72735282030E+04 6.96171034945E+00 
2.00000000000E+00 2.25000000000E+00 2.50000000000E+00 1.34346549865E+04 8.01309937391E+00 1.26661001911E+04 7.60971050007E+00 1.40579771588E+04 8.50494189509E+00 1.51351321412E+04 9.94633970447E+00 1.42727267922E+04 9.34879228165E+00 1.21037554828E+04 6.72161281612E+00 1.26560698948E+04 7.07600061292E+00 
#nx: 3


==> results/WJ_h/KKKS08/WPDstar_FULL_NLO.abs_yl_ss.dat <==
#labels: abs_ylp_lower[1] abs_ylp_center[2] abs_ylp_upper[3] tot_scale01[4] tot_scale01_Err[5] tot_scale02[6] tot_scale02_Err[7] tot_scale03[8] tot_scale03_Err[9] tot_scale04[10] tot_scale04_Err[11] tot_scale05[12] tot_scale05_Err[13] tot_scale06[14] tot_scale06_Err[15] tot_scale07[16] tot_scale07_Err[17]
#neval: 972000000
#overflow:lower center upper 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 
0.00000000000E+00 2.50000000000E-01 5.00000000000E-01 1.80325213765E+03 1.32266478597E+00 -3.96821658798E+02 1.30623551078E+00 4.29542203485E+03 1.59771486226E+00 5.33083856262E+03 1.79762384147E+00 2.25234472001E+03 1.39515830830E+00 -6.57099333420E+02 1.32532123807E+00 1.18375317547E+03 1.28585023232E+00 
5.00000000000E-01 7.50000000000E-01 1.00000000000E+00 1.88179168904E+03 1.32433754903E+00 -2.38483248431E+02 1.31241446212E+00 4.27694210906E+03 1.61447401773E+00 5.29019699984E+03 1.81709335340E+00 2.32523726468E+03 1.39442307786E+00 -4.94470882080E+02 1.33343555624E+00 1.27566954810E+03 1.28888567670E+00 
1.00000000000E+00 1.25000000000E+00 1.50000000000E+00 2.01089335377E+03 1.35829719165E+00 5.29049114550E+01 1.34570440827E+00 4.20886463447E+03 1.67787484873E+00 5.17844494869E+03 1.90394740549E+00 2.44319465894E+03 1.42889116322E+00 -1.95275963864E+02 1.36637905777E+00 1.43092585904E+03 1.31556694219E+00 
1.50000000000E+00 1.75000000000E+00 2.00000000000E+00 2.12129138122E+03 1.49968290285E+00 4.14459290473E+02 1.47091341149E+00 4.01841172655E+03 1.85388912855E+00 4.92044980802E+03 2.13146597824E+00 2.53946854075E+03 1.60113111402E+00 1.75455893891E+02 1.47656376077E+00 1.58142600171E+03 1.42875668356E+00 
2.00000000000E+00 2.25000000000E+00 2.50000000000E+00 2.10973220997E+03 1.86330899634E+00 7.38313126615E+02 1.81430154579E+00 3.61176054015E+03 2.26006623575E+00 4.41525894335E+03 2.67107280138E+00 2.50631279474E+03 2.05331592545E+00 5.10964686227E+02 1.77152920900E+00 1.62739116183E+03 1.71671393290E+00 
#nx: 3


==> results/WJ_h/KKKS08/WPDstar_FULL_NLO.cross_os.dat <==
#labels: tot_scale01[1] tot_scale01_Err[2] tot_scale02[3] tot_scale02_Err[4] tot_scale03[5] tot_scale03_Err[6] tot_scale04[7] tot_scale04_Err[8] tot_scale05[9] tot_scale05_Err[10] tot_scale06[11] tot_scale06_Err[12] tot_scale07[13] tot_scale07_Err[14] qbqb_scale01[15] qbqb_scale01_Err[16] qbqb_scale02[17] qbqb_scale02_Err[18] qbqb_scale03[19] qbqb_scale03_Err[20] qbqb_scale04[21] qbqb_scale04_Err[22] qbqb_scale05[23] qbqb_scale05_Err[24] qbqb_scale06[25] qbqb_scale06_Err[26] qbqb_scale07[27] qbqb_scale07_Err[28] gqb_scale01[29] gqb_scale01_Err[30] gqb_scale02[31] gqb_scale02_Err[32] gqb_scale03[33] gqb_scale03_Err[34] gqb_scale04[35] gqb_scale04_Err[36] gqb_scale05[37] gqb_scale05_Err[38] gqb_scale06[39] gqb_scale06_Err[40] gqb_scale07[41] gqb_scale07_Err[42] qqb_scale01[43] qqb_scale01_Err[44] qqb_scale02[45] qqb_scale02_Err[46] qqb_scale03[47] qqb_scale03_Err[48] qqb_scale04[49] qqb_scale04_Err[50] qqb_scale05[51] qqb_scale05_Err[52] qqb_scale06[53] qqb_scale06_Err[54] qqb_scale07[55] qqb_scale07_Err[56] qbg_scale01[57] qbg_scale01_Err[58] qbg_scale02[59] qbg_scale02_Err[60] qbg_scale03[61] qbg_scale03_Err[62] qbg_scale04[63] qbg_scale04_Err[64] qbg_scale05[65] qbg_scale05_Err[66] qbg_scale06[67] qbg_scale06_Err[68] qbg_scale07[69] qbg_scale07_Err[70] gg_scale01[71] gg_scale01_Err[72] gg_scale02[73] gg_scale02_Err[74] gg_scale03[75] gg_scale03_Err[76] gg_scale04[77] gg_scale04_Err[78] gg_scale05[79] gg_scale05_Err[80] gg_scale06[81] gg_scale06_Err[82] gg_scale07[83] gg_scale07_Err[84] qg_scale01[85] qg_scale01_Err[86] qg_scale02[87] qg_scale02_Err[88] qg_scale03[89] qg_scale03_Err[90] qg_scale04[91] qg_scale04_Err[92] qg_scale05[93] qg_scale05_Err[94] qg_scale06[95] qg_scale06_Err[96] qg_scale07[97] qg_scale07_Err[98] qbq_scale01[99] qbq_scale01_Err[100] qbq_scale02[101] qbq_scale02_Err[102] qbq_scale03[103] qbq_scale03_Err[104] qbq_scale04[105] qbq_scale04_Err[106] qbq_scale05[107] qbq_scale05_Err[108] qbq_scale06[109] qbq_scale06_Err[110] qbq_scale07[111] qbq_scale07_Err[112] gq_scale01[113] gq_scale01_Err[114] gq_scale02[115] gq_scale02_Err[116] gq_scale03[117] gq_scale03_Err[118] gq_scale04[119] gq_scale04_Err[120] gq_scale05[121] gq_scale05_Err[122] gq_scale06[123] gq_scale06_Err[124] gq_scale07[125] gq_scale07_Err[126] qq_scale01[127] qq_scale01_Err[128] qq_scale02[129] qq_scale02_Err[130] qq_scale03[131] qq_scale03_Err[132] qq_scale04[133] qq_scale04_Err[134] qq_scale05[135] qq_scale05_Err[136] qq_scale06[137] qq_scale06_Err[138] qq_scale07[139] qq_scale07_Err[140]
#neval: 971999999
5.36900449532E+04 8.70578750227E+00 5.09468520771E+04 8.24213753370E+00 5.59653256271E+04 9.31041099583E+00 5.95943519043E+04 1.09352907446E+01 5.66287368247E+04 1.02026247022E+01 4.89306239721E+04 7.24100286855E+00 5.09921256012E+04 7.64129851021E+00 3.49168328770E+02 3.85197370852E-01 7.24833460596E+02 3.98629596895E-01 -7.82538859691E+01 3.91884039014E-01 4.68589455140E+02 5.03767312055E-01 9.33632815670E+02 5.10348306899E-01 2.73504489709E+02 3.08302201043E-01 -7.71474212096E+01 3.07240226054E-01 2.35804729515E+04 3.97882204806E+00 2.10549424066E+04 3.72413895890E+00 2.60143307948E+04 4.26043618976E+00 2.58203530534E+04 4.85616323074E+00 2.28749147135E+04 4.49724195894E+00 2.16809653313E+04 3.38812323396E+00 2.37530368248E+04 3.59040725100E+00 2.41610120846E+03 1.55465983153E+00 2.63916630383E+03 1.52803974163E+00 2.11974553467E+03 1.64876500584E+00 2.85243015102E+03 2.01875559371E+00 3.15743574568E+03 1.94585320453E+00 2.10505093925E+03 1.25732397005E+00 1.87956703339E+03 1.31630208000E+00 2.35805773996E+04 3.94729281564E+00 2.10551857824E+04 3.70413318152E+00 2.60144570141E+04 4.22058285662E+00 2.58208500472E+04 4.81671490906E+00 2.28752427773E+04 4.47320077976E+00 2.16809402165E+04 3.36226839208E+00 2.37529281124E+04 3.56068419369E+00 -6.31282891514E+02 1.30831781073E+00 1.30933488312E+03 1.31364740163E+00 -2.55117208514E+03 1.41355911367E+00 -6.76936519909E+02 1.74056390631E+00 1.73548548068E+03 1.69807864499E+00 -5.55768929776E+02 1.03962448325E+00 -2.12799382767E+03 1.09781682015E+00 1.09655878256E+03 9.72210536621E-01 9.79978463118E+02 7.73392584926E-01 1.16217944767E+03 1.16657859076E+00 1.37148794485E+03 1.24650261892E+00 1.22793380250E+03 9.83668613646E-01 9.04564063296E+02 7.86097661091E-01 9.61982868760E+02 9.39152291575E-01 2.14902892483E+03 1.59000649471E+00 2.16126405325E+03 1.55878527832E+00 2.05989138189E+03 1.71150442661E+00 2.49853848072E+03 2.05414603419E+00 2.54259173414E+03 1.97991542805E+00 1.89383392014E+03 1.29121900236E+00 1.83894593278E+03 1.35820244699E+00 1.09775922191E+03 1.03018478769E+00 9.81261710114E+02 8.23722338573E-01 1.16323228541E+03 1.22237439692E+00 1.37269398565E+03 1.31183715510E+00 1.22959194711E+03 1.05069946771E+00 9.05513443103E+02 8.32751524947E-01 9.62722107208E+02 9.85589069684E-01 5.06129236178E+01 1.33766477287E-01 3.83318177176E+01 9.54476623694E-02 5.64773500662E+01 1.70387222247E-01 6.42120018867E+01 1.74579238154E-01 4.83426553121E+01 1.22773119606E-01 4.09091245940E+01 1.05659299819E-01 4.54536138037E+01 1.34007336492E-01 
#nx: 0


==> results/WJ_h/KKKS08/WPDstar_FULL_NLO.cross_ss.dat <==
#labels: tot_scale01[1] tot_scale01_Err[2] tot_scale02[3] tot_scale02_Err[4] tot_scale03[5] tot_scale03_Err[6] tot_scale04[7] tot_scale04_Err[8] tot_scale05[9] tot_scale05_Err[10] tot_scale06[11] tot_scale06_Err[12] tot_scale07[13] tot_scale07_Err[14] qbqb_scale01[15] qbqb_scale01_Err[16] qbqb_scale02[17] qbqb_scale02_Err[18] qbqb_scale03[19] qbqb_scale03_Err[20] qbqb_scale04[21] qbqb_scale04_Err[22] qbqb_scale05[23] qbqb_scale05_Err[24] qbqb_scale06[25] qbqb_scale06_Err[26] qbqb_scale07[27] qbqb_scale07_Err[28] gqb_scale01[29] gqb_scale01_Err[30] gqb_scale02[31] gqb_scale02_Err[32] gqb_scale03[33] gqb_scale03_Err[34] gqb_scale04[35] gqb_scale04_Err[36] gqb_scale05[37] gqb_scale05_Err[38] gqb_scale06[39] gqb_scale06_Err[40] gqb_scale07[41] gqb_scale07_Err[42] qqb_scale01[43] qqb_scale01_Err[44] qqb_scale02[45] qqb_scale02_Err[46] qqb_scale03[47] qqb_scale03_Err[48] qqb_scale04[49] qqb_scale04_Err[50] qqb_scale05[51] qqb_scale05_Err[52] qqb_scale06[53] qqb_scale06_Err[54] qqb_scale07[55] qqb_scale07_Err[56] qbg_scale01[57] qbg_scale01_Err[58] qbg_scale02[59] qbg_scale02_Err[60] qbg_scale03[61] qbg_scale03_Err[62] qbg_scale04[63] qbg_scale04_Err[64] qbg_scale05[65] qbg_scale05_Err[66] qbg_scale06[67] qbg_scale06_Err[68] qbg_scale07[69] qbg_scale07_Err[70] gg_scale01[71] gg_scale01_Err[72] gg_scale02[73] gg_scale02_Err[74] gg_scale03[75] gg_scale03_Err[76] gg_scale04[77] gg_scale04_Err[78] gg_scale05[79] gg_scale05_Err[80] gg_scale06[81] gg_scale06_Err[82] gg_scale07[83] gg_scale07_Err[84] qg_scale01[85] qg_scale01_Err[86] qg_scale02[87] qg_scale02_Err[88] qg_scale03[89] qg_scale03_Err[90] qg_scale04[91] qg_scale04_Err[92] qg_scale05[93] qg_scale05_Err[94] qg_scale06[95] qg_scale06_Err[96] qg_scale07[97] qg_scale07_Err[98] qbq_scale01[99] qbq_scale01_Err[100] qbq_scale02[101] qbq_scale02_Err[102] qbq_scale03[103] qbq_scale03_Err[104] qbq_scale04[105] qbq_scale04_Err[106] qbq_scale05[107] qbq_scale05_Err[108] qbq_scale06[109] qbq_scale06_Err[110] qbq_scale07[111] qbq_scale07_Err[112] gq_scale01[113] gq_scale01_Err[114] gq_scale02[115] gq_scale02_Err[116] gq_scale03[117] gq_scale03_Err[118] gq_scale04[119] gq_scale04_Err[120] gq_scale05[121] gq_scale05_Err[122] gq_scale06[123] gq_scale06_Err[124] gq_scale07[125] gq_scale07_Err[126] qq_scale01[127] qq_scale01_Err[128] qq_scale02[129] qq_scale02_Err[130] qq_scale03[131] qq_scale03_Err[132] qq_scale04[133] qq_scale04_Err[134] qq_scale05[135] qq_scale05_Err[136] qq_scale06[137] qq_scale06_Err[138] qq_scale07[139] qq_scale07_Err[140]
#neval: 972000000
4.96380040441E+03 1.81996792596E+00 2.84866270970E+02 1.72435826073E+00 1.02053371464E+04 2.20091844524E+00 1.25685697239E+04 2.51966659944E+00 6.03323630909E+03 1.95454208331E+00 -3.30047456940E+02 1.70887664986E+00 3.54929770995E+03 1.71591980790E+00 7.44064079166E+00 5.66664798851E-03 4.82004769242E+00 3.74966734646E-03 1.00865778928E+01 7.64510580310E-03 9.41610897524E+00 7.21496256385E-03 6.08445956518E+00 4.75386998382E-03 6.03366712801E+00 4.57908306529E-03 8.16530492693E+00 6.15590930896E-03 5.87069611160E+02 1.43396013651E-01 -6.93836165650E+02 3.54148276763E-01 2.07313737786E+03 4.43891587682E-01 2.36242601727E+03 5.12103685808E-01 5.80421114184E+02 1.46735986670E-01 -5.58366247745E+02 3.18552638995E-01 5.62563860551E+02 1.37430892757E-01 1.49758456687E+03 5.88376571025E-01 1.27381310740E+03 4.95934759382E-01 1.66725210371E+03 6.79775794493E-01 1.65998394366E+03 7.58806756520E-01 1.44198124727E+03 6.24153028843E-01 1.19001591228E+03 4.79960830270E-01 1.34178902000E+03 5.45646716473E-01 5.87053091164E+02 1.42294940337E-01 -6.94320998206E+02 2.28397207268E-01 2.07353730650E+03 2.99202485916E-01 2.36293584351E+03 3.38512061792E-01 5.80385358669E+02 1.45277913178E-01 -5.58775056247E+02 2.10034121163E-01 5.62552059395E+02 1.36451352592E-01 3.95691510691E+02 4.51828433068E-01 3.83032203703E+02 4.51690922320E-01 3.98318714172E+02 4.65925314857E-01 5.13123813769E+02 5.97097688642E-01 4.91577908304E+02 5.81577268735E-01 3.16385322116E+02 3.59019337402E-01 3.15997835305E+02 3.57859965610E-01 1.04890920522E+03 4.31457077798E-01 8.60679695859E+02 3.49036497367E-01 1.20117887995E+03 5.14306532214E-01 1.26750122557E+03 5.69617462214E-01 1.05161599927E+03 4.51023528079E-01 8.67885785827E+02 3.45012927790E-01 9.99049770526E+02 4.04952533506E-01 -9.66254085380E+02 7.27319527398E-01 -9.32535305638E+02 6.24948006783E-01 -1.01571544785E+03 8.29070094488E-01 8.10755222530E+01 8.61377012812E-01 -1.29980032900E+01 7.18622433799E-01 -1.77074647274E+03 6.93111069266E-01 -1.90684354660E+03 7.75548941145E-01 1.04904428552E+03 4.39335812484E-01 -5.78174337129E+02 5.18282450603E-01 2.96714742842E+03 7.03353744782E-01 3.34372928972E+03 7.95851127330E-01 1.05167738837E+03 4.58211005616E-01 -4.32237753927E+02 4.87524746887E-01 9.99289782260E+02 4.15202901653E-01 7.56779036910E+02 3.84699855974E-01 6.61394281556E+02 3.67802295610E-01 8.30382189944E+02 4.03568250790E-01 9.68075090976E+02 5.03436520881E-01 8.42159593310E+02 4.69485712505E-01 6.09746161400E+02 3.07320903643E-01 6.66983855414E+02 3.18365788237E-01 
#nx: 0


==> results/WJ_h/KKKS08/WPDstar_FULL_NLO.pt_had_os.dat <==
#labels: pt_had_lower[1] pt_had_center[2] pt_had_upper[3] tot_scale01[4] tot_scale01_Err[5] tot_scale02[6] tot_scale02_Err[7] tot_scale03[8] tot_scale03_Err[9] tot_scale04[10] tot_scale04_Err[11] tot_scale05[12] tot_scale05_Err[13] tot_scale06[14] tot_scale06_Err[15] tot_scale07[16] tot_scale07_Err[17]
#neval: 971999999
#overflow:lower center upper 2.25687262333E-02 1.41420634493E-03 2.85704945715E-02 1.32460123380E-03 1.94093834083E-02 1.42979953855E-03 2.85234344335E-02 2.06647354153E-03 3.60637566603E-02 1.87850531415E-03 1.84084263408E-02 8.75539632860E-04 1.52063917537E-02 7.35658337021E-04 
8.00000000000E+00 1.00000000000E+01 1.20000000000E+01 3.96090628204E+03 1.99583230138E+00 3.68606081796E+03 1.87559406599E+00 4.18470098662E+03 2.11234942789E+00 4.38823049231E+03 2.47058393666E+00 4.10225313922E+03 2.32131955740E+00 3.61450627830E+03 1.66031318300E+00 3.82731725886E+03 1.75428716116E+00 
1.20000000000E+01 1.60000000000E+01 2.00000000000E+01 2.03828301780E+03 7.49224780434E-01 1.91897439238E+03 7.17511645374E-01 2.13839895118E+03 7.80118585241E-01 2.26235546629E+03 9.33190169358E-01 2.13466142503E+03 8.90411856785E-01 1.85794286954E+03 6.21571582657E-01 1.94988628579E+03 6.45498437375E-01 
2.00000000000E+01 3.00000000000E+01 4.00000000000E+01 7.22752259898E+02 2.06823842415E-01 6.91132728026E+02 1.99874217245E-01 7.49689378708E+02 2.17459634672E-01 8.02807520979E+02 2.66514450252E-01 7.67073559639E+02 2.51309321003E-01 6.58545220199E+02 1.69562225094E-01 6.81729443779E+02 1.74403401348E-01 
4.00000000000E+01 6.00000000000E+01 8.00000000000E+01 1.44014585961E+02 5.38132137672E-02 1.41590675861E+02 5.13285796189E-02 1.45936668581E+02 6.01034776867E-02 1.59985544460E+02 7.49815233817E-02 1.56894392406E+02 6.67944053963E-02 1.31082486012E+02 4.25778850909E-02 1.32337574971E+02 4.39907721030E-02 
8.00000000000E+01 5.40000000000E+02 1.00000000000E+03 1.43764844310E+00 8.76744137788E-04 1.47971552928E+00 8.16752423295E-04 1.39476285606E+00 1.05395792741E-03 1.61289383942E+00 1.31567006521E-03 1.65495013027E+00 1.09226216419E-03 1.29625609159E+00 6.61324143643E-04 1.25293856234E+00 6.99157303496E-04 
#nx: 3


==> results/WJ_h/KKKS08/WPDstar_FULL_NLO.pt_had_ss.dat <==
#labels: pt_had_lower[1] pt_had_center[2] pt_had_upper[3] tot_scale01[4] tot_scale01_Err[5] tot_scale02[6] tot_scale02_Err[7] tot_scale03[8] tot_scale03_Err[9] tot_scale04[10] tot_scale04_Err[11] tot_scale05[12] tot_scale05_Err[13] tot_scale06[14] tot_scale06_Err[15] tot_scale07[16] tot_scale07_Err[17]
#neval: 972000000
#overflow:lower center upper 1.47473734866E-02 5.51982569510E-04 1.37334419657E-02 5.82959117443E-04 1.53857491146E-02 4.93396530565E-04 2.63115911423E-02 8.34983525611E-04 2.38433839023E-02 7.86529014963E-04 8.86300327332E-03 4.23371844106E-04 8.86738034905E-03 3.31087366422E-04 
8.00000000000E+00 1.00000000000E+01 1.20000000000E+01 4.32846708138E+02 4.15310676126E-01 3.14834644740E+01 3.82848558816E-01 8.81124570441E+02 4.89117863343E-01 1.08411964877E+03 5.50460194263E-01 5.27045536869E+02 4.39918743558E-01 -4.27179328570E+01 3.83333762324E-01 2.86795151132E+02 3.95457429966E-01 
1.20000000000E+01 1.60000000000E+01 2.00000000000E+01 1.89280276103E+02 1.18505491708E-01 7.69604599320E+00 1.15408543706E-01 3.93065464666E+02 1.44482055967E-01 4.80296105410E+02 1.67641023286E-01 2.27986759960E+02 1.29114911366E-01 -1.51053339568E+01 1.12606596652E-01 1.36275393243E+02 1.09968639335E-01 
2.00000000000E+01 3.00000000000E+01 4.00000000000E+01 5.57636124412E+01 2.53541324148E-02 2.45094128900E-01 2.61350267707E-02 1.18402873420E+02 3.27234523072E-02 1.45295232314E+02 3.95789352578E-02 6.73401228106E+01 2.87870625565E-02 -4.17993913560E+00 2.45593121284E-02 4.24336929437E+01 2.26425158353E-02 
4.00000000000E+01 6.00000000000E+01 8.00000000000E+01 1.10956789678E+01 5.38590753126E-03 8.86190187690E-01 5.54848825194E-03 2.25161851040E+01 7.16261687734E-03 2.82629412103E+01 8.91433129980E-03 1.37081452888E+01 6.38732643079E-03 1.32442988140E-01 4.95903022911E-03 8.58766057254E+00 4.57115199267E-03 
8.00000000000E+01 5.40000000000E+02 1.00000000000E+03 1.72556385786E-01 1.16162254671E-04 6.18189697979E-02 1.12044146727E-04 2.90278703437E-01 1.44289881020E-04 3.82959944119E-01 1.87226705890E-04 2.23357877633E-01 1.44637974541E-04 4.33370457998E-02 9.35902790242E-05 1.30321417498E-01 9.33020910770E-05 
#nx: 3


==> results/WJ_h/KKKS08/WPDstar_FULL_R.abs_yl_os.dat <==
#labels: abs_ylp_lower[1] abs_ylp_center[2] abs_ylp_upper[3] tot_scale01[4] tot_scale01_Err[5] tot_scale02[6] tot_scale02_Err[7] tot_scale03[8] tot_scale03_Err[9] tot_scale04[10] tot_scale04_Err[11] tot_scale05[12] tot_scale05_Err[13] tot_scale06[14] tot_scale06_Err[15] tot_scale07[16] tot_scale07_Err[17]
#neval: 539999999
#overflow:lower center upper 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 
0.00000000000E+00 2.50000000000E-01 5.00000000000E-01 1.20921185406E+03 5.53242255500E+00 8.24830923747E+02 5.27395171361E+00 1.52474802183E+03 5.90220294972E+00 1.58780701118E+03 7.19320736923E+00 1.07642466322E+03 6.74278356038E+00 9.58884408116E+02 4.44416469496E+00 1.20424585515E+03 4.64815946730E+00 
5.00000000000E-01 7.50000000000E-01 1.00000000000E+00 1.21117462148E+03 5.95489850690E+00 8.22858842658E+02 5.67307558764E+00 1.53307363569E+03 6.30572372215E+00 1.58550432467E+03 7.76071037408E+00 1.06960266200E+03 7.26232275581E+00 9.61913951615E+02 4.77806500833E+00 1.21152353635E+03 4.97889778640E+00 
1.00000000000E+00 1.25000000000E+00 1.50000000000E+00 1.26963888785E+03 6.10407619663E+00 8.75321793864E+02 5.82545405537E+00 1.59039832125E+03 6.46078300561E+00 1.65556514720E+03 7.93847952030E+00 1.13369287703E+03 7.46040858996E+00 1.01150695444E+03 4.88964656002E+00 1.26232649926E+03 5.09421726906E+00 
1.50000000000E+00 1.75000000000E+00 2.00000000000E+00 1.41634722138E+03 6.21257233069E+00 1.03106406782E+03 5.91835754631E+00 1.72315100318E+03 6.58799912585E+00 1.83382317076E+03 8.08989794517E+00 1.32618906561E+03 7.58010428024E+00 1.13310025738E+03 4.97630131100E+00 1.37305688724E+03 5.20143075476E+00 
2.00000000000E+00 2.25000000000E+00 2.50000000000E+00 1.52124529635E+03 6.32142785871E+00 1.18242738726E+03 5.98424980534E+00 1.78048843437E+03 6.72000062071E+00 1.95735779140E+03 8.21543952948E+00 1.51196974915E+03 7.67116876977E+00 1.22172225344E+03 5.06223705909E+00 1.42509898077E+03 5.32297625333E+00 
#nx: 3


==> results/WJ_h/KKKS08/WPDstar_FULL_R.abs_yl_ss.dat <==
#labels: abs_ylp_lower[1] abs_ylp_center[2] abs_ylp_upper[3] tot_scale01[4] tot_scale01_Err[5] tot_scale02[6] tot_scale02_Err[7] tot_scale03[8] tot_scale03_Err[9] tot_scale04[10] tot_scale04_Err[11] tot_scale05[12] tot_scale05_Err[13] tot_scale06[14] tot_scale06_Err[15] tot_scale07[16] tot_scale07_Err[17]
#neval: 540000000
#overflow:lower center upper 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 
0.00000000000E+00 2.50000000000E-01 5.00000000000E-01 1.77808777747E+03 1.17377011042E+00 1.52897994655E+03 1.01453190266E+00 1.97332310281E+03 1.33023579826E+00 2.27739521910E+03 1.50608532278E+00 1.94800440836E+03 1.29061051411E+00 1.43181647253E+03 9.46174916128E-01 1.58328280686E+03 1.06386693401E+00 
5.00000000000E-01 7.50000000000E-01 1.00000000000E+00 1.83980671337E+03 1.17525177608E+00 1.58144554768E+03 1.01218775296E+00 2.04161335611E+03 1.33671287338E+00 2.35614763553E+03 1.50662513937E+00 2.01491534263E+03 1.28831944002E+00 1.48150674146E+03 9.47053413878E-01 1.63815702922E+03 1.06995328573E+00 
1.00000000000E+00 1.25000000000E+00 1.50000000000E+00 1.94211684577E+03 1.21510744894E+00 1.67091055183E+03 1.03807568357E+00 2.15153240578E+03 1.38662214521E+00 2.48689316998E+03 1.56070813240E+00 2.12891254600E+03 1.32204264591E+00 1.56384575400E+03 9.78006575409E-01 1.72660413843E+03 1.10794148288E+00 
1.50000000000E+00 1.75000000000E+00 2.00000000000E+00 2.03039394970E+03 1.37294670856E+00 1.75613454787E+03 1.17787621192E+00 2.23821989843E+03 1.55870590084E+00 2.59836939943E+03 1.76513875004E+00 2.23666107645E+03 1.50197069933E+00 1.63562765727E+03 1.10407498660E+00 1.79704405311E+03 1.24439819414E+00 
2.00000000000E+00 2.25000000000E+00 2.50000000000E+00 2.01382468740E+03 1.75190788720E+00 1.76202365232E+03 1.53710508943E+00 2.19810286072E+03 1.95383560488E+00 2.57423468750E+03 2.25793980285E+00 2.24241238939E+03 1.96229866948E+00 1.62331498803E+03 1.40874649494E+00 1.76647012042E+03 1.55222285779E+00 
#nx: 3


==> results/WJ_h/KKKS08/WPDstar_FULL_R.cross_os.dat <==
#labels: tot_scale01[1] tot_scale01_Err[2] tot_scale02[3] tot_scale02_Err[4] tot_scale03[5] tot_scale03_Err[6] tot_scale04[7] tot_scale04_Err[8] tot_scale05[9] tot_scale05_Err[10] tot_scale06[11] tot_scale06_Err[12] tot_scale07[13] tot_scale07_Err[14] qbqb_scale01[15] qbqb_scale01_Err[16] qbqb_scale02[17] qbqb_scale02_Err[18] qbqb_scale03[19] qbqb_scale03_Err[20] qbqb_scale04[21] qbqb_scale04_Err[22] qbqb_scale05[23] qbqb_scale05_Err[24] qbqb_scale06[25] qbqb_scale06_Err[26] qbqb_scale07[27] qbqb_scale07_Err[28] gqb_scale01[29] gqb_scale01_Err[30] gqb_scale02[31] gqb_scale02_Err[32] gqb_scale03[33] gqb_scale03_Err[34] gqb_scale04[35] gqb_scale04_Err[36] gqb_scale05[37] gqb_scale05_Err[38] gqb_scale06[39] gqb_scale06_Err[40] gqb_scale07[41] gqb_scale07_Err[42] qqb_scale01[43] qqb_scale01_Err[44] qqb_scale02[45] qqb_scale02_Err[46] qqb_scale03[47] qqb_scale03_Err[48] qqb_scale04[49] qqb_scale04_Err[50] qqb_scale05[51] qqb_scale05_Err[52] qqb_scale06[53] qqb_scale06_Err[54] qqb_scale07[55] qqb_scale07_Err[56] qbg_scale01[57] qbg_scale01_Err[58] qbg_scale02[59] qbg_scale02_Err[60] qbg_scale03[61] qbg_scale03_Err[62] qbg_scale04[63] qbg_scale04_Err[64] qbg_scale05[65] qbg_scale05_Err[66] qbg_scale06[67] qbg_scale06_Err[68] qbg_scale07[69] qbg_scale07_Err[70] gg_scale01[71] gg_scale01_Err[72] gg_scale02[73] gg_scale02_Err[74] gg_scale03[75] gg_scale03_Err[76] gg_scale04[77] gg_scale04_Err[78] gg_scale05[79] gg_scale05_Err[80] gg_scale06[81] gg_scale06_Err[82] gg_scale07[83] gg_scale07_Err[84] qg_scale01[85] qg_scale01_Err[86] qg_scale02[87] qg_scale02_Err[88] qg_scale03[89] qg_scale03_Err[90] qg_scale04[91] qg_scale04_Err[92] qg_scale05[93] qg_scale05_Err[94] qg_scale06[95] qg_scale06_Err[96] qg_scale07[97] qg_scale07_Err[98] qbq_scale01[99] qbq_scale01_Err[100] qbq_scale02[101] qbq_scale02_Err[102] qbq_scale03[103] qbq_scale03_Err[104] qbq_scale04[105] qbq_scale04_Err[106] qbq_scale05[107] qbq_scale05_Err[108] qbq_scale06[109] qbq_scale06_Err[110] qbq_scale07[111] qbq_scale07_Err[112] gq_scale01[113] gq_scale01_Err[114] gq_scale02[115] gq_scale02_Err[116] gq_scale03[117] gq_scale03_Err[118] gq_scale04[119] gq_scale04_Err[120] gq_scale05[121] gq_scale05_Err[122] gq_scale06[123] gq_scale06_Err[124] gq_scale07[125] gq_scale07_Err[126] qq_scale01[127] qq_scale01_Err[128] qq_scale02[129] qq_scale02_Err[130] qq_scale03[131] qq_scale03_Err[132] qq_scale04[133] qq_scale04_Err[134] qq_scale05[135] qq_scale05_Err[136] qq_scale06[137] qq_scale06_Err[138] qq_scale07[139] qq_scale07_Err[140]
#neval: 539999999
3.31443340550E+03 7.29353959827E+00 2.36688232705E+03 6.90678884800E+00 4.08154100248E+03 7.79897074166E+00 4.31123571753E+03 9.50054206905E+00 3.05783972664E+03 8.83644467620E+00 2.64438523659E+03 5.84598723714E+00 3.24119818501E+03 6.14315723133E+00 -2.78328939881E+01 3.66223057170E-01 -6.93568253987E+01 3.63519921539E-01 8.49470152817E+00 3.74547746382E-01 -3.18205649227E+01 4.74434083153E-01 -8.59138429605E+01 4.63792553905E-01 -2.39198722741E+01 2.94306591457E-01 4.79785665302E+00 2.96260793948E-01 4.46405465203E+02 2.80426942553E+00 2.74479464183E+02 2.66234590737E+00 5.85528428805E+02 2.95912323446E+00 5.87768376738E+02 3.63783335072E+00 3.59738026961E+02 3.39895215356E+00 3.53772107475E+02 2.25213498245E+00 4.62290478255E+02 2.33327665997E+00 2.04261691033E+02 1.44826819402E+00 1.03318042407E+02 1.42730624008E+00 2.88156333632E+02 1.52311757827E+00 2.64906056954E+02 1.89752787664E+00 1.34068868631E+02 1.82953215788E+00 1.63125193124E+02 1.15750976247E+00 2.29676649902E+02 1.19798873779E+00 4.46384930429E+02 2.77166730393E+00 2.74903855091E+02 2.63650391868E+00 5.85893985465E+02 2.92332208249E+00 5.87982027413E+02 3.59599516638E+00 3.60429221624E+02 3.36768245393E+00 3.53675389095E+02 2.22566073558E+00 4.62257434504E+02 2.30937963417E+00 1.97794268518E+02 1.15727167639E+00 1.28940574206E+02 1.19589391870E+00 2.47688877781E+02 1.16356808391E+00 2.74946016529E+02 1.53982673321E+00 1.77711137469E+02 1.54442330458E+00 1.51173101411E+02 9.19333078901E-01 1.87537560438E+02 8.95801796462E-01 9.06819607170E+02 9.25945085680E-01 7.65299307637E+02 7.34884356846E-01 1.01696769139E+03 1.10092537557E+00 1.16226155183E+03 1.19174315359E+00 9.75685886396E+02 9.38768202629E-01 7.29712652626E+02 7.43210980013E-01 8.15277984964E+02 8.78698261891E-01 2.03691615070E+02 1.46670669604E+00 1.03163428357E+02 1.45711719038E+00 2.87421051573E+02 1.56313858041E+00 2.63940737484E+02 1.92163791585E+00 1.33756306194E+02 1.86724310099E+00 1.62685446803E+02 1.17225784444E+00 2.29617337212E+02 1.21195463155E+00 9.08398501980E+02 9.72056534544E-01 7.66668107192E+02 7.69906190660E-01 1.01902161403E+03 1.14815631260E+00 1.16395909501E+03 1.24099822211E+00 9.77461958391E+02 9.89445943316E-01 7.31007822480E+02 7.80243220138E-01 8.16783661736E+02 9.17628433753E-01 2.84284273674E+01 1.19275398129E-01 1.80689327566E+01 8.13719714367E-02 3.92713226568E+01 1.60053103828E-01 3.59999630928E+01 1.56498392527E-01 2.27231560936E+01 1.02707405975E-01 2.30464842484E+01 9.56426973036E-02 3.16950723331E+01 1.26363666514E-01 
#nx: 0


==> results/WJ_h/KKKS08/WPDstar_FULL_R.cross_ss.dat <==
#labels: tot_scale01[1] tot_scale01_Err[2] tot_scale02[3] tot_scale02_Err[4] tot_scale03[5] tot_scale03_Err[6] tot_scale04[7] tot_scale04_Err[8] tot_scale05[9] tot_scale05_Err[10] tot_scale06[11] tot_scale06_Err[12] tot_scale07[13] tot_scale07_Err[14] qbqb_scale01[15] qbqb_scale01_Err[16] qbqb_scale02[17] qbqb_scale02_Err[18] qbqb_scale03[19] qbqb_scale03_Err[20] qbqb_scale04[21] qbqb_scale04_Err[22] qbqb_scale05[23] qbqb_scale05_Err[24] qbqb_scale06[25] qbqb_scale06_Err[26] qbqb_scale07[27] qbqb_scale07_Err[28] gqb_scale01[29] gqb_scale01_Err[30] gqb_scale02[31] gqb_scale02_Err[32] gqb_scale03[33] gqb_scale03_Err[34] gqb_scale04[35] gqb_scale04_Err[36] gqb_scale05[37] gqb_scale05_Err[38] gqb_scale06[39] gqb_scale06_Err[40] gqb_scale07[41] gqb_scale07_Err[42] qqb_scale01[43] qqb_scale01_Err[44] qqb_scale02[45] qqb_scale02_Err[46] qqb_scale03[47] qqb_scale03_Err[48] qqb_scale04[49] qqb_scale04_Err[50] qqb_scale05[51] qqb_scale05_Err[52] qqb_scale06[53] qqb_scale06_Err[54] qqb_scale07[55] qqb_scale07_Err[56] qbg_scale01[57] qbg_scale01_Err[58] qbg_scale02[59] qbg_scale02_Err[60] qbg_scale03[61] qbg_scale03_Err[62] qbg_scale04[63] qbg_scale04_Err[64] qbg_scale05[65] qbg_scale05_Err[66] qbg_scale06[67] qbg_scale06_Err[68] qbg_scale07[69] qbg_scale07_Err[70] gg_scale01[71] gg_scale01_Err[72] gg_scale02[73] gg_scale02_Err[74] gg_scale03[75] gg_scale03_Err[76] gg_scale04[77] gg_scale04_Err[78] gg_scale05[79] gg_scale05_Err[80] gg_scale06[81] gg_scale06_Err[82] gg_scale07[83] gg_scale07_Err[84] qg_scale01[85] qg_scale01_Err[86] qg_scale02[87] qg_scale02_Err[88] qg_scale03[89] qg_scale03_Err[90] qg_scale04[91] qg_scale04_Err[92] qg_scale05[93] qg_scale05_Err[94] qg_scale06[95] qg_scale06_Err[96] qg_scale07[97] qg_scale07_Err[98] qbq_scale01[99] qbq_scale01_Err[100] qbq_scale02[101] qbq_scale02_Err[102] qbq_scale03[103] qbq_scale03_Err[104] qbq_scale04[105] qbq_scale04_Err[106] qbq_scale05[107] qbq_scale05_Err[108] qbq_scale06[109] qbq_scale06_Err[110] qbq_scale07[111] qbq_scale07_Err[112] gq_scale01[113] gq_scale01_Err[114] gq_scale02[115] gq_scale02_Err[116] gq_scale03[117] gq_scale03_Err[118] gq_scale04[119] gq_scale04_Err[120] gq_scale05[121] gq_scale05_Err[122] gq_scale06[123] gq_scale06_Err[124] gq_scale07[125] gq_scale07_Err[126] qq_scale01[127] qq_scale01_Err[128] qq_scale02[129] qq_scale02_Err[130] qq_scale03[131] qq_scale03_Err[132] qq_scale04[133] qq_scale04_Err[134] qq_scale05[135] qq_scale05_Err[136] qq_scale06[137] qq_scale06_Err[138] qq_scale07[139] qq_scale07_Err[140]
#neval: 540000000
4.80232315644E+03 1.69617869127E+00 4.14954219391E+03 1.45940244365E+00 5.30078871472E+03 1.92139564012E+00 6.14670894947E+03 2.17820306106E+00 5.28525012331E+03 1.85923270319E+00 3.86834396368E+03 1.36535640258E+00 4.25534728570E+03 1.53558697515E+00 7.44064079166E+00 5.66664798851E-03 4.82004769242E+00 3.74966734646E-03 1.00865778928E+01 7.64510580310E-03 9.41610897524E+00 7.21496256385E-03 6.08445956518E+00 4.75386998382E-03 6.03366712801E+00 4.57908306529E-03 8.16530492693E+00 6.15590930896E-03 4.75583145806E+02 1.38431044202E-01 4.08222738237E+02 1.12471217391E-01 5.25689356197E+02 1.62953162603E-01 6.07520031417E+02 1.77310613742E-01 5.19249830878E+02 1.43087767004E-01 3.83539447244E+02 1.11508831027E-01 4.22657522884E+02 1.30514852257E-01 4.36412099576E+02 5.18900156506E-01 3.74480253320E+02 4.40844863645E-01 4.85970155756E+02 5.89062871778E-01 5.55210171068E+02 6.59065581102E-01 4.75026115094E+02 5.57998170493E-01 3.52890936950E+02 4.20092323218E-01 3.92158214740E+02 4.75492387032E-01 4.75540957382E+02 1.37709304820E-01 4.08185673875E+02 1.11676303717E-01 5.25651242082E+02 1.62172204793E-01 6.07463166037E+02 1.76431936668E-01 5.19200260941E+02 1.42091607520E-01 3.83506837279E+02 1.10907534876E-01 4.22629021616E+02 1.29869108653E-01 3.95691510691E+02 4.51828433068E-01 3.83032203703E+02 4.51690922320E-01 3.98318714172E+02 4.65925314857E-01 5.13123813769E+02 5.97097688642E-01 4.91577908304E+02 5.81577268735E-01 3.16385322116E+02 3.59019337402E-01 3.15997835305E+02 3.57859965610E-01 9.08398011442E+02 4.22521955010E-01 7.66668190999E+02 3.44747195755E-01 1.01888112029E+03 4.95888755202E-01 1.16426768005E+03 5.46604360854E-01 9.77394028992E+02 4.41703180982E-01 7.31031032164E+02 3.38373650316E-01 8.16825557076E+02 3.93499179434E-01 4.37430895486E+02 5.27510462650E-01 3.75762024844E+02 4.48575554983E-01 4.86449131078E+02 5.98451454235E-01 5.56486327793E+02 6.69954637615E-01 4.76638165643E+02 5.67818430996E-01 3.53724385557E+02 4.27055383198E-01 3.92953721964E+02 4.82629489027E-01 9.08802614033E+02 4.32342003276E-01 7.66905469315E+02 3.52983454193E-01 1.01934609007E+03 5.09230196918E-01 1.16476388021E+03 5.58865494313E-01 9.77692908110E+02 4.52236654780E-01 7.31424042820E+02 3.46915885999E-01 8.17366654782E+02 4.05827042918E-01 7.56779036910E+02 3.84699855974E-01 6.61394281556E+02 3.67802295610E-01 8.30382189944E+02 4.03568250790E-01 9.68075090976E+02 5.03436520881E-01 8.42159593310E+02 4.69485712505E-01 6.09746161400E+02 3.07320903643E-01 6.66983855414E+02 3.18365788237E-01 
#nx: 0


==> results/WJ_h/KKKS08/WPDstar_FULL_R.pt_had_os.dat <==
#labels: pt_had_lower[1] pt_had_center[2] pt_had_upper[3] tot_scale01[4] tot_scale01_Err[5] tot_scale02[6] tot_scale02_Err[7] tot_scale03[8] tot_scale03_Err[9] tot_scale04[10] tot_scale04_Err[11] tot_scale05[12] tot_scale05_Err[13] tot_scale06[14] tot_scale06_Err[15] tot_scale07[16] tot_scale07_Err[17]
#neval: 539999999
#overflow:lower center upper 3.03693978081E-02 1.27647501751E-03 3.67105405269E-02 1.25575393625E-03 2.56635594154E-02 1.33115149547E-03 4.25296095104E-02 1.89143709650E-03 4.94290723322E-02 1.77962036649E-03 2.26941526024E-02 8.26990308825E-04 1.75566855801E-02 7.09624286238E-04 
8.00000000000E+00 1.00000000000E+01 1.20000000000E+01 9.73371790279E+01 1.75944544065E+00 4.48593863405E+00 1.65330378642E+00 1.78708801342E+02 1.85636074652E+00 1.34167808523E+02 2.23138044588E+00 1.29275203304E+01 2.09599004241E+00 7.44684978786E+01 1.42583043163E+00 1.38572620604E+02 1.50119484039E+00 
1.20000000000E+01 1.60000000000E+01 2.00000000000E+01 8.63722675760E+01 6.60060480144E-01 4.46144545395E+01 6.34062045071E-01 1.21167365645E+02 6.83510973702E-01 1.15413511544E+02 8.43450258431E-01 5.99008742862E+01 8.06230400322E-01 6.77940867829E+01 5.32699466516E-01 9.48010066505E+01 5.49487044080E-01 
2.00000000000E+01 3.00000000000E+01 4.00000000000E+01 4.73659651802E+01 1.78866127872E-01 3.60651584978E+01 1.73247399359E-01 5.57775372463E+01 1.88282988606E-01 6.07778712420E+01 2.38637761983E-01 4.58566645665E+01 2.24463099686E-01 3.81487348315E+01 1.41583709101E-01 4.47142788627E+01 1.44916515109E-01 
4.00000000000E+01 6.00000000000E+01 8.00000000000E+01 2.00946746069E+01 4.65676682430E-02 1.91100872964E+01 4.40162673087E-02 2.05327778811E+01 5.32234770952E-02 2.51892963210E+01 6.76155968139E-02 2.40143443751E+01 5.93508468653E-02 1.63720769820E+01 3.53246673494E-02 1.67527556995E+01 3.68557234307E-02 
8.00000000000E+01 5.40000000000E+02 1.00000000000E+03 5.24817596932E-01 7.47033577906E-04 5.48298602886E-01 6.72831874903E-04 4.96385253153E-01 9.39874122471E-04 6.81599841175E-01 1.16987328353E-03 7.04586121050E-01 9.33802618165E-04 4.19014996967E-01 5.35730643912E-04 3.93692083293E-01 5.87078506342E-04 
#nx: 3


==> results/WJ_h/KKKS08/WPDstar_FULL_R.pt_had_ss.dat <==
#labels: pt_had_lower[1] pt_had_center[2] pt_had_upper[3] tot_scale01[4] tot_scale01_Err[5] tot_scale02[6] tot_scale02_Err[7] tot_scale03[8] tot_scale03_Err[9] tot_scale04[10] tot_scale04_Err[11] tot_scale05[12] tot_scale05_Err[13] tot_scale06[14] tot_scale06_Err[15] tot_scale07[16] tot_scale07_Err[17]
#neval: 540000000
#overflow:lower center upper 1.22079513791E-02 5.48056279500E-04 1.45579069567E-02 5.82176002329E-04 9.95298868815E-03 4.67260441560E-04 1.71108231212E-02 8.04815999601E-04 1.92411685628E-02 7.77833754202E-04 9.63255942788E-03 4.22750575738E-04 7.48920854109E-03 3.28565007942E-04 
8.00000000000E+00 1.00000000000E+01 1.20000000000E+01 4.34121824073E+02 3.89235982538E-01 3.61211210581E+02 3.31933612832E-01 4.93374417118E+02 4.42448326388E-01 5.54056293701E+02 4.96557604774E-01 4.59258761287E+02 4.21391447229E-01 3.50306881582E+02 3.14324593390E-01 3.97145508099E+02 3.56276451384E-01 
1.20000000000E+01 1.60000000000E+01 2.00000000000E+01 1.83875220101E+02 1.11834601479E-01 1.57558322083E+02 9.69279461051E-02 2.04123821421E+02 1.26063189972E-01 2.34946774479E+02 1.44270170293E-01 2.00429220404E+02 1.23746102463E-01 1.48270502530E+02 8.97761118078E-02 1.64087996718E+02 1.00324201340E-01 
2.00000000000E+01 3.00000000000E+01 4.00000000000E+01 5.23529738979E+01 2.41254417905E-02 4.65109714965E+01 2.13638524115E-02 5.64376789492E+01 2.68003359364E-02 6.70603865531E+01 3.16333847389E-02 5.92605336053E+01 2.75091392861E-02 4.21455152110E+01 1.92557608845E-02 4.52715665453E+01 2.11045322584E-02 
4.00000000000E+01 6.00000000000E+01 8.00000000000E+01 1.01413380265E+01 5.18481668758E-03 9.38653368326E+00 4.69722241343E-03 1.05834075393E+01 5.77361827990E-03 1.30896562473E+01 6.95904581208E-03 1.20165722043E+01 6.11524560424E-03 8.12671224159E+00 4.07805175679E-03 8.42849516831E+00 4.38303835547E-03 
8.00000000000E+01 5.40000000000E+02 1.00000000000E+03 1.54370053705E-01 1.12536051335E-04 1.50380426671E-01 1.05006400049E-04 1.54388974400E-01 1.23407749140E-04 2.02090448572E-01 1.57872110867E-04 1.94102733022E-01 1.39228715554E-04 1.22702217892E-01 8.65667957694E-05 1.21477788834E-01 9.06055788973E-05 
#nx: 3


==> results/WJ_h/KKKS08/WPDstar_FULL_V.abs_yl_os.dat <==
#labels: abs_ylp_lower[1] abs_ylp_center[2] abs_ylp_upper[3] tot_scale01[4] tot_scale01_Err[5] tot_scale02[6] tot_scale02_Err[7] tot_scale03[8] tot_scale03_Err[9] tot_scale04[10] tot_scale04_Err[11] tot_scale05[12] tot_scale05_Err[13] tot_scale06[14] tot_scale06_Err[15] tot_scale07[16] tot_scale07_Err[17]
#neval: 270000000
#overflow:lower center upper 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 
0.00000000000E+00 2.50000000000E-01 5.00000000000E-01 9.56513334844E+03 2.30845016838E+00 9.77285753588E+03 2.30456273957E+00 9.57634030926E+03 2.44165469684E+00 9.89218814295E+03 2.60598598519E+00 1.03109827344E+04 2.57498820848E+00 9.17769973684E+03 2.11960199892E+00 9.25608548895E+03 2.20620896877E+00 
5.00000000000E-01 7.50000000000E-01 1.00000000000E+00 9.05713959388E+03 2.37598101163E+00 9.24936683297E+03 2.38582303202E+00 9.06637993459E+03 2.49750185608E+00 9.41372105026E+03 2.69359606053E+00 9.80011738698E+03 2.68007920038E+00 8.66130426877E+03 2.17392393689E+00 8.73316056712E+03 2.25498254748E+00 
1.00000000000E+00 1.25000000000E+00 1.50000000000E+00 8.03859062940E+03 2.45594863543E+00 8.20255761009E+03 2.46649561948E+00 8.04965080258E+03 2.57799048146E+00 8.42820536423E+03 2.80389059545E+00 8.75826955253E+03 2.78971098814E+00 7.64113788264E+03 2.23342989522E+00 7.70473576374E+03 2.31189942058E+00 
1.50000000000E+00 1.75000000000E+00 2.00000000000E+00 6.57616253720E+03 2.58091475874E+00 6.69797029801E+03 2.60663429584E+00 6.59135164320E+03 2.69307149089E+00 6.97404066772E+03 2.97219490305E+00 7.22278579236E+03 2.98035678497E+00 6.20090309524E+03 2.32642683876E+00 6.25609826580E+03 2.39510816740E+00 
2.00000000000E+00 2.25000000000E+00 2.50000000000E+00 4.82971279300E+03 2.66955812966E+00 4.90491672347E+03 2.73462065087E+00 4.85610567733E+03 2.75886758401E+00 5.18617541984E+03 3.10239112751E+00 5.34634144881E+03 3.16060022782E+00 4.51437632828E+03 2.39181800804E+00 4.56422269093E+03 2.44298715752E+00 
#nx: 3


==> results/WJ_h/KKKS08/WPDstar_FULL_V.abs_yl_ss.dat <==
#labels: abs_ylp_lower[1] abs_ylp_center[2] abs_ylp_upper[3] tot_scale01[4] tot_scale01_Err[5] tot_scale02[6] tot_scale02_Err[7] tot_scale03[8] tot_scale03_Err[9] tot_scale04[10] tot_scale04_Err[11] tot_scale05[12] tot_scale05_Err[13] tot_scale06[14] tot_scale06_Err[15] tot_scale07[16] tot_scale07_Err[17]
#neval: 270000000
#overflow:lower center upper 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 
0.00000000000E+00 2.50000000000E-01 5.00000000000E-01 -1.15793146976E+03 4.24673528021E-01 -2.86128986945E+03 7.45716027359E-01 9.18267393851E+02 7.10389079153E-01 1.72037324575E+03 8.47264186270E-01 -7.48647765114E+02 3.57754944953E-01 -3.15320739444E+03 8.40354997792E-01 -1.66142744934E+03 5.44541624125E-01 
5.00000000000E-01 7.50000000000E-01 1.00000000000E+00 -1.07956576099E+03 4.27490684954E-01 -2.70768741205E+03 7.59649512040E-01 9.05380006366E+02 7.39439047670E-01 1.67027376777E+03 8.89436935015E-01 -6.88942475087E+02 3.63181171072E-01 -2.98490516770E+03 8.52813536931E-01 -1.55797221614E+03 5.43972069085E-01 
1.00000000000E+00 1.25000000000E+00 1.50000000000E+00 -9.31290038717E+02 4.24372810250E-01 -2.41143872934E+03 7.82858019463E-01 8.73385110800E+02 7.89325190181E-01 1.56466261863E+03 9.74808428015E-01 -5.78812427551E+02 3.76322932122E-01 -2.65876174200E+03 8.70573214459E-01 -1.35991885807E+03 5.34313229407E-01 
1.50000000000E+00 1.75000000000E+00 2.00000000000E+00 -7.32670434699E+02 4.25299486992E-01 -1.99793554592E+03 8.11733590260E-01 8.08543603291E+02 8.63084323189E-01 1.39408123159E+03 1.09312575927E+00 -4.35881725743E+02 3.99203587449E-01 -2.20104219111E+03 9.01642974332E-01 -1.08903772219E+03 5.30127496823E-01 
2.00000000000E+00 2.25000000000E+00 2.50000000000E+00 -5.17983645930E+02 4.48386610420E-01 -1.51671116514E+03 8.94420571467E-01 6.94035025489E+02 1.00121102091E+00 1.14932897128E+03 1.33414283939E+00 -2.91007566681E+02 4.49578305568E-01 -1.66462078527E+03 9.95323040919E-01 -7.85990248974E+02 5.52806555421E-01 
#nx: 3


==> results/WJ_h/KKKS08/WPDstar_FULL_V.cross_os.dat <==
#labels: tot_scale01[1] tot_scale01_Err[2] tot_scale02[3] tot_scale02_Err[4] tot_scale03[5] tot_scale03_Err[6] tot_scale04[7] tot_scale04_Err[8] tot_scale05[9] tot_scale05_Err[10] tot_scale06[11] tot_scale06_Err[12] tot_scale07[13] tot_scale07_Err[14] qbqb_scale01[15] qbqb_scale01_Err[16] qbqb_scale02[17] qbqb_scale02_Err[18] qbqb_scale03[19] qbqb_scale03_Err[20] qbqb_scale04[21] qbqb_scale04_Err[22] qbqb_scale05[23] qbqb_scale05_Err[24] qbqb_scale06[25] qbqb_scale06_Err[26] qbqb_scale07[27] qbqb_scale07_Err[28] gqb_scale01[29] gqb_scale01_Err[30] gqb_scale02[31] gqb_scale02_Err[32] gqb_scale03[33] gqb_scale03_Err[34] gqb_scale04[35] gqb_scale04_Err[36] gqb_scale05[37] gqb_scale05_Err[38] gqb_scale06[39] gqb_scale06_Err[40] gqb_scale07[41] gqb_scale07_Err[42] qqb_scale01[43] qqb_scale01_Err[44] qqb_scale02[45] qqb_scale02_Err[46] qqb_scale03[47] qqb_scale03_Err[48] qqb_scale04[49] qqb_scale04_Err[50] qqb_scale05[51] qqb_scale05_Err[52] qqb_scale06[53] qqb_scale06_Err[54] qqb_scale07[55] qqb_scale07_Err[56] qbg_scale01[57] qbg_scale01_Err[58] qbg_scale02[59] qbg_scale02_Err[60] qbg_scale03[61] qbg_scale03_Err[62] qbg_scale04[63] qbg_scale04_Err[64] qbg_scale05[65] qbg_scale05_Err[66] qbg_scale06[67] qbg_scale06_Err[68] qbg_scale07[69] qbg_scale07_Err[70] gg_scale01[71] gg_scale01_Err[72] gg_scale02[73] gg_scale02_Err[74] gg_scale03[75] gg_scale03_Err[76] gg_scale04[77] gg_scale04_Err[78] gg_scale05[79] gg_scale05_Err[80] gg_scale06[81] gg_scale06_Err[82] gg_scale07[83] gg_scale07_Err[84] qg_scale01[85] qg_scale01_Err[86] qg_scale02[87] qg_scale02_Err[88] qg_scale03[89] qg_scale03_Err[90] qg_scale04[91] qg_scale04_Err[92] qg_scale05[93] qg_scale05_Err[94] qg_scale06[95] qg_scale06_Err[96] qg_scale07[97] qg_scale07_Err[98] qbq_scale01[99] qbq_scale01_Err[100] qbq_scale02[101] qbq_scale02_Err[102] qbq_scale03[103] qbq_scale03_Err[104] qbq_scale04[105] qbq_scale04_Err[106] qbq_scale05[107] qbq_scale05_Err[108] qbq_scale06[109] qbq_scale06_Err[110] qbq_scale07[111] qbq_scale07_Err[112] gq_scale01[113] gq_scale01_Err[114] gq_scale02[115] gq_scale02_Err[116] gq_scale03[117] gq_scale03_Err[118] gq_scale04[119] gq_scale04_Err[120] gq_scale05[121] gq_scale05_Err[122] gq_scale06[123] gq_scale06_Err[124] gq_scale07[125] gq_scale07_Err[126] qq_scale01[127] qq_scale01_Err[128] qq_scale02[129] qq_scale02_Err[130] qq_scale03[131] qq_scale03_Err[132] qq_scale04[133] qq_scale04_Err[134] qq_scale05[135] qq_scale05_Err[136] qq_scale06[137] qq_scale06_Err[138] qq_scale07[139] qq_scale07_Err[140]
#neval: 270000000
1.90337291161E+04 2.58584543379E+00 1.94145601374E+04 2.60421782129E+00 1.90706144651E+04 2.73148134832E+00 1.99477525051E+04 3.01037115411E+00 2.07202440564E+04 2.99045797749E+00 1.80982288873E+04 2.32358277821E+00 1.82576398790E+04 2.41221071487E+00 3.77001222758E+02 1.19405556437E-01 7.94190285995E+02 1.63581240261E-01 -8.67485874973E+01 1.15269621819E-01 5.00410020063E+02 1.69392459801E-01 1.01954665863E+03 2.12959764503E-01 2.97424361983E+02 9.18361442617E-02 -8.19452778626E+01 8.14008505785E-02 8.53348966081E+03 1.60410879448E+00 7.06307577938E+03 1.39152978757E+00 1.02715039020E+04 1.88352890821E+00 8.77106605461E+03 1.86383513068E+00 7.06390709360E+03 1.58664149080E+00 8.19604245953E+03 1.43187378480E+00 9.66705748511E+03 1.65374275683E+00 1.27072017442E+03 3.73233749657E-01 1.75109747614E+03 4.30566750636E-01 7.60546266323E+02 3.67230940820E-01 1.52694237976E+03 4.95358194258E-01 2.13989269514E+03 5.44960360748E-01 1.09535083374E+03 3.08929340190E-01 6.87119869874E+02 2.91880098891E-01 8.53619462070E+03 1.57680571956E+00 7.06516109104E+03 1.37685183339E+00 1.02740593259E+04 1.84785342543E+00 8.77426766588E+03 1.83733995036E+00 7.06613708561E+03 1.57468458972E+00 8.19842488966E+03 1.40613465166E+00 9.66949730885E+03 1.62043090943E+00 -8.29077160032E+02 6.10260404175E-01 1.18039430891E+03 5.43605768026E-01 -2.79886096292E+03 8.02657263067E-01 -9.51882536438E+02 8.11477876241E-01 1.55777434321E+03 7.05852492275E-01 -7.06942031187E+02 4.85433575486E-01 -2.31553138811E+03 6.34618713919E-01 5.89790078695E+01 1.78125891815E-01 1.32840493660E+02 1.86663514978E-01 -3.46610831228E+01 2.02007821025E-01 6.19247443911E+01 2.49374115830E-01 1.60208011273E+02 2.38613126559E-01 5.72171273818E+01 1.42257711799E-01 -1.49359828597E+01 1.51488296050E-01 1.00485847187E+03 3.81942658543E-01 1.27390807341E+03 4.09305105797E-01 7.02028551708E+02 3.83605270605E-01 1.17473926392E+03 4.81938220666E-01 1.52599337153E+03 5.06986283153E-01 8.85147514250E+02 3.26553816297E-01 6.47092974566E+02 3.21790265712E-01 5.92483008279E+01 2.41833573864E-01 1.33174176882E+02 2.49917773952E-01 -3.47550010326E+01 2.44914762867E-01 6.21709952328E+01 3.27134127134E-01 1.60563738028E+02 3.08866358783E-01 5.74501373743E+01 1.94834788090E-01 -1.48976844878E+01 1.90490554220E-01 2.21844962504E+01 6.05545196253E-02 2.02628849610E+01 4.98884607529E-02 1.72060274094E+01 5.84363710386E-02 2.82120387939E+01 7.73703013503E-02 2.56194992185E+01 6.72638658989E-02 1.78626403456E+01 4.49039206607E-02 1.37585414706E+01 4.46115458024E-02 
#nx: 0


==> results/WJ_h/KKKS08/WPDstar_FULL_V.cross_ss.dat <==
#labels: tot_scale01[1] tot_scale01_Err[2] tot_scale02[3] tot_scale02_Err[4] tot_scale03[5] tot_scale03_Err[6] tot_scale04[7] tot_scale04_Err[8] tot_scale05[9] tot_scale05_Err[10] tot_scale06[11] tot_scale06_Err[12] tot_scale07[13] tot_scale07_Err[14] qbqb_scale01[15] qbqb_scale01_Err[16] qbqb_scale02[17] qbqb_scale02_Err[18] qbqb_scale03[19] qbqb_scale03_Err[20] qbqb_scale04[21] qbqb_scale04_Err[22] qbqb_scale05[23] qbqb_scale05_Err[24] qbqb_scale06[25] qbqb_scale06_Err[26] qbqb_scale07[27] qbqb_scale07_Err[28] gqb_scale01[29] gqb_scale01_Err[30] gqb_scale02[31] gqb_scale02_Err[32] gqb_scale03[33] gqb_scale03_Err[34] gqb_scale04[35] gqb_scale04_Err[36] gqb_scale05[37] gqb_scale05_Err[38] gqb_scale06[39] gqb_scale06_Err[40] gqb_scale07[41] gqb_scale07_Err[42] qqb_scale01[43] qqb_scale01_Err[44] qqb_scale02[45] qqb_scale02_Err[46] qqb_scale03[47] qqb_scale03_Err[48] qqb_scale04[49] qqb_scale04_Err[50] qqb_scale05[51] qqb_scale05_Err[52] qqb_scale06[53] qqb_scale06_Err[54] qqb_scale07[55] qqb_scale07_Err[56] qbg_scale01[57] qbg_scale01_Err[58] qbg_scale02[59] qbg_scale02_Err[60] qbg_scale03[61] qbg_scale03_Err[62] qbg_scale04[63] qbg_scale04_Err[64] qbg_scale05[65] qbg_scale05_Err[66] qbg_scale06[67] qbg_scale06_Err[68] qbg_scale07[69] qbg_scale07_Err[70] gg_scale01[71] gg_scale01_Err[72] gg_scale02[73] gg_scale02_Err[74] gg_scale03[75] gg_scale03_Err[76] gg_scale04[77] gg_scale04_Err[78] gg_scale05[79] gg_scale05_Err[80] gg_scale06[81] gg_scale06_Err[82] gg_scale07[83] gg_scale07_Err[84] qg_scale01[85] qg_scale01_Err[86] qg_scale02[87] qg_scale02_Err[88] qg_scale03[89] qg_scale03_Err[90] qg_scale04[91] qg_scale04_Err[92] qg_scale05[93] qg_scale05_Err[94] qg_scale06[95] qg_scale06_Err[96] qg_scale07[97] qg_scale07_Err[98] qbq_scale01[99] qbq_scale01_Err[100] qbq_scale02[101] qbq_scale02_Err[102] qbq_scale03[103] qbq_scale03_Err[104] qbq_scale04[105] qbq_scale04_Err[106] qbq_scale05[107] qbq_scale05_Err[108] qbq_scale06[109] qbq_scale06_Err[110] qbq_scale07[111] qbq_scale07_Err[112] gq_scale01[113] gq_scale01_Err[114] gq_scale02[115] gq_scale02_Err[116] gq_scale03[117] gq_scale03_Err[118] gq_scale04[119] gq_scale04_Err[120] gq_scale05[121] gq_scale05_Err[122] gq_scale06[123] gq_scale06_Err[124] gq_scale07[125] gq_scale07_Err[126] qq_scale01[127] qq_scale01_Err[128] qq_scale02[129] qq_scale02_Err[130] qq_scale03[131] qq_scale03_Err[132] qq_scale04[133] qq_scale04_Err[134] qq_scale05[135] qq_scale05_Err[136] qq_scale06[137] qq_scale06_Err[138] qq_scale07[139] qq_scale07_Err[140]
#neval: 270000000
-2.20976851173E+03 4.70476927057E-01 -5.74778135341E+03 8.40738856229E-01 2.09983086241E+03 9.19120694520E-01 3.74994079931E+03 1.15446513766E+00 -1.37163366146E+03 4.36662874068E-01 -6.33153688339E+03 9.39579064958E-01 -3.22722407613E+03 5.81449380638E-01 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 5.75296662113E+00 1.72588483355E-02 -1.16982001001E+03 3.35093487771E-01 1.40466937783E+03 4.10473633273E-01 1.63584724082E+03 4.78970446133E-01 -1.50265582034E+01 2.11034980742E-02 -1.03705680831E+03 2.96901123680E-01 1.15316435050E+01 1.55353614630E-02 1.19178262197E+02 1.30244609373E-01 1.13837627473E+02 9.19650628337E-02 1.09162634509E+02 1.94299263907E-01 4.32169877967E+01 2.55472168445E-01 8.26534788532E+01 1.53610718715E-01 -1.02444844541E+01 7.31854394632E-02 -1.41203509527E+01 9.60098586776E-02 5.79375405646E+00 1.35276307990E-02 -1.17025617719E+03 1.98015797606E-01 1.40511615131E+03 2.47456099601E-01 1.63642258849E+03 2.86479678821E-01 -1.49997113050E+01 1.74279334819E-02 -1.03741923577E+03 1.75849058956E-01 1.15563160626E+01 1.22013739268E-02 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 2.20016249501E+00 5.46993017073E-02 5.35380965320E+00 3.21355663764E-02 -5.63106131395E+00 9.80447845694E-02 -5.25971719325E+01 1.40509464416E-01 -2.54974297733E+01 7.65339696153E-02 1.24289994468E+01 2.81273765904E-02 1.33402530740E+01 4.37531866542E-02 -2.34493740470E+03 4.37444140445E-01 -2.09315395851E+03 3.83247591435E-01 -2.57355566618E+03 5.01810205818E-01 -1.53613310483E+03 4.66599590879E-01 -1.37321667006E+03 3.74495819288E-01 -2.97117302822E+03 4.99990947663E-01 -3.26288901905E+03 5.53247531481E-01 2.14266600403E+00 4.13841370053E-02 -1.43358344287E+03 3.77065116691E-01 1.76015624807E+03 4.76400410283E-01 2.02339250998E+03 5.61658278188E-01 -2.55603793508E+01 5.56548044790E-02 -1.28789762177E+03 3.37329437140E-01 1.32936076611E+01 3.02462850864E-02 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 
#nx: 0


==> results/WJ_h/KKKS08/WPDstar_FULL_V.pt_had_os.dat <==
#labels: pt_had_lower[1] pt_had_center[2] pt_had_upper[3] tot_scale01[4] tot_scale01_Err[5] tot_scale02[6] tot_scale02_Err[7] tot_scale03[8] tot_scale03_Err[9] tot_scale04[10] tot_scale04_Err[11] tot_scale05[12] tot_scale05_Err[13] tot_scale06[14] tot_scale06_Err[15] tot_scale07[16] tot_scale07_Err[17]
#neval: 270000000
#overflow:lower center upper -1.14942948196E-02 5.98367179056E-04 -1.30249136925E-02 3.97781341546E-04 -9.01689980383E-03 5.13595717229E-04 -1.83974795543E-02 8.20038609010E-04 -1.90543010051E-02 5.76793083340E-04 -7.50255500624E-03 2.71772895734E-04 -4.72042411835E-03 1.79438092959E-04 
8.00000000000E+00 1.00000000000E+01 1.20000000000E+01 1.55231751981E+03 5.06613869721E-01 1.61382161073E+03 5.12847391518E-01 1.50321450706E+03 5.24851976989E-01 1.65668208779E+03 5.71859299212E-01 1.76631241630E+03 5.80544185044E-01 1.45684710357E+03 4.59719500262E-01 1.43345077531E+03 4.72797962783E-01 
1.20000000000E+01 1.60000000000E+01 2.00000000000E+01 7.65692098456E+02 1.84849149886E-01 7.86092641530E+02 1.87174637382E-01 7.60779074673E+02 1.92678339478E-01 8.12353696052E+02 2.08249332921E-01 8.50942452513E+02 2.10640467420E-01 7.21874980258E+02 1.68824047376E-01 7.23943593531E+02 1.74481599392E-01 
2.00000000000E+01 3.00000000000E+01 4.00000000000E+01 2.50849356069E+02 5.08270035563E-02 2.52049947036E+02 5.09112730524E-02 2.57691341903E+02 5.43782870137E-02 2.62803037138E+02 5.94612923184E-02 2.66833711832E+02 5.81602858030E-02 2.38933229499E+02 4.60815031606E-02 2.45380947453E+02 4.81634500089E-02 
4.00000000000E+01 6.00000000000E+01 8.00000000000E+01 3.91867021116E+01 1.20743829453E-02 3.83694745728E+01 1.17159049721E-02 4.17880292694E+01 1.38170195608E-02 3.85172353506E+01 1.65527977420E-02 3.76169754728E+01 1.44082439700E-02 3.88914721649E+01 1.03902964541E-02 4.09259080538E+01 1.10244449305E-02 
8.00000000000E+01 5.40000000000E+02 1.00000000000E+03 1.24112044598E-01 2.11340090109E-04 1.02596874878E-01 1.96659637081E-04 1.59074033738E-01 2.68895029509E-04 2.71598618847E-02 3.61810078686E-04 6.04329252362E-03 2.92141006780E-04 1.75340056186E-01 1.51862659496E-04 2.03987601744E-01 1.69277371026E-04 
#nx: 3


==> results/WJ_h/KKKS08/WPDstar_FULL_V.pt_had_ss.dat <==
#labels: pt_had_lower[1] pt_had_center[2] pt_had_upper[3] tot_scale01[4] tot_scale01_Err[5] tot_scale02[6] tot_scale02_Err[7] tot_scale03[8] tot_scale03_Err[9] tot_scale04[10] tot_scale04_Err[11] tot_scale05[12] tot_scale05_Err[13] tot_scale06[14] tot_scale06_Err[15] tot_scale07[16] tot_scale07_Err[17]
#neval: 270000000
#overflow:lower center upper 2.28424581346E-03 6.55543037006E-05 -1.12913223482E-03 2.97643084217E-05 5.22166348562E-03 1.58399891184E-04 8.90478859418E-03 2.22344677865E-04 4.25257233092E-03 1.16472894088E-04 -9.95010924704E-04 2.25704203021E-05 1.19339291280E-03 4.06435977191E-05 
8.00000000000E+00 1.00000000000E+01 1.20000000000E+01 -2.96353141722E+02 1.00653785090E-01 -5.60959449079E+02 1.71659589872E-01 3.45031771621E+01 1.67045711528E-01 1.98019912706E+02 2.06619455705E-01 -1.92217853857E+02 8.48931176960E-02 -6.58726621082E+02 1.98376873187E-01 -4.28255410615E+02 1.29867530669E-01 
1.20000000000E+01 1.60000000000E+01 2.00000000000E+01 -8.79231119380E+01 2.78530132607E-02 -2.24103407762E+02 5.86600361816E-02 7.87527983756E+01 6.23684384522E-02 1.40177957161E+02 7.95086617042E-02 -5.60138836972E+01 2.73064323812E-02 -2.47325542043E+02 6.32903707711E-02 -1.26850483185E+02 3.38824477015E-02 
2.00000000000E+01 3.00000000000E+01 4.00000000000E+01 -1.41969480319E+01 5.95907881193E-03 -6.05639749671E+01 1.45121434334E-02 4.15774017814E+01 1.77959712665E-02 5.83425284267E+01 2.30954093587E-02 -8.04524632336E+00 7.17827962204E-03 -6.21358574054E+01 1.45618454387E-02 -2.11217403105E+01 6.21282010213E-03 
4.00000000000E+01 6.00000000000E+01 8.00000000000E+01 -9.86641607939E-01 1.22181526936E-03 -1.01333705232E+01 2.87806519255E-03 9.75720876669E+00 4.13852298448E-03 1.29729172465E+01 5.49710226353E-03 -1.54473397624E-01 1.68555631045E-03 -9.73315498542E+00 2.73047616530E-03 -1.78654530661E+00 1.00039939566E-03 
8.00000000000E+01 5.40000000000E+02 1.00000000000E+03 2.53433646081E-03 2.52678269332E-05 -1.02571494997E-01 3.71433311889E-05 1.19274570492E-01 7.32344152114E-05 1.63061125823E-01 9.94086758661E-05 1.33780696590E-02 3.66836794097E-05 -9.33545672924E-02 3.33637427318E-05 -5.96633606263E-03 1.78108056343E-05 
#nx: 3


==> results/WJ_h/KKKS08/WPDstar_FULL_data2.abs_yl_os.dat <==
#
#
#
0	0.25    0.5	12.52	0.18	-0.18	0.50	-0.48	0.0001
0.5	0.75	1	12.14	0.18	-0.18	0.55	-0.52	0.0001
1	1.25 	1.5	10.29	0.18	-0.18	0.64	-0.58	0.0001
1.5	1.75 	2	8.38	0.16	-0.16	0.39	-0.37	0.0001
2	2.25	2.5	6.55	0.16	-0.16	0.37	-0.34	0.0001
#


==> results/WJ_h/KKKS08/WPDstar_FULL_data2.abs_yl_ss.dat <==
#
#
#
0	0.25    0.5	0	0	0	0	0	0.0001
0.5	0.75	1	0	0	0	0	0	0.0001
1	1.25 	1.5	0	0	0	0	0	0.0001
1.5	1.75 	2	0	0	0	0	0	0.0001
2	2.25	2.5	0	0	0	0	0	0.0001
#


==> results/WJ_h/KKKS08/WPDstar_FULL_data2.cross_os.dat <==
#
#
#
50.0 0.4 1.9 -1.8 50.0 0.4 1.9 -1.8 50.0 0.4 1.9 -1.8 50.0 0.4 1.9 -1.8 50.0 0.4 1.9 -1.8 50.0 0.4 1.9 -1.8 50.0 0.4 1.9 -1.8 50.0 0.4 1.9 -1.8 50.0 0.4 1.9 -1.8 50.0 0.4 1.9 -1.8 50.0 0.4 1.9 -1.8 50.0 0.4 1.9 -1.8 50.0 0.4 1.9 -1.8 50.0 0.4 1.9 -1.8 50.0 0.4 1.9 -1.8 
#

==> results/WJ_h/KKKS08/WPDstar_FULL_data2.cross_ss.dat <==
#
#
#
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 
#

==> results/WJ_h/KKKS08/WPDstar_FULL_data2.pt_had_os.dat <==
#
#
#
8	10.9545         12	14.26	0.27	-0.27	0.82	-0.76	0.0001
12	15.4919		20	15.6	0.2	-0.2	0.74	-0.7	0.0001
20	27.3861 	40	14.08	0.17	-0.17	0.68	-0.64	0.0001
40	55.9732 	80	5.11	0.1	-0.1	0.3	-0.28	0.0001
80	106.3016	150	0.99	0.06	-0.06	0.09	-0.08	0.0001
#


==> results/WJ_h/KKKS08/WPDstar_FULL_data2.pt_had_ss.dat <==
#
#
#
8		10.9545         12		0	0.0	-0.0	0.0	-0.0	0.0001
12		15.4919		20		0	0.0	-0.0	0.0	-0.0	0.0001
20		27.3861 	40		0	0.0	-0.0	0.0	-0.0	0.0001
40		55.9732 	80		0	0.0	-0.0	0.0	-0.0	0.0001
80		540		1000		0	0.0	-0.0	0.0	-0.0	0.0001
#

==> results/ZJ_h/BKK_run_hadsum/LO.cross.dat <==
#labels: tot_scale01[1] tot_scale01_Err[2] tot_scale02[3] tot_scale02_Err[4] tot_scale03[5] tot_scale03_Err[6] tot_scale04[7] tot_scale04_Err[8] tot_scale05[9] tot_scale05_Err[10] tot_scale06[11] tot_scale06_Err[12] tot_scale07[13] tot_scale07_Err[14] qbqb_scale01[15] qbqb_scale01_Err[16] qbqb_scale02[17] qbqb_scale02_Err[18] qbqb_scale03[19] qbqb_scale03_Err[20] qbqb_scale04[21] qbqb_scale04_Err[22] qbqb_scale05[23] qbqb_scale05_Err[24] qbqb_scale06[25] qbqb_scale06_Err[26] qbqb_scale07[27] qbqb_scale07_Err[28] gqb_scale01[29] gqb_scale01_Err[30] gqb_scale02[31] gqb_scale02_Err[32] gqb_scale03[33] gqb_scale03_Err[34] gqb_scale04[35] gqb_scale04_Err[36] gqb_scale05[37] gqb_scale05_Err[38] gqb_scale06[39] gqb_scale06_Err[40] gqb_scale07[41] gqb_scale07_Err[42] qqb_scale01[43] qqb_scale01_Err[44] qqb_scale02[45] qqb_scale02_Err[46] qqb_scale03[47] qqb_scale03_Err[48] qqb_scale04[49] qqb_scale04_Err[50] qqb_scale05[51] qqb_scale05_Err[52] qqb_scale06[53] qqb_scale06_Err[54] qqb_scale07[55] qqb_scale07_Err[56] qbg_scale01[57] qbg_scale01_Err[58] qbg_scale02[59] qbg_scale02_Err[60] qbg_scale03[61] qbg_scale03_Err[62] qbg_scale04[63] qbg_scale04_Err[64] qbg_scale05[65] qbg_scale05_Err[66] qbg_scale06[67] qbg_scale06_Err[68] qbg_scale07[69] qbg_scale07_Err[70] gg_scale01[71] gg_scale01_Err[72] gg_scale02[73] gg_scale02_Err[74] gg_scale03[75] gg_scale03_Err[76] gg_scale04[77] gg_scale04_Err[78] gg_scale05[79] gg_scale05_Err[80] gg_scale06[81] gg_scale06_Err[82] gg_scale07[83] gg_scale07_Err[84] qg_scale01[85] qg_scale01_Err[86] qg_scale02[87] qg_scale02_Err[88] qg_scale03[89] qg_scale03_Err[90] qg_scale04[91] qg_scale04_Err[92] qg_scale05[93] qg_scale05_Err[94] qg_scale06[95] qg_scale06_Err[96] qg_scale07[97] qg_scale07_Err[98] qbq_scale01[99] qbq_scale01_Err[100] qbq_scale02[101] qbq_scale02_Err[102] qbq_scale03[103] qbq_scale03_Err[104] qbq_scale04[105] qbq_scale04_Err[106] qbq_scale05[107] qbq_scale05_Err[108] qbq_scale06[109] qbq_scale06_Err[110] qbq_scale07[111] qbq_scale07_Err[112] gq_scale01[113] gq_scale01_Err[114] gq_scale02[115] gq_scale02_Err[116] gq_scale03[117] gq_scale03_Err[118] gq_scale04[119] gq_scale04_Err[120] gq_scale05[121] gq_scale05_Err[122] gq_scale06[123] gq_scale06_Err[124] gq_scale07[125] gq_scale07_Err[126] qq_scale01[127] qq_scale01_Err[128] qq_scale02[129] qq_scale02_Err[130] qq_scale03[131] qq_scale03_Err[132] qq_scale04[133] qq_scale04_Err[134] qq_scale05[135] qq_scale05_Err[136] qq_scale06[137] qq_scale06_Err[138] qq_scale07[139] qq_scale07_Err[140]
#neval: 540000000
9.34978104475E+04 1.95432427941E+01 8.01536996795E+04 1.75633472499E+01 1.04511420598E+05 2.36538102617E+01 1.04289488507E+05 2.17303068656E+01 8.93991693817E+04 1.95280474291E+01 8.47698276531E+04 1.77641415436E+01 9.47545338684E+04 2.15052101579E+01 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 2.08222390261E+03 3.54645867748E+00 2.52202483419E+03 5.67066721383E-01 8.40425526749E+02 4.52409851674E+00 2.32540877373E+03 3.93870681034E+00 2.81378811120E+03 6.32396489807E-01 1.88598575214E+03 3.22661211796E+00 7.59542159653E+02 4.11540672466E+00 3.89223480433E+04 1.04715711320E+01 3.18435604478E+04 7.80313081669E+00 4.68017173230E+04 1.41293858349E+01 4.34203465956E+04 1.16412209429E+01 3.55239498496E+04 8.67634721424E+00 3.52853551872E+04 9.51969682727E+00 4.24293764093E+04 1.28469407822E+01 3.53126384815E+03 6.44882281569E-01 3.23184453185E+03 5.22903121034E-01 3.39580809220E+03 7.12763634029E-01 3.94018513771E+03 7.19843511327E-01 3.60527372189E+03 5.83373868535E-01 3.20074858232E+03 5.84350319941E-01 3.07762674326E+03 6.45903607315E-01 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 4.30797728997E+04 1.03399820276E+01 3.69121055666E+04 9.16679627640E+00 4.81439098108E+04 1.30133796774E+01 4.80378429253E+04 1.14951954509E+01 4.11583594010E+04 1.01895274661E+01 3.90676227897E+04 9.39991667575E+00 4.36597635414E+04 1.18360094286E+01 3.73157685020E+03 7.54733818272E-01 3.06923995680E+03 5.99777567644E-01 4.44327643665E+03 9.22862517241E-01 4.16420082881E+03 8.42305629099E-01 3.42510268661E+03 6.69590348347E-01 3.38198238371E+03 6.83992223036E-01 4.02706488843E+03 8.36449919386E-01 2.11753360587E+03 3.79517210801E+00 2.55889895234E+03 5.81356242474E-01 8.77680124509E+02 4.20197696406E+00 2.36480190599E+03 4.21391213585E+00 2.85491275737E+03 6.48286405526E-01 1.91799408780E+03 3.45356799303E+00 7.93318789657E+02 3.82365442395E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 
#nx: 0


==> results/ZJ_h/BKK_run_hadsum/LO.cross1.dat <==
#labels: tot_scale01[1] tot_scale01_Err[2] tot_scale02[3] tot_scale02_Err[4] tot_scale03[5] tot_scale03_Err[6] tot_scale04[7] tot_scale04_Err[8] tot_scale05[9] tot_scale05_Err[10] tot_scale06[11] tot_scale06_Err[12] tot_scale07[13] tot_scale07_Err[14]
#neval: 540000000
3.39901476885E+04 7.90889792312E+00 2.79942518299E+04 6.50285741972E+00 3.84769104115E+04 8.98253730248E+00 3.79588103012E+04 8.83985592374E+00 3.12625934323E+04 7.26796868674E+00 3.07875665611E+04 7.15891343766E+00 3.48514421063E+04 8.13047023731E+00 
#nx: 0


==> results/ZJ_h/BKK_run_hadsum/LO.cross2.dat <==
#labels: tot_scale01[1] tot_scale01_Err[2] tot_scale02[3] tot_scale02_Err[4] tot_scale03[5] tot_scale03_Err[6] tot_scale04[7] tot_scale04_Err[8] tot_scale05[9] tot_scale05_Err[10] tot_scale06[11] tot_scale06_Err[12] tot_scale07[13] tot_scale07_Err[14]
#neval: 540000000
3.58653062832E+04 5.83010599270E+00 3.05765704199E+04 4.94255137155E+00 3.98770253643E+04 6.51017250431E+00 4.00157650913E+04 6.50495304954E+00 3.41145616009E+04 5.51449521012E+00 3.25101118247E+04 5.28459859659E+00 3.61463773214E+04 5.90097131830E+00 
#nx: 0


==> results/ZJ_h/BKK_run_hadsum/LO.cross3.dat <==
#labels: tot_scale01[1] tot_scale01_Err[2] tot_scale02[3] tot_scale02_Err[4] tot_scale03[5] tot_scale03_Err[6] tot_scale04[7] tot_scale04_Err[8] tot_scale05[9] tot_scale05_Err[10] tot_scale06[11] tot_scale06_Err[12] tot_scale07[13] tot_scale07_Err[14]
#neval: 540000000
2.36348289672E+04 1.63797844539E+01 2.15840952373E+04 1.55373222772E+01 2.61442325749E+04 1.90644501576E+01 2.63065422499E+04 1.81881992773E+01 2.40233501233E+04 1.72556578178E+01 2.14653074477E+04 1.49046904500E+01 2.37446481590E+04 1.73451775643E+01 
#nx: 0


==> results/ZJ_h/BKK_run_hadsum/LO.zbin1.dat <==
#labels: zbin1_lower[1] zbin1_center[2] zbin1_upper[3] tot_scale01[4] tot_scale01_Err[5] tot_scale02[6] tot_scale02_Err[7] tot_scale03[8] tot_scale03_Err[9] tot_scale04[10] tot_scale04_Err[11] tot_scale05[12] tot_scale05_Err[13] tot_scale06[14] tot_scale06_Err[15] tot_scale07[16] tot_scale07_Err[17]
#neval: 540000000
#overflow:lower center upper 1.92259126492E+01 6.82976069063E-02 2.45961348301E+01 8.58880039497E-02 1.58051072130E+01 5.69175570148E-02 2.14716873188E+01 7.63336295295E-02 2.74689449306E+01 9.59875632830E-02 1.74138025856E+01 6.18231236277E-02 1.43153310130E+01 5.15196679589E-02 
#3.16227800000E-03 3.85784750000E-03 4.55341700000E-03 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 
#4.55341700000E-03 5.55497950000E-03 6.55654200000E-03 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 
6.55654200000E-03 7.99870850000E-03 9.44087500000E-03 4.36457940907E+04 1.76755261772E+02 3.23341780281E+04 1.31391599698E+02 5.14337103682E+04 2.03321790273E+02 4.87301035450E+04 1.97383265685E+02 3.61008735847E+04 1.46728008224E+02 3.95410263870E+04 1.60107989660E+02 4.65965361357E+04 1.84164998814E+02 
9.44087500000E-03 1.15174775000E-02 1.35940800000E-02 5.50404876460E+05 4.97287858028E+02 4.03991842965E+05 3.62676803684E+02 6.65714789806E+05 5.96296276732E+02 6.14630475157E+05 5.55584801155E+02 4.51129093973E+05 4.05175080647E+02 4.98570581170E+05 4.50284284750E+02 6.03019352750E+05 5.39905260000E+02 
1.35940800000E-02 1.65842100000E-02 1.95743400000E-02 7.19644274391E+05 4.52792651257E+02 5.36102045576E+05 3.34061094715E+02 8.71634500765E+05 5.48674897128E+02 8.03656834417E+05 5.05993854699E+02 5.98682116849E+05 3.73292751028E+02 6.51846852814E+05 4.09917426022E+02 7.89515133325E+05 4.96699290382E+02 
1.95743400000E-02 2.38798800000E-02 2.81854200000E-02 6.24268639707E+05 3.55839107703E+02 4.76952284205E+05 2.69241182026E+02 7.46061535657E+05 4.26156514274E+02 6.97152127478E+05 3.97661745336E+02 5.32631716097E+05 3.00869108145E+02 5.65453126461E+05 3.22136009800E+02 6.75768497963E+05 3.85779617187E+02 
2.81854200000E-02 3.43850400000E-02 4.05846600000E-02 4.22379293434E+05 2.57348386636E+02 3.31980318162E+05 1.99835052394E+02 4.94655193509E+05 3.02766582074E+02 4.71698058392E+05 2.87630815628E+02 3.70740343114E+05 2.23336785200E+02 3.82580989000E+05 2.32950882159E+02 4.48044708165E+05 2.74053524118E+02 
4.05846600000E-02 4.95116000000E-02 5.84385400000E-02 2.48088756690E+05 1.62775302623E+02 2.01651878912E+05 1.30745766923E+02 2.82812444320E+05 1.86649934608E+02 2.77057786293E+05 1.81928257726E+02 2.25196451476E+05 1.46121128448E+02 2.24712077746E+05 1.47344283891E+02 2.56162573689E+05 1.68949109656E+02 
5.84385400000E-02 7.12925900000E-02 8.41466400000E-02 1.42649826476E+05 1.05119973611E+02 1.20332192628E+05 8.75835394600E+01 1.57641046957E+05 1.16960283172E+02 1.59307113495E+05 1.17493624253E+02 1.34382199120E+05 9.78868104829E+01 1.29208197478E+05 9.51516312344E+01 1.42786063356E+05 1.05864892747E+02 
8.41466400000E-02 1.02655420000E-01 1.21164200000E-01 7.95435225979E+04 6.37119841753E+01 6.99348180017E+04 5.53954117107E+01 8.49445177425E+04 6.85053703977E+01 8.88321500472E+04 7.12055133459E+01 7.81006583657E+04 6.19072591714E+01 7.20480945553E+04 5.76741204967E+01 7.69397083746E+04 6.20107851552E+01 
1.21164200000E-01 1.47815250000E-01 1.74466300000E-01 4.23679858802E+04 3.93732858157E+01 3.90258233449E+04 3.58687120672E+01 4.36059980722E+04 4.08216741413E+01 4.73155843061E+04 4.40084219021E+01 4.35827122536E+04 4.00888093566E+01 3.83755561102E+04 3.56392509832E+01 3.94966641177E+04 3.69486654533E+01 
1.74466300000E-01 2.12841650000E-01 2.51217000000E-01 2.09877769572E+04 2.33425578577E+01 2.03728676775E+04 2.24436651656E+01 2.07721447807E+04 2.32561297429E+01 2.34386867320E+04 2.60894075348E+01 2.27517452991E+04 2.50831642002E+01 1.90100358519E+04 2.11295264364E+01 1.88146015907E+04 2.10503622797E+01 
2.51217000000E-01 3.06474300000E-01 3.61731600000E-01 9.23113599909E+03 1.29509092815E+01 9.50082061376E+03 1.32502243577E+01 8.76990791310E+03 1.23669662275E+01 1.03092049906E+04 1.44747631000E+01 1.06102755813E+04 1.48083257207E+01 8.36120986855E+03 1.17231769820E+01 7.94339153216E+03 1.11940523496E+01 
3.61731600000E-01 4.41297500000E-01 5.20863400000E-01 3.30883956692E+03 6.56864944069E+00 3.62680687736E+03 7.13901259337E+00 3.01557498662E+03 6.03139250226E+00 3.69528078128E+03 7.34212693666E+00 4.05033911465E+03 7.97898507483E+00 2.99701089009E+03 5.94557324498E+00 2.73136341736E+03 5.45896093450E+00 
5.20863400000E-01 6.35431700000E-01 7.50000000000E-01 7.88882036725E+02 2.35703912821E+00 9.23958091422E+02 2.71741710225E+00 6.88931412214E+02 2.08157872393E+00 8.81030058681E+02 2.63451364677E+00 1.03228226021E+03 3.04390008754E+00 7.14527902208E+02 2.13350728434E+00 6.23993018618E+02 1.88406806971E+00 
#nx: 3


==> results/ZJ_h/BKK_run_hadsum/LO.zbin2.dat <==
#labels: zbin2_lower[1] zbin2_center[2] zbin2_upper[3] tot_scale01[4] tot_scale01_Err[5] tot_scale02[6] tot_scale02_Err[7] tot_scale03[8] tot_scale03_Err[9] tot_scale04[10] tot_scale04_Err[11] tot_scale05[12] tot_scale05_Err[13] tot_scale06[14] tot_scale06_Err[15] tot_scale07[16] tot_scale07_Err[17]
#neval: 540000000
#overflow:lower center upper 1.58502930763E+01 4.22170980875E-02 1.91935673752E+01 5.05956514059E-02 1.33569127167E+01 3.58705454126E-02 1.76855901734E+01 4.71092735101E-02 2.14159046420E+01 5.64579797315E-02 1.43668218654E+01 3.82634230132E-02 1.21067614160E+01 3.25108476126E-02 
#3.16227800000E-03 3.85784750000E-03 4.55341700000E-03 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 
#4.55341700000E-03 5.55497950000E-03 6.55654200000E-03 1.96117266848E+05 2.90228849897E+02 1.68679550232E+05 2.53619123450E+02 2.05040456694E+05 3.01729547421E+02 2.18694766605E+05 3.23614949976E+02 1.88097052803E+05 2.82792009026E+02 1.77847227156E+05 2.63208284500E+02 1.85939029628E+05 2.73640646813E+02 
6.55654200000E-03 7.99870850000E-03 9.44087500000E-03 8.92112355416E+05 7.21328137926E+02 7.24742866002E+05 5.90563629839E+02 9.95208360994E+05 7.93534276144E+02 9.95218794363E+05 8.04665624270E+02 8.08490315486E+05 6.58767900570E+02 8.08741134400E+05 6.53937515675E+02 9.02198716995E+05 7.19394003610E+02 
9.44087500000E-03 1.15174775000E-02 1.35940800000E-02 1.07029371381E+06 5.58000445430E+02 8.59229657051E+05 4.49073247419E+02 1.23347906234E+06 6.38795506225E+02 1.19410130008E+06 6.22540853336E+02 9.58604771618E+05 5.00993555099E+02 9.70200757229E+05 5.05821753218E+02 1.11812049656E+06 5.79055501727E+02 
1.35940800000E-02 1.65842100000E-02 1.95743400000E-02 9.10855292567E+05 4.01398576733E+02 7.34306970169E+05 3.24005274352E+02 1.05951668066E+06 4.65244850224E+02 1.01625622687E+06 4.47850913489E+02 8.19265360951E+05 3.61487398349E+02 8.25649066371E+05 3.63847469211E+02 9.60399775258E+05 4.21716255635E+02 
1.95743400000E-02 2.38798800000E-02 2.81854200000E-02 5.98513952819E+05 2.58367366481E+02 4.88458928409E+05 2.10536250893E+02 6.92651992677E+05 2.98462092778E+02 6.67794893747E+05 2.88292510600E+02 5.44992291753E+05 2.34912227293E+02 5.42510822262E+05 2.34180578692E+02 6.27837368893E+05 2.70518450335E+02 
2.81854200000E-02 3.43850400000E-02 4.05846600000E-02 3.53101961453E+05 1.59631530801E+02 2.94342034490E+05 1.32815452279E+02 4.01986990539E+05 1.81614643890E+02 3.93975658574E+05 1.78119373219E+02 3.28409230819E+05 1.48192299422E+02 3.20061839423E+05 1.44688623356E+02 3.64370773914E+05 1.64611711798E+02 
4.05846600000E-02 4.95116000000E-02 5.84385400000E-02 2.04851999902E+05 9.92229620851E+01 1.75233392121E+05 8.46965332017E+01 2.27905243860E+05 1.10400720250E+02 2.28565238059E+05 1.10715619309E+02 1.95515341781E+05 9.45033071929E+01 1.85683539112E+05 8.99341341932E+01 2.06578524977E+05 1.00064017362E+02 
5.84385400000E-02 7.12925900000E-02 8.41466400000E-02 1.16369732558E+05 6.28431399657E+01 1.02547075827E+05 5.52131737742E+01 1.26011787944E+05 6.81069351807E+01 1.29840989294E+05 7.01239048689E+01 1.14416650996E+05 6.16076851835E+01 1.05480405717E+05 5.69588425254E+01 1.14219571418E+05 6.17287542420E+01 
8.41466400000E-02 1.02655420000E-01 1.21164200000E-01 6.40892784751E+04 3.81887120131E+01 5.83870661284E+04 3.46880216283E+01 6.73795657355E+04 4.01943616777E+01 7.15085629720E+04 4.26126260274E+01 6.51453997902E+04 3.87051171596E+01 5.80920132270E+04 3.46132309158E+01 6.10740686118E+04 3.64305426175E+01 
1.21164200000E-01 1.47815250000E-01 1.74466300000E-01 3.37739735625E+04 2.29722582898E+01 3.19154432632E+04 2.16517350739E+01 3.44222790833E+04 2.34379401292E+01 3.76839588408E+04 2.56337201103E+01 3.56098444269E+04 2.41594481782E+01 3.06134199672E+04 2.08212639604E+01 3.12008890010E+04 2.12430197502E+01 
1.74466300000E-01 2.12841650000E-01 2.51217000000E-01 1.65822842840E+04 1.35590191621E+01 1.63069963281E+04 1.33135499253E+01 1.63681695536E+04 1.33903954649E+01 1.85020205433E+04 1.51300849744E+01 1.81946690027E+04 1.48557439890E+01 1.50305092408E+04 1.22893137023E+01 1.48363545989E+04 1.21362976463E+01 
2.51217000000E-01 3.06474300000E-01 3.61731600000E-01 7.24679600570E+03 7.55704120850E+00 7.43618703614E+03 7.75738752288E+00 6.92532567703E+03 7.21832654127E+00 8.08580417002E+03 8.43268003176E+00 8.29704626285E+03 8.65603394075E+00 6.56861006799E+03 6.84936817799E+00 6.27719316374E+03 6.54228080307E+00 
3.61731600000E-01 4.41297500000E-01 5.20863400000E-01 2.61578923382E+03 3.81184556890E+00 2.80657735719E+03 4.08770299511E+00 2.41917805890E+03 3.52703611569E+00 2.91864437514E+03 4.25349891684E+00 3.13149860598E+03 4.56121986657E+00 2.37098710921E+03 3.45490635228E+00 2.19276594454E+03 3.19672176588E+00 
5.20863400000E-01 6.35431700000E-01 7.50000000000E-01 6.37555440530E+02 1.43510587318E+00 7.18184972636E+02 1.60630438816E+00 5.68663521605E+02 1.28668931751E+00 7.11377468177E+02 1.60147421823E+00 8.01338362499E+02 1.79248404184E+00 5.77885042247E+02 1.30066432622E+00 5.15438675586E+02 1.16613446114E+00 
#nx: 3


==> results/ZJ_h/BKK_run_hadsum/LO.zbin3.dat <==
#labels: zbin3_lower[1] zbin3_center[2] zbin3_upper[3] tot_scale01[4] tot_scale01_Err[5] tot_scale02[6] tot_scale02_Err[7] tot_scale03[8] tot_scale03_Err[9] tot_scale04[10] tot_scale04_Err[11] tot_scale05[12] tot_scale05_Err[13] tot_scale06[14] tot_scale06_Err[15] tot_scale07[16] tot_scale07_Err[17]
#neval: 540000000
#overflow:lower center upper 3.97857162041E+01 8.24004405270E-01 5.17140627309E+01 4.36936692342E+00 5.01855330279E+01 1.16711070227E+00 4.42050520813E+01 9.14871657775E-01 5.74532450909E+01 4.85014234131E+00 3.61849955760E+01 7.49866098910E-01 4.56500514595E+01 1.06210346305E+00 
3.16227800000E-03 3.85784750000E-03 4.55341700000E-03 3.57899060034E+05 1.59084321215E+03 3.79622508134E+05 1.51856539624E+03 4.16267388234E+05 1.95187059390E+03 3.97973109017E+05 1.76853661486E+03 4.22119874365E+05 1.68829958831E+03 3.25298087099E+05 1.44621948014E+03 3.78380542640E+05 1.77458457110E+03 
4.55341700000E-03 5.55497950000E-03 6.55654200000E-03 9.08883353760E+05 2.12032825931E+03 8.75454882090E+05 2.28428620186E+03 1.02092297710E+06 2.75325514749E+03 1.01138458654E+06 2.35411487600E+03 9.74142847228E+05 2.53548452932E+03 8.26228151646E+05 1.92498254367E+03 9.27453277870E+05 2.50540474674E+03 
6.55654200000E-03 7.99870850000E-03 9.44087500000E-03 1.01567032069E+06 2.31033454927E+03 9.22091537336E+05 2.14645903385E+03 1.16258407216E+06 2.82246644686E+03 1.13034352706E+06 2.56565516993E+03 1.02617056583E+06 2.38369643109E+03 9.22530165415E+05 2.10211456971E+03 1.05600738209E+06 2.56822318236E+03 
9.44087500000E-03 1.15174775000E-02 1.35940800000E-02 8.24645196563E+05 1.32508477173E+03 7.23949917669E+05 1.20100965989E+03 9.48834952828E+05 1.54764236141E+03 9.17896012989E+05 1.47214745085E+03 8.05797730277E+05 1.33428779465E+03 7.48927303101E+05 1.20524644970E+03 8.61724766410E+05 1.40771116510E+03 
1.35940800000E-02 1.65842100000E-02 1.95743400000E-02 5.22736880957E+05 5.49718365437E+02 4.53838237231E+05 4.90054487124E+02 5.99050257555E+05 6.31272274397E+02 5.81874937159E+05 6.10981263359E+02 5.05171860776E+05 5.44649064751E+02 4.74722080580E+05 4.99835602566E+02 5.44026005553E+05 5.73992053731E+02 
1.95743400000E-02 2.38798800000E-02 2.81854200000E-02 3.12164218684E+05 2.79269236375E+02 2.72406318690E+05 2.50642982435E+02 3.52614865248E+05 3.10539626948E+02 3.47480656460E+05 3.10314769268E+02 3.03218821771E+05 2.78488672160E+02 2.83490562430E+05 2.53979204569E+02 3.20223588976E+05 2.82409866517E+02 
2.81854200000E-02 3.43850400000E-02 4.05846600000E-02 1.82682948366E+05 1.84663869473E+02 1.61784388456E+05 1.68156366147E+02 2.02175763235E+05 2.01127710367E+02 2.03351996675E+05 2.05226929910E+02 1.80085400353E+05 1.86872167508E+02 1.65901817362E+05 1.67918071287E+02 1.83602268811E+05 1.82884481717E+02 
4.05846600000E-02 4.95116000000E-02 5.84385400000E-02 1.05074313533E+05 1.23789552740E+02 9.50125512280E+04 1.16088504165E+02 1.13546551406E+05 1.30116364225E+02 1.16962501219E+05 1.37512284355E+02 1.05760267654E+05 1.28949078477E+02 9.54223211553E+04 1.12604868490E+02 1.03115153469E+05 1.18354822035E+02 
5.84385400000E-02 7.12925900000E-02 8.41466400000E-02 5.90367766112E+04 7.93403597283E+01 5.47925143463E+04 9.78375321149E+01 6.21960030293E+04 8.11405700347E+01 6.57168356262E+04 8.81487182485E+01 6.09909209404E+04 1.08659152517E+02 5.36133430041E+04 7.21629943519E+01 5.64817049145E+04 7.37979472734E+01 
8.41466400000E-02 1.02655420000E-01 1.21164200000E-01 3.20481564414E+04 2.73846764849E+01 3.04989173227E+04 2.61773134557E+01 3.28914265763E+04 2.80121620312E+01 3.56751352601E+04 3.04767281085E+01 3.39499925134E+04 2.91322190552E+01 2.91035788801E+04 2.48732919478E+01 2.98690487915E+04 2.54427605848E+01 
1.21164200000E-01 1.47815250000E-01 1.74466300000E-01 1.67715024421E+04 2.08190932413E+01 1.64645463345E+04 2.44199870229E+01 1.67561825462E+04 2.04836683691E+01 1.86695316241E+04 2.31474152233E+01 1.82846234111E+04 2.31094574224E+01 1.52305725493E+04 1.89245906079E+01 1.52165011188E+04 1.86188710606E+01 
1.74466300000E-01 2.12841650000E-01 2.51217000000E-01 8.21051951922E+03 1.35180238615E+01 8.28610168265E+03 1.41268330009E+01 7.98308003069E+03 1.27700717597E+01 9.13966323426E+03 1.50277931965E+01 9.22366810766E+03 1.57036796263E+01 7.45618074361E+03 1.22892177176E+01 7.24956485388E+03 1.16087647922E+01 
2.51217000000E-01 3.06474300000E-01 3.61731600000E-01 3.58146684321E+03 4.79244786734E+00 3.72696045168E+03 4.99918008361E+00 3.38877575723E+03 4.52651208836E+00 3.98682284512E+03 5.33456966427E+00 4.14873663792E+03 5.56459764046E+00 3.25238180398E+03 4.35228794098E+00 3.07736907652E+03 4.11072379056E+00 
3.61731600000E-01 4.41297500000E-01 5.20863400000E-01 1.30189728174E+03 2.55044786485E+00 1.39992927576E+03 2.76021438035E+00 1.19688774977E+03 2.33223439181E+00 1.44924538414E+03 2.83790479986E+00 1.55835732440E+03 3.07120495876E+00 1.18227351790E+03 2.31689681058E+00 1.08690318287E+03 2.11860357060E+00 
5.20863400000E-01 6.35431700000E-01 7.50000000000E-01 3.24007195311E+02 9.23177557708E-01 3.62361794269E+02 1.02899841576E+00 2.87747147081E+02 8.22517020213E-01 3.60682425020E+02 1.02766824498E+00 4.03375321496E+02 1.14545168349E+00 2.94233264896E+02 8.38349062495E-01 2.61303077274E+02 7.46927367376E-01 
#nx: 3


==> results/ZJ_h/BKK_run_hadsum/NLO.cross.dat <==
#labels: tot_scale01[1] tot_scale01_Err[2] tot_scale02[3] tot_scale02_Err[4] tot_scale03[5] tot_scale03_Err[6] tot_scale04[7] tot_scale04_Err[8] tot_scale05[9] tot_scale05_Err[10] tot_scale06[11] tot_scale06_Err[12] tot_scale07[13] tot_scale07_Err[14] qbqb_scale01[15] qbqb_scale01_Err[16] qbqb_scale02[17] qbqb_scale02_Err[18] qbqb_scale03[19] qbqb_scale03_Err[20] qbqb_scale04[21] qbqb_scale04_Err[22] qbqb_scale05[23] qbqb_scale05_Err[24] qbqb_scale06[25] qbqb_scale06_Err[26] qbqb_scale07[27] qbqb_scale07_Err[28] gqb_scale01[29] gqb_scale01_Err[30] gqb_scale02[31] gqb_scale02_Err[32] gqb_scale03[33] gqb_scale03_Err[34] gqb_scale04[35] gqb_scale04_Err[36] gqb_scale05[37] gqb_scale05_Err[38] gqb_scale06[39] gqb_scale06_Err[40] gqb_scale07[41] gqb_scale07_Err[42] qqb_scale01[43] qqb_scale01_Err[44] qqb_scale02[45] qqb_scale02_Err[46] qqb_scale03[47] qqb_scale03_Err[48] qqb_scale04[49] qqb_scale04_Err[50] qqb_scale05[51] qqb_scale05_Err[52] qqb_scale06[53] qqb_scale06_Err[54] qqb_scale07[55] qqb_scale07_Err[56] qbg_scale01[57] qbg_scale01_Err[58] qbg_scale02[59] qbg_scale02_Err[60] qbg_scale03[61] qbg_scale03_Err[62] qbg_scale04[63] qbg_scale04_Err[64] qbg_scale05[65] qbg_scale05_Err[66] qbg_scale06[67] qbg_scale06_Err[68] qbg_scale07[69] qbg_scale07_Err[70] gg_scale01[71] gg_scale01_Err[72] gg_scale02[73] gg_scale02_Err[74] gg_scale03[75] gg_scale03_Err[76] gg_scale04[77] gg_scale04_Err[78] gg_scale05[79] gg_scale05_Err[80] gg_scale06[81] gg_scale06_Err[82] gg_scale07[83] gg_scale07_Err[84] qg_scale01[85] qg_scale01_Err[86] qg_scale02[87] qg_scale02_Err[88] qg_scale03[89] qg_scale03_Err[90] qg_scale04[91] qg_scale04_Err[92] qg_scale05[93] qg_scale05_Err[94] qg_scale06[95] qg_scale06_Err[96] qg_scale07[97] qg_scale07_Err[98] qbq_scale01[99] qbq_scale01_Err[100] qbq_scale02[101] qbq_scale02_Err[102] qbq_scale03[103] qbq_scale03_Err[104] qbq_scale04[105] qbq_scale04_Err[106] qbq_scale05[107] qbq_scale05_Err[108] qbq_scale06[109] qbq_scale06_Err[110] qbq_scale07[111] qbq_scale07_Err[112] gq_scale01[113] gq_scale01_Err[114] gq_scale02[115] gq_scale02_Err[116] gq_scale03[117] gq_scale03_Err[118] gq_scale04[119] gq_scale04_Err[120] gq_scale05[121] gq_scale05_Err[122] gq_scale06[123] gq_scale06_Err[124] gq_scale07[125] gq_scale07_Err[126] qq_scale01[127] qq_scale01_Err[128] qq_scale02[129] qq_scale02_Err[130] qq_scale03[131] qq_scale03_Err[132] qq_scale04[133] qq_scale04_Err[134] qq_scale05[135] qq_scale05_Err[136] qq_scale06[137] qq_scale06_Err[138] qq_scale07[139] qq_scale07_Err[140]
#neval: 1485000000
7.30311943454E+04 4.90654718667E+01 7.27966609244E+04 4.58216478234E+01 7.10175985855E+04 5.47046508555E+01 6.73740809526E+04 6.00386377684E+01 7.04230103352E+04 5.53359351321E+01 7.55093267761E+04 4.11262165883E+01 7.56766705952E+04 4.59486319191E+01 -2.28379548004E+02 4.91057943217E-01 -1.93287221527E+02 4.64680038209E-01 -2.35509785079E+02 4.58154478950E-01 -2.84600342151E+02 6.12285498175E-01 -2.40843228103E+02 5.79323341796E-01 -1.87488921861E+02 4.02960638516E-01 -1.93332522369E+02 3.75997470696E-01 2.54305474175E+03 3.93074382676E+00 3.07056110096E+03 1.18217166633E+00 -1.24989501350E+01 5.30307356385E+00 2.64229191641E+03 4.43939729957E+00 3.18658406539E+03 1.41407378707E+00 2.43394800483E+03 3.53257661735E+00 1.25923398031E+02 4.74513563363E+00 4.14404947424E+04 2.43545842855E+01 3.28016327355E+04 1.79643633657E+01 5.37135146278E+04 3.18456498581E+01 4.17980570706E+04 2.96709227744E+01 3.28239370735E+04 2.18886384726E+01 4.05137691124E+04 2.12259799377E+01 5.19003020201E+04 2.77907225227E+01 1.57845650142E+03 3.08569481115E+00 2.10833289660E+03 2.88163390106E+00 4.53071667015E+02 3.09129765619E+00 1.07313579682E+03 3.82623434250E+00 1.80845523305E+03 3.57431513355E+00 1.88361450235E+03 2.54989652190E+00 9.36395154728E+02 2.55548385555E+00 -1.44584578884E+03 1.49593800183E+00 -9.82857284878E+02 7.16028886702E-01 -7.21175786581E+02 2.41081969893E+00 -1.80392346937E+03 1.85461314902E+00 -1.22466828720E+03 8.90953620289E-01 -1.18583108157E+03 1.23323708930E+00 -5.88916904071E+02 1.98775356845E+00 2.33944744430E+04 2.68081643185E+01 2.78569406496E+04 2.54084487086E+01 1.63787332282E+04 2.91110844597E+01 1.82612440613E+04 3.30641768073E+01 2.53734557283E+04 3.11814891950E+01 2.63717431455E+04 2.25741595994E+01 2.14459193563E+04 2.44637755936E+01 4.76071378960E+03 3.10113817820E+00 4.70762453581E+03 2.61812413760E+00 4.98643547649E+03 3.36210906675E+00 4.98715142467E+03 3.82797741929E+00 5.08849320782E+03 3.22933860154E+00 4.53013932273E+03 2.52879092837E+00 4.83340059639E+03 2.79351191098E+00 2.62980290748E+03 4.16685788446E+00 3.23551182300E+03 1.20145992450E+00 -8.59900802500E+00 5.04935728491E+00 2.74163491767E+03 4.71565056076E+00 3.38311958152E+03 1.44386889897E+00 2.51122658583E+03 3.74902714969E+00 1.35363780438E+02 4.50873019890E+00 -1.67426970403E+03 5.44148786460E+00 1.42207726980E+02 5.44232649541E+00 -3.54420211604E+03 5.18966616107E+00 -2.08488827378E+03 6.77365540791E+00 1.74212560590E+02 6.77438370789E+00 -1.37531236822E+03 4.47117250745E+00 -2.91308101551E+03 4.26420909014E+00 
#nx: 0


==> results/ZJ_h/BKK_run_hadsum/NLO.cross1.dat <==
#labels: tot_scale01[1] tot_scale01_Err[2] tot_scale02[3] tot_scale02_Err[4] tot_scale03[5] tot_scale03_Err[6] tot_scale04[7] tot_scale04_Err[8] tot_scale05[9] tot_scale05_Err[10] tot_scale06[11] tot_scale06_Err[12] tot_scale07[13] tot_scale07_Err[14]
#neval: 1485000000
2.59711940609E+04 3.84257085245E+01 2.49946895202E+04 3.35038734493E+01 2.59712396502E+04 4.09205079179E+01 2.37380778058E+04 4.76602106227E+01 2.40459361867E+04 4.15358960178E+01 2.69826037039E+04 3.17324226510E+01 2.77331400313E+04 3.37973986798E+01 
#nx: 0


==> results/ZJ_h/BKK_run_hadsum/NLO.cross2.dat <==
#labels: tot_scale01[1] tot_scale01_Err[2] tot_scale02[3] tot_scale02_Err[4] tot_scale03[5] tot_scale03_Err[6] tot_scale04[7] tot_scale04_Err[8] tot_scale05[9] tot_scale05_Err[10] tot_scale06[11] tot_scale06_Err[12] tot_scale07[13] tot_scale07_Err[14]
#neval: 1485000000
2.83770138644E+04 2.99527101003E+01 2.78730202340E+04 2.75757091643E+01 2.74083428347E+04 3.29053657108E+01 2.62765134147E+04 3.70934856723E+01 2.69841748933E+04 3.41536305191E+01 2.92712156166E+04 2.47592611946E+01 2.91413464019E+04 2.71849179421E+01 
#nx: 0


==> results/ZJ_h/BKK_run_hadsum/NLO.cross3.dat <==
#labels: tot_scale01[1] tot_scale01_Err[2] tot_scale02[3] tot_scale02_Err[4] tot_scale03[5] tot_scale03_Err[6] tot_scale04[7] tot_scale04_Err[8] tot_scale05[9] tot_scale05_Err[10] tot_scale06[11] tot_scale06_Err[12] tot_scale07[13] tot_scale07_Err[14]
#neval: 1485000000
1.86955001664E+04 2.68300388641E+01 1.99289846571E+04 2.39237400344E+01 1.76258725821E+04 3.24989996611E+01 1.73696763374E+04 3.19518429389E+01 1.94005206826E+04 2.83047356336E+01 1.92649051818E+04 2.30510381279E+01 1.87893458005E+04 2.78005587996E+01 
#nx: 0


==> results/ZJ_h/BKK_run_hadsum/NLO.zbin1.dat <==
#labels: zbin1_lower[1] zbin1_center[2] zbin1_upper[3] tot_scale01[4] tot_scale01_Err[5] tot_scale02[6] tot_scale02_Err[7] tot_scale03[8] tot_scale03_Err[9] tot_scale04[10] tot_scale04_Err[11] tot_scale05[12] tot_scale05_Err[13] tot_scale06[14] tot_scale06_Err[15] tot_scale07[16] tot_scale07_Err[17]
#neval: 1485000000
#overflow:lower center upper 2.58317725142E+01 2.93971960192E-01 2.95275672656E+01 3.53924761709E-01 2.44817805486E+01 2.08076321801E-01 2.73649169277E+01 3.63589634102E-01 3.05700777651E+01 4.37803334691E-01 2.43956765050E+01 2.43548684223E-01 2.26421626919E+01 1.81901632206E-01 
#3.16227800000E-03 3.85784750000E-03 4.55341700000E-03 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 
#4.55341700000E-03 5.55497950000E-03 6.55654200000E-03 6.83525726987E+01 2.30231785187E+01 5.61735026238E+01 1.95508382170E+01 7.85807358351E+01 2.57399870632E+01 8.51178481058E+01 2.86841787162E+01 6.99551300359E+01 2.43573091131E+01 5.61458209317E+01 1.89043435030E+01 6.45495370295E+01 2.11345942943E+01 
6.55654200000E-03 7.99870850000E-03 9.44087500000E-03 4.26536005888E+04 1.75047118688E+03 3.93450134280E+04 1.36487982384E+03 3.83574190886E+04 1.98371277861E+03 4.20936671931E+04 2.17892349997E+03 4.08485987842E+04 1.69855974926E+03 4.22639804704E+04 1.43910453321E+03 4.00368940278E+04 1.63017913910E+03 
9.44087500000E-03 1.15174775000E-02 1.35940800000E-02 2.93861529508E+05 3.03964685191E+03 2.85652534563E+05 2.34190103906E+03 2.43457216804E+05 3.48472608739E+03 2.26605259108E+05 3.77808773361E+03 2.53978782667E+05 2.90947784496E+03 3.32875212925E+05 2.50399097516E+03 3.10722828637E+05 2.86919519319E+03 
1.35940800000E-02 1.65842100000E-02 1.95743400000E-02 4.31242311138E+05 2.56744777835E+03 4.14220907336E+05 2.02791592076E+03 4.02457782420E+05 2.91489320194E+03 3.54546983583E+05 3.19033166017E+03 3.80069316264E+05 2.51898855909E+03 4.74038119745E+05 2.11586399667E+03 4.75808935905E+05 2.40164739070E+03 
1.95743400000E-02 2.38798800000E-02 2.81854200000E-02 4.14433648606E+05 1.91622804713E+03 3.95183588430E+05 1.53250001722E+03 4.09831494321E+05 2.16136800038E+03 3.58001347590E+05 2.37995406069E+03 3.71493669277E+05 1.90245065410E+03 4.44231122021E+05 1.58005419257E+03 4.60783185070E+05 1.78190216121E+03 
2.81854200000E-02 3.43850400000E-02 4.05846600000E-02 3.03175186625E+05 1.27274916659E+03 2.87696973862E+05 1.02854528320E+03 3.08454673817E+05 1.41751689720E+03 2.70761567312E+05 1.57958892648E+03 2.74389561446E+05 1.27560307322E+03 3.19184177332E+05 1.05038649918E+03 3.35585151338E+05 1.16967391309E+03 
4.05846600000E-02 4.95116000000E-02 5.84385400000E-02 1.91740016239E+05 8.19985279287E+02 1.82713330691E+05 6.67502061256E+02 1.97680852208E+05 9.02640710671E+02 1.75960330561E+05 1.01795426437E+03 1.76500597733E+05 8.27567774861E+02 1.98736602285E+05 6.76483814772E+02 2.09409872311E+05 7.44524059683E+02 
5.84385400000E-02 7.12925900000E-02 8.41466400000E-02 1.19164692748E+05 4.93558333041E+02 1.13505043420E+05 4.26237251359E+02 1.23707632308E+05 5.20014536291E+02 1.12327282557E+05 6.12217876529E+02 1.11083773482E+05 5.23995211129E+02 1.21572192317E+05 4.07582568465E+02 1.27799961536E+05 4.29578117583E+02 
8.41466400000E-02 1.02655420000E-01 1.21164200000E-01 7.08567975264E+04 3.06536014177E+02 6.80703242022E+04 2.73631333734E+02 7.33779606662E+04 3.06394306512E+02 6.81355398182E+04 3.80345035734E+02 6.70986769089E+04 3.39304352256E+02 7.14086959809E+04 2.53085320935E+02 7.43975781628E+04 2.53251795496E+02 
1.21164200000E-01 1.47815250000E-01 1.74466300000E-01 3.97284465020E+04 1.71013820589E+02 3.85165576209E+04 1.60297582770E+02 4.08185277037E+04 1.69066794786E+02 3.87610486345E+04 2.11784902471E+02 3.81075022456E+04 1.98531325103E+02 3.96698636155E+04 1.41461027214E+02 4.07707803332E+04 1.39943760602E+02 
1.74466300000E-01 2.12841650000E-01 2.51217000000E-01 2.10563075633E+04 9.67284233899E+01 2.07216878976E+04 9.61954626927E+01 2.13899073773E+04 9.33607535048E+01 2.09243284722E+04 1.19717363912E+02 2.06634140720E+04 1.19088256898E+02 2.07757398221E+04 8.00632926585E+01 2.10135831892E+04 7.73234410419E+01 
2.51217000000E-01 3.06474300000E-01 3.61731600000E-01 9.77297380406E+03 5.25695748770E+01 9.82146575281E+03 5.56819910188E+01 9.80127939658E+03 4.87753695516E+01 9.83664278757E+03 6.50568180547E+01 9.82789545801E+03 6.89320531200E+01 9.55997602034E+03 4.35200868145E+01 9.50433395432E+03 4.03960419806E+01 
3.61731600000E-01 4.41297500000E-01 5.20863400000E-01 3.77725774252E+03 2.39313505151E+01 3.90168573727E+03 2.68322227252E+01 3.72609302238E+03 2.11013409909E+01 3.86984056325E+03 2.95342402355E+01 3.94513390063E+03 3.31552046962E+01 3.65063313947E+03 1.98694761583E+01 3.55972919840E+03 1.75522974570E+01 
5.20863400000E-01 6.35431700000E-01 7.50000000000E-01 9.53933480294E+02 7.99299937008E+00 1.02767438419E+03 9.29446853786E+00 9.21589567699E+02 6.91237767826E+00 9.89387958448E+02 9.83459825477E+00 1.04744390475E+03 1.14551051511E+01 9.14461021642E+02 6.65961207658E+00 8.70910395000E+02 5.77131837911E+00 
#nx: 3


==> results/ZJ_h/BKK_run_hadsum/NLO.zbin2.dat <==
#labels: zbin2_lower[1] zbin2_center[2] zbin2_upper[3] tot_scale01[4] tot_scale01_Err[5] tot_scale02[6] tot_scale02_Err[7] tot_scale03[8] tot_scale03_Err[9] tot_scale04[10] tot_scale04_Err[11] tot_scale05[12] tot_scale05_Err[13] tot_scale06[14] tot_scale06_Err[15] tot_scale07[16] tot_scale07_Err[17]
#neval: 1485000000
#overflow:lower center upper 2.24915751792E+01 1.62698046131E-01 2.39952435552E+01 1.98385629868E-01 2.13525287124E+01 1.42499160337E-01 2.40039531799E+01 2.00298742576E-01 2.50361947255E+01 2.44751659197E-01 2.11173850650E+01 1.35371001234E-01 1.97603430779E+01 1.18661028481E-01 
#3.16227800000E-03 3.85784750000E-03 4.55341700000E-03 2.80164489453E+03 2.03898480859E+02 2.28057801403E+03 1.72712173990E+02 3.15235757761E+03 2.27020380482E+02 3.48294461618E+03 2.53448439802E+02 2.83534540655E+03 2.14685205858E+02 2.30443940022E+03 1.67730763742E+02 2.59294125401E+03 1.86755056810E+02 
#4.55341700000E-03 5.55497950000E-03 6.55654200000E-03 1.04542885981E+05 3.09522410077E+03 1.35702574595E+05 2.70698840283E+03 2.11659944382E+04 4.11715808511E+03 8.08113147309E+04 3.84197934873E+03 1.26428482546E+05 3.35653935979E+03 1.18419182826E+05 2.55115073487E+03 5.13649009295E+04 3.38776103175E+03 
6.55654200000E-03 7.99870850000E-03 9.44087500000E-03 4.55266578777E+05 4.02071676422E+03 5.17949142881E+05 3.35488348066E+03 2.30558524427E+05 4.78626809315E+03 3.41734689715E+05 4.98138348184E+03 4.61906726822E+05 4.15204419307E+03 5.22209413902E+05 3.32170245535E+03 3.54699353139E+05 3.94662796639E+03 
9.44087500000E-03 1.15174775000E-02 1.35940800000E-02 6.74184942357E+05 3.17993785343E+03 6.89340105569E+05 2.78860763768E+03 5.49829784988E+05 3.61830029520E+03 5.69369105888E+05 3.94141974429E+03 6.41457699409E+05 3.45572294532E+03 7.31640811997E+05 2.62584845228E+03 6.56464641126E+05 2.98521996294E+03 
1.35940800000E-02 1.65842100000E-02 1.95743400000E-02 6.39432570185E+05 2.17700903946E+03 6.29816173037E+05 1.85794952231E+03 6.01615633922E+05 2.40967728458E+03 5.66046812073E+05 2.69762691550E+03 5.98655359312E+05 2.30140827062E+03 6.76729713792E+05 1.79831217510E+03 6.70358553915E+05 1.98989484695E+03 
1.95743400000E-02 2.38798800000E-02 2.81854200000E-02 4.50625350867E+05 1.38220283408E+03 4.34909404997E+05 1.18113768302E+03 4.51429562712E+05 1.52281163473E+03 4.09935137767E+05 1.71267995256E+03 4.18160710598E+05 1.46298046226E+03 4.69645314823E+05 1.14186000107E+03 4.85947268818E+05 1.25787927952E+03 
2.81854200000E-02 3.43850400000E-02 4.05846600000E-02 2.85489715772E+05 7.93490991776E+02 2.72243989459E+05 7.10442983789E+02 2.95191554291E+05 8.65228752517E+02 2.66323070375E+05 9.82374169229E+02 2.64662054644E+05 8.79603267049E+02 2.93187130553E+05 6.56119311825E+02 3.09276430884E+05 7.15432957324E+02 
4.05846600000E-02 4.95116000000E-02 5.84385400000E-02 1.76070735547E+05 4.99023851297E+02 1.67528915975E+05 4.56310281371E+02 1.84208083616E+05 5.35398186261E+02 1.67514046540E+05 6.17827731953E+02 1.64354654066E+05 5.64983343880E+02 1.78669911614E+05 4.12619788160E+02 1.89184711978E+05 4.42713691409E+02 
5.84385400000E-02 7.12925900000E-02 8.41466400000E-02 1.05502330190E+05 3.08870633490E+02 1.00716153928E+05 2.86159200275E+02 1.10506890776E+05 3.21661407372E+02 1.01977693506E+05 3.82335276305E+02 9.95079453551E+04 3.54266458398E+02 1.06005275426E+05 2.55442356304E+02 1.11718852093E+05 2.66084450590E+02 
8.41466400000E-02 1.02655420000E-01 1.21164200000E-01 6.09047639339E+04 1.89032814577E+02 5.84865966160E+04 1.79032381313E+02 6.35057069519E+04 1.91609428806E+02 5.96337528652E+04 2.33992300342E+02 5.80643419480E+04 2.21623595407E+02 6.06924730083E+04 1.56334896356E+02 6.33764654474E+04 1.58526269389E+02 
1.21164200000E-01 1.47815250000E-01 1.74466300000E-01 3.39661788008E+04 1.05180258577E+02 3.28184156535E+04 1.06881768850E+02 3.51246925366E+04 1.03878074694E+02 3.37626929336E+04 1.30038981091E+02 3.28010000264E+04 1.32240778762E+02 3.35176244986E+04 8.70979861915E+01 3.45759514501E+04 8.60689400196E+01 
1.74466300000E-01 2.12841650000E-01 2.51217000000E-01 1.75321810934E+04 5.91057013245E+01 1.71836016501E+04 5.99011616959E+01 1.79235054645E+04 5.77429071521E+01 1.76435360369E+04 7.30309780844E+01 1.72789803243E+04 7.40483514355E+01 1.71569969758E+04 4.89786719874E+01 1.74522083741E+04 4.69430214377E+01 
2.51217000000E-01 3.06474300000E-01 3.61731600000E-01 7.99621412401E+03 3.04110834225E+01 7.94697758672E+03 3.23379855162E+01 8.10044524131E+03 2.83138590635E+01 8.13796465988E+03 3.70313651677E+01 8.01585540267E+03 3.99428219022E+01 7.77354997488E+03 2.52324087052E+01 7.80523232719E+03 2.35159324605E+01 
3.61731600000E-01 4.41297500000E-01 5.20863400000E-01 3.06301586551E+03 1.50884394535E+01 3.09246433134E+03 1.67473974708E+01 3.04770995063E+03 1.41489948652E+01 3.15418920415E+03 1.86097020883E+01 3.14269994070E+03 2.06812218360E+01 2.95027577167E+03 1.25281146908E+01 2.90512127765E+03 1.17530428701E+01 
5.20863400000E-01 6.35431700000E-01 7.50000000000E-01 7.90496658032E+02 4.90733349409E+00 8.11741148731E+02 5.80712019749E+00 7.81369091857E+02 4.27386653600E+00 8.23233061181E+02 6.02619606568E+00 8.29344087821E+02 7.15193205849E+00 7.55338424583E+02 4.09419712745E+00 7.36404248122E+02 3.57486818396E+00 
#nx: 3


==> results/ZJ_h/BKK_run_hadsum/NLO.zbin3.dat <==
#labels: zbin3_lower[1] zbin3_center[2] zbin3_upper[3] tot_scale01[4] tot_scale01_Err[5] tot_scale02[6] tot_scale02_Err[7] tot_scale03[8] tot_scale03_Err[9] tot_scale04[10] tot_scale04_Err[11] tot_scale05[12] tot_scale05_Err[13] tot_scale06[14] tot_scale06_Err[15] tot_scale07[16] tot_scale07_Err[17]
#neval: 1485000000
#overflow:lower center upper 7.11374868000E-01 3.94923270882E+00 3.71621632181E+01 4.96938692950E+00 -1.24903515068E+01 6.05272371703E+00 -8.09497010716E+00 4.85021440596E+00 3.46942609273E+01 5.65365122406E+00 6.72595597658E+00 3.28775241969E+00 -2.71408405049E+00 5.02752844489E+00 
3.16227800000E-03 3.85784750000E-03 4.55341700000E-03 2.52714471563E+04 6.37093767510E+03 2.36115042364E+05 3.96575709854E+03 -1.62902182047E+05 8.89770440980E+03 -5.50591668478E+04 7.82290974414E+03 1.99629869835E+05 4.79463030648E+03 7.88323012752E+04 5.30637270745E+03 -6.73225466966E+04 7.38172476171E+03 
4.55341700000E-03 5.55497950000E-03 6.55654200000E-03 3.49627307058E+05 5.11777384297E+03 6.30052596084E+05 4.14924074971E+03 3.56546629296E+04 7.28871983061E+03 2.11135265318E+05 6.22198250351E+03 5.66807505978E+05 4.95936917009E+03 4.36435030605E+05 4.30710761569E+03 1.94963870960E+05 6.10360913336E+03 
6.55654200000E-03 7.99870850000E-03 9.44087500000E-03 6.06129809760E+05 3.81277508846E+03 7.57918823463E+05 3.42694245049E+03 4.37524476496E+05 4.73089774940E+03 5.02549179976E+05 4.54457027545E+03 7.13748369268E+05 4.06244158408E+03 6.64886449544E+05 3.27321682685E+03 5.49599669209E+05 4.05113781118E+03 
9.44087500000E-03 1.15174775000E-02 1.35940800000E-02 5.83867112361E+05 2.46936353019E+03 6.33357991125E+05 2.24497136342E+03 5.33985037388E+05 2.84759466389E+03 5.20990341265E+05 2.96973119144E+03 6.07044647109E+05 2.69783575489E+03 6.15883408572E+05 2.10189509659E+03 5.94982503125E+05 2.42354508304E+03 
1.35940800000E-02 1.65842100000E-02 1.95743400000E-02 4.11177311310E+05 1.28828132069E+03 4.16337914212E+05 1.17187272647E+03 4.12800162090E+05 1.43483803598E+03 3.81018958015E+05 1.56593588942E+03 4.04355410695E+05 1.42432259573E+03 4.24345692331E+05 1.08504018666E+03 4.38138695378E+05 1.20911064358E+03 
1.95743400000E-02 2.38798800000E-02 2.81854200000E-02 2.63635788827E+05 7.50712868693E+02 2.57881942565E+05 6.96049167486E+02 2.75222696179E+05 8.09009784539E+02 2.49886954200E+05 9.16540284897E+02 2.52545855165E+05 8.50144320383E+02 2.68369793632E+05 6.29451430429E+02 2.84534847406E+05 6.78713589781E+02 
2.81854200000E-02 3.43850400000E-02 4.05846600000E-02 1.64383416546E+05 4.21900308909E+02 1.58607696219E+05 3.91481444345E+02 1.73687640191E+05 4.51904617650E+02 1.58721916705E+05 5.12075613309E+02 1.56706263197E+05 4.75214990223E+02 1.65410176256E+05 3.55898009242E+02 1.76272596736E+05 3.81348215278E+02 
4.05846600000E-02 4.95116000000E-02 5.84385400000E-02 9.93948399497E+04 2.70749317486E+02 9.55499889404E+04 2.55387608136E+02 1.05037415847E+05 2.88221680423E+02 9.73419057131E+04 3.28035840035E+02 9.50558423849E+04 3.09381444164E+02 9.91023765268E+04 2.28797135061E+02 1.05144004152E+05 2.43379606286E+02 
5.84385400000E-02 7.12925900000E-02 8.41466400000E-02 5.85229990563E+04 1.65831154975E+02 5.64509449660E+04 1.72625790527E+02 6.15798296159E+04 1.69676280171E+02 5.79962684182E+04 2.00501371035E+02 5.64852846531E+04 2.06724241676E+02 5.78981472167E+04 1.40424642217E+02 6.09358740658E+04 1.43688769475E+02 
8.41466400000E-02 1.02655420000E-01 1.21164200000E-01 3.31766742850E+04 9.21875827787E+01 3.21676410371E+04 9.05588222752E+01 3.46093693382E+04 9.19609813554E+01 3.32105758561E+04 1.13021966010E+02 3.23235546225E+04 1.11573048310E+02 3.26017969939E+04 7.69669341827E+01 3.39211604423E+04 7.68401385641E+01 
1.21164200000E-01 1.47815250000E-01 1.74466300000E-01 1.80284845201E+04 5.36123701975E+01 1.76445679547E+04 5.59799889239E+01 1.86355661687E+04 5.22674537086E+01 1.82134475321E+04 6.52954345726E+01 1.77751277027E+04 6.64202437150E+01 1.76055817764E+04 4.50696729240E+01 1.81038233921E+04 4.39757210710E+01 
1.74466300000E-01 2.12841650000E-01 2.51217000000E-01 9.13262666259E+03 3.02210763110E+01 8.99286499988E+03 3.24569564305E+01 9.33702647031E+03 2.88301683384E+01 9.29788381549E+03 3.66124039092E+01 9.10641278989E+03 3.93938412784E+01 8.87093063436E+03 2.55423753261E+01 9.00185632490E+03 2.43748687657E+01 
2.51217000000E-01 3.06474300000E-01 3.61731600000E-01 4.15380864560E+03 1.48348593050E+01 4.12242807400E+03 1.62557059014E+01 4.20046443268E+03 1.38442187058E+01 4.26567841762E+03 1.81356663163E+01 4.19054896217E+03 1.99142196341E+01 4.01041577394E+03 1.24239334325E+01 4.01744509333E+03 1.16107802804E+01 
3.61731600000E-01 4.41297500000E-01 5.20863400000E-01 1.57350361249E+03 7.13608810255E+00 1.57146642033E+03 8.19662178426E+00 1.56847765246E+03 6.61675536433E+00 1.62129698397E+03 9.06847924049E+00 1.60241699629E+03 1.00170610381E+01 1.50523062119E+03 6.24180472890E+00 1.48910271080E+03 5.56996310156E+00 
5.20863400000E-01 6.35431700000E-01 7.50000000000E-01 4.17579316601E+02 2.32189905646E+00 4.24289475886E+02 2.64242938058E+00 4.10927660953E+02 2.07413865340E+00 4.37845738967E+02 2.80817087597E+00 4.36718146538E+02 3.20891883601E+00 3.97156858878E+02 1.96658461905E+00 3.85772435077E+02 1.76235991271E+00 
#nx: 3


==> results/ZJ_h/BKK_run_hadsum/data.zbin1.dat <==
#Column 1 (Left Edge)   Column 2 (Center)     Column 3 (Right Edge)    Column 4    Column 5    Column 6     Column 7    Column 8    Column 9   
#0.003162278            0.0038578475           0.004553417             (No value given)  0.1          0.0          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
#0.004553417            0.0055554795           0.006556542             (No value given)  0.1          0.0          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
0.006556542            0.0074987085           0.009440875             5.675961          1.877081          2.13          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
0.009440875            0.0115174775           0.01359408              21.34424          2.724032          3.4          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
0.01359408             0.01658471             0.01957434              45.09753          3.69695           4.8          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
0.01957434             0.02387988             0.02818542              67.7106           4.193027          7.5          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
0.02818542             0.03438555             0.04058466              63.5388           3.515332          7.3          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
0.04058466             0.0495116              0.05843854              47.4568           2.590727          4.4          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
0.05843854             0.07129259             0.08414664              31.19883          1.658187          2.4          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
0.08414664             0.10264092             0.1211642               19.12342          1.044105          1.4          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
0.1211642              0.14731575             0.1744663               10.51926          0.6194614         1          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
0.1744663              0.21234115             0.251217                5.494127          0.3460059         0.78          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
0.251217               0.3064743              0.3617316               2.418814          0.1860372         0.29          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
0.3617316              0.4417975              0.5208634               0.7764993         0.08081076        0.101          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
0.5208634              0.6354317              0.75                    0.2251899         0.03627747        0.039          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1




==> results/ZJ_h/BKK_run_hadsum/data.zbin2.dat <==
#Column 1 (Left Edge)   Column 2 (Center)     Column 3 (Right Edge)    Column 4          Column 5    Column 6     Column 7    Column 8    Column 9   
#0.003162278            0.0038578475           0.004553417             (No value given)  0.1          0.0          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
#0.004553417            0.0055554795           0.006556542             (No value given)  0.1          0.0          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
0.006556542            0.0074987085           0.009440875             37.67526          5.19257          9          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
0.009440875            0.0115174775           0.01359408              79.20792          7.273499         10.4          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
0.01359408             0.01658471             0.01957434              110.0235          7.522759         13          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
0.01957434             0.02387988             0.02818542              105.5449          6.701473         9          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
0.02818542             0.03438555             0.04058466              82.37061          5.032974         8.8          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
0.04058466             0.0495116              0.05843854              55.06095          3.356059         6.7          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
0.05843854             0.07129259             0.08414664              33.57431          2.060796         3.6          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
0.08414664             0.10264092             0.1211642               20.83378          1.325425         1.7          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
0.1211642              0.14731575             0.1744663               11.35402          0.7786654        1          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
0.1744663              0.21234115             0.251217                6.055146          0.4591689        0.58          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
0.251217               0.3064743              0.3617316               2.552268          0.2290315        0.24          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
0.3617316              0.4417975              0.5208634               0.9469659         0.1136626        0.101          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
0.5208634              0.6354317              0.75                    0.2598675         0.04964695       0.032          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1




==> results/ZJ_h/BKK_run_hadsum/data.zbin3.dat <==
#Column 1 (Left Edge)   Column 2 (Center)     Column 3 (Right Edge)    Column 4          Column 5    Column 6     Column 7    Column 8    Column 9   
0.003162278            0.0038578475           0.004553417             26.50284         7.553603       15.8          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
0.004553417            0.0055554795           0.006556542             81.04057        13.12893       21.1          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
0.006556542            0.0074987085           0.009440875             153.2212        16.93485       27          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
0.009440875            0.0115174775           0.01359408              181.98          17.25507       25          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
0.01359408             0.01658471             0.01957434              159.073         14.1346        22          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
0.01957434             0.02387988             0.02818542              123.8543        10.65504       17          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
0.02818542             0.03438555             0.04058466              88.94359        7.738496       12.3          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
0.04058466             0.0495116              0.05843854              58.2669         5.042561       7.8          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
0.05843854             0.07129259             0.08414664              32.73613        2.926196       4.1          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
0.08414664             0.10264092             0.1211642               18.67634        1.814538       2.5          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
0.1211642              0.14731575             0.1744663               10.38097        1.059111       1.6          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
0.1744663              0.21234115             0.251217                5.133965        0.6022578      0.79          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
0.251217               0.3064743              0.3617316               2.195547        0.3082812      0.35          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
0.3617316              0.4417975              0.5208634               0.7047325       0.1245201      0.124          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
0.5208634              0.6354317              0.75                    0.1414472       0.05285846     0.029          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1


==> results/ZJ_h/BKK_run_hadsum/zbin1.dat <==
##https://arxiv.org/pdf/2208.11691.pdf
#https://lhcbproject.web.cern.ch/Publications/p/LHCb-PAPER-2022-013.html
# zdown zup  F(z) F(z)_err
0.003162278           0.004553417             Nan                     Nan 
0.004553417           0.006556542             Nan                     Nan 
0.006556542           0.009440875             5.675961          1.877081
0.009440875           0.01359408              21.34424          2.724032 
0.01359408            0.01957434              45.09753          3.69695     
0.01957434            0.02818542              67.7106           4.193027 
0.02818542            0.04058466              63.5388           3.515332    
0.04058466            0.05843854              47.4568           2.590727     
0.05843854            0.08414664              31.19883          1.658187    
0.08414664            0.1211642               19.12342          1.044105        
0.1211642             0.1744663               10.51926          0.6194614  
0.1744663             0.251217                5.494127          0.3460059     
0.251217              0.3617316               2.418814          0.1860372   
0.3617316             0.5208634               0.7764993         0.08081076    
0.5208634             0.75                    0.2251899         0.03627747   




==> results/ZJ_h/BKK_run_hadsum/zbin2.dat <==
##https://arxiv.org/pdf/2208.11691.pdf
#https://lhcbproject.web.cern.ch/Publications/p/LHCb-PAPER-2022-013.html
# zdown zup  F(z) F(z)_err
0.003162278            0.004553417            Nan               Nan 
0.004553417            0.006556542            Nan               Nan 
0.006556542            0.009440875            37.67526          5.19257 
0.009440875            0.01359408             79.20792          7.273499 
0.01359408             0.01957434             110.0235          7.522759 
0.01957434             0.02818542             105.5449          6.701473        
0.02818542             0.04058466             82.37061          5.032974     
0.04058466             0.05843854             55.06095          3.356059     
0.05843854             0.08414664             33.57431          2.060796     
0.08414664             0.1211642              20.83378          1.325425     
0.1211642              0.1744663              11.35402          0.7786654   
0.1744663              0.251217               6.055146          0.4591689   
0.251217               0.3617316              2.552268          0.2290315   
0.3617316              0.5208634              0.9469659         0.1136626   
0.5208634              0.75                   0.2598675         0.04964695  




==> results/ZJ_h/BKK_run_hadsum/zbin3.dat <==
##https://arxiv.org/pdf/2208.11691.pdf
#https://lhcbproject.web.cern.ch/Publications/p/LHCb-PAPER-2022-013.html
# zdown zup  F(z) F(z)_err
0.003162278            0.004553417             26.50284         7.553603     
0.004553417            0.006556542             81.04057        13.12893      
0.006556542            0.009440875             153.2212        16.93485      
0.009440875            0.01359408              181.98          17.25507      
0.01359408             0.01957434              159.073         14.1346       
0.01957434             0.02818542              123.8543        10.65504      
0.02818542             0.04058466              88.94359        7.738496      
0.04058466             0.05843854              58.2669         5.042561      
0.05843854             0.08414664              32.73613        2.926196      
0.08414664             0.1211642               18.67634        1.814538      
0.1211642              0.1744663               10.38097        1.059111      
0.1744663              0.251217                5.133965        0.6022578     
0.251217               0.3617316               2.195547        0.3082812     
0.3617316              0.5208634               0.7047325       0.1245201     
0.5208634              0.75                    0.1414472       0.05285846    


==> results/ZJ_h/BKK_run_pion/LO.cross.dat <==
#labels: tot_scale01[1] tot_scale01_Err[2] tot_scale02[3] tot_scale02_Err[4] tot_scale03[5] tot_scale03_Err[6] tot_scale04[7] tot_scale04_Err[8] tot_scale05[9] tot_scale05_Err[10] tot_scale06[11] tot_scale06_Err[12] tot_scale07[13] tot_scale07_Err[14] qbqb_scale01[15] qbqb_scale01_Err[16] qbqb_scale02[17] qbqb_scale02_Err[18] qbqb_scale03[19] qbqb_scale03_Err[20] qbqb_scale04[21] qbqb_scale04_Err[22] qbqb_scale05[23] qbqb_scale05_Err[24] qbqb_scale06[25] qbqb_scale06_Err[26] qbqb_scale07[27] qbqb_scale07_Err[28] gqb_scale01[29] gqb_scale01_Err[30] gqb_scale02[31] gqb_scale02_Err[32] gqb_scale03[33] gqb_scale03_Err[34] gqb_scale04[35] gqb_scale04_Err[36] gqb_scale05[37] gqb_scale05_Err[38] gqb_scale06[39] gqb_scale06_Err[40] gqb_scale07[41] gqb_scale07_Err[42] qqb_scale01[43] qqb_scale01_Err[44] qqb_scale02[45] qqb_scale02_Err[46] qqb_scale03[47] qqb_scale03_Err[48] qqb_scale04[49] qqb_scale04_Err[50] qqb_scale05[51] qqb_scale05_Err[52] qqb_scale06[53] qqb_scale06_Err[54] qqb_scale07[55] qqb_scale07_Err[56] qbg_scale01[57] qbg_scale01_Err[58] qbg_scale02[59] qbg_scale02_Err[60] qbg_scale03[61] qbg_scale03_Err[62] qbg_scale04[63] qbg_scale04_Err[64] qbg_scale05[65] qbg_scale05_Err[66] qbg_scale06[67] qbg_scale06_Err[68] qbg_scale07[69] qbg_scale07_Err[70] gg_scale01[71] gg_scale01_Err[72] gg_scale02[73] gg_scale02_Err[74] gg_scale03[75] gg_scale03_Err[76] gg_scale04[77] gg_scale04_Err[78] gg_scale05[79] gg_scale05_Err[80] gg_scale06[81] gg_scale06_Err[82] gg_scale07[83] gg_scale07_Err[84] qg_scale01[85] qg_scale01_Err[86] qg_scale02[87] qg_scale02_Err[88] qg_scale03[89] qg_scale03_Err[90] qg_scale04[91] qg_scale04_Err[92] qg_scale05[93] qg_scale05_Err[94] qg_scale06[95] qg_scale06_Err[96] qg_scale07[97] qg_scale07_Err[98] qbq_scale01[99] qbq_scale01_Err[100] qbq_scale02[101] qbq_scale02_Err[102] qbq_scale03[103] qbq_scale03_Err[104] qbq_scale04[105] qbq_scale04_Err[106] qbq_scale05[107] qbq_scale05_Err[108] qbq_scale06[109] qbq_scale06_Err[110] qbq_scale07[111] qbq_scale07_Err[112] gq_scale01[113] gq_scale01_Err[114] gq_scale02[115] gq_scale02_Err[116] gq_scale03[117] gq_scale03_Err[118] gq_scale04[119] gq_scale04_Err[120] gq_scale05[121] gq_scale05_Err[122] gq_scale06[123] gq_scale06_Err[124] gq_scale07[125] gq_scale07_Err[126] qq_scale01[127] qq_scale01_Err[128] qq_scale02[129] qq_scale02_Err[130] qq_scale03[131] qq_scale03_Err[132] qq_scale04[133] qq_scale04_Err[134] qq_scale05[135] qq_scale05_Err[136] qq_scale06[137] qq_scale06_Err[138] qq_scale07[139] qq_scale07_Err[140]
#neval: 189000000
3.85768743393E+04 6.54370797931E+00 3.31703390617E+04 5.57322593870E+00 4.29980457704E+04 7.43065830637E+00 4.30299976855E+04 7.30246743951E+00 3.69966853372E+04 6.21776669854E+00 3.49754015645E+04 5.93066102580E+00 3.89835807966E+04 6.73471115354E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 7.47932582333E+02 5.63252518298E-01 1.00185481011E+03 2.67193551318E-01 1.14169767543E+02 8.48479795883E-01 8.35615236081E+02 6.26977551701E-01 1.11780634394E+03 2.98176255270E-01 6.77227722271E+02 5.11521404564E-01 1.02350701818E+02 7.70614977701E-01 1.70272808761E+04 3.18185900938E+00 1.40623704176E+04 2.52548128249E+00 2.03860960801E+04 4.01376635788E+00 1.89951324363E+04 3.54995170188E+00 1.56878283514E+04 2.81809464113E+00 1.54361333690E+04 2.88431772244E+00 1.84815445590E+04 3.63908515589E+00 1.36320385663E+03 3.14941513294E-01 1.26553758954E+03 2.53144652409E-01 1.26047498011E+03 3.60978061989E-01 1.52113605953E+03 3.51667977028E-01 1.41175527816E+03 2.82674855793E-01 1.23556455863E+03 2.85302472804E-01 1.14227925242E+03 3.27115243950E-01 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 1.70438027755E+04 3.01335660077E+00 1.44673863072E+04 2.58559079880E+00 1.91750197213E+04 3.44862114877E+00 1.90048665115E+04 3.35883056971E+00 1.61311626780E+04 2.88168665827E+00 1.54567979737E+04 2.73362112630E+00 1.73894183488E+04 3.12856730831E+00 1.63316772103E+03 4.35533847383E-01 1.35718874001E+03 3.56769543532E-01 1.93456364683E+03 5.25537439622E-01 1.82251334429E+03 4.86448831431E-01 1.51482128619E+03 4.01809995719E-01 1.48016182922E+03 3.94460339536E-01 1.75335201540E+03 4.75986453888E-01 7.62475713372E+02 5.75022983216E-01 1.01592231607E+03 2.72631544524E-01 1.29201068134E+02 8.61088277329E-01 8.51834219236E+02 6.40079981949E-01 1.13349395451E+03 3.04247456631E-01 6.90415050431E+02 5.22210522890E-01 1.15981245533E+02 7.82086006314E-01 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 
#nx: 0


==> results/ZJ_h/BKK_run_pion/LO.cross1.dat <==
#labels: tot_scale01[1] tot_scale01_Err[2] tot_scale02[3] tot_scale02_Err[4] tot_scale03[5] tot_scale03_Err[6] tot_scale04[7] tot_scale04_Err[8] tot_scale05[9] tot_scale05_Err[10] tot_scale06[11] tot_scale06_Err[12] tot_scale07[13] tot_scale07_Err[14]
#neval: 189000000
1.41321822171E+04 4.75806327435E+00 1.16487475870E+04 3.87666868770E+00 1.59467800709E+04 5.41215506644E+00 1.57821922151E+04 5.31734150354E+00 1.30086969403E+04 4.33212047575E+00 1.28006694604E+04 4.30737868090E+00 1.44442391606E+04 4.89932920429E+00 
#nx: 0


==> results/ZJ_h/BKK_run_pion/LO.cross2.dat <==
#labels: tot_scale01[1] tot_scale01_Err[2] tot_scale02[3] tot_scale02_Err[4] tot_scale03[5] tot_scale03_Err[6] tot_scale04[7] tot_scale04_Err[8] tot_scale05[9] tot_scale05_Err[10] tot_scale06[11] tot_scale06_Err[12] tot_scale07[13] tot_scale07_Err[14]
#neval: 189000000
1.48082989918E+04 3.53719958282E+00 1.26481224712E+04 2.99556372125E+00 1.63955047981E+04 3.91992299227E+00 1.65219610379E+04 3.94617347724E+00 1.41116099790E+04 3.34179220642E+00 1.34229886369E+04 3.20653817183E+00 1.48616446003E+04 3.55344466130E+00 
#nx: 0


==> results/ZJ_h/BKK_run_pion/LO.cross3.dat <==
#labels: tot_scale01[1] tot_scale01_Err[2] tot_scale02[3] tot_scale02_Err[4] tot_scale03[5] tot_scale03_Err[6] tot_scale04[7] tot_scale04_Err[8] tot_scale05[9] tot_scale05_Err[10] tot_scale06[11] tot_scale06_Err[12] tot_scale07[13] tot_scale07_Err[14]
#neval: 189000000
9.63509338928E+03 3.30297938784E+00 8.87244882492E+03 3.09441975241E+00 1.06538674975E+04 3.84281751415E+00 1.07243911924E+04 3.67493779589E+00 9.87523835788E+03 3.44264843309E+00 8.75056731738E+03 3.00072235462E+00 9.67598119579E+03 3.49154394056E+00 
#nx: 0


==> results/ZJ_h/BKK_run_pion/LO.zbin1.dat <==
#labels: zbin1_lower[1] zbin1_center[2] zbin1_upper[3] tot_scale01[4] tot_scale01_Err[5] tot_scale02[6] tot_scale02_Err[7] tot_scale03[8] tot_scale03_Err[9] tot_scale04[10] tot_scale04_Err[11] tot_scale05[12] tot_scale05_Err[13] tot_scale06[14] tot_scale06_Err[15] tot_scale07[16] tot_scale07_Err[17]
#neval: 189000000
#overflow:lower center upper 5.87087489277E+00 3.18616886063E-02 7.33513607168E+00 3.94796052142E-02 4.90495515811E+00 2.68602155222E-02 6.55653030854E+00 3.56018220283E-02 8.19174419340E+00 4.41119007426E-02 5.31760120462E+00 2.88468856636E-02 4.44268908669E+00 2.43179015551E-02 
#3.16227800000E-03 3.85784750000E-03 4.55341700000E-03 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 
#4.55341700000E-03 5.55497950000E-03 6.55654200000E-03 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 
6.55654200000E-03 7.99870850000E-03 9.44087500000E-03 1.86805162064E+04 1.14846984249E+02 1.39342588340E+04 8.61992045199E+01 2.16435819197E+04 1.28816445600E+02 2.08565252502E+04 1.28222138732E+02 1.55572945677E+04 9.62354525112E+01 1.69237211566E+04 1.04048432083E+02 1.96081104971E+04 1.16700877218E+02 
9.44087500000E-03 1.15174775000E-02 1.35940800000E-02 2.37184887091E+05 3.26573824189E+02 1.74856699962E+05 2.39442931392E+02 2.83679641963E+05 3.86450476962E+02 2.64861006688E+05 3.64816841261E+02 1.95258318397E+05 2.67469783090E+02 2.14848345506E+05 2.95732781208E+02 2.56963775642E+05 3.49936058425E+02 
1.35940800000E-02 1.65842100000E-02 1.95743400000E-02 3.10003581464E+05 2.84528393548E+02 2.31657626366E+05 2.10635291625E+02 3.72732429039E+05 3.41471546637E+02 3.46192746276E+05 3.17916143735E+02 2.58698371136E+05 2.35339397119E+02 2.80799034312E+05 2.57614077329E+02 3.37617068402E+05 3.09157788107E+02 
1.95743400000E-02 2.38798800000E-02 2.81854200000E-02 2.66555410173E+05 2.30095909950E+02 2.04100488482E+05 1.74434408127E+02 3.17030841796E+05 2.74070554471E+02 2.97675512577E+05 2.57125893095E+02 2.27926890036E+05 1.94914487718E+02 2.41442062089E+05 2.08311490462E+02 2.87160773696E+05 2.48113825817E+02 
2.81854200000E-02 3.43850400000E-02 4.05846600000E-02 1.78208784740E+05 1.52929781702E+02 1.40352417427E+05 1.19023336774E+02 2.07968814666E+05 1.79375530858E+02 1.99016665651E+05 1.70904494273E+02 1.56738643248E+05 1.33004378665E+02 1.61417559182E+05 1.38444897037E+02 1.88372528683E+05 1.62377267465E+02 
4.05846600000E-02 4.95116000000E-02 5.84385400000E-02 1.03831438523E+05 1.01083700832E+02 8.46092780941E+04 8.14260733020E+01 1.17954344145E+05 1.15431792695E+02 1.15955242268E+05 1.12966365189E+02 9.44877187478E+04 9.09923163697E+01 9.40480081679E+04 9.15083795581E+01 1.06839653945E+05 1.04493344230E+02 
5.84385400000E-02 7.12925900000E-02 8.41466400000E-02 5.89902618320E+04 6.42720085031E+01 4.99443830114E+04 5.37328405645E+01 6.49198533638E+04 7.11837155946E+01 6.58783732259E+04 7.18280638402E+01 5.57802166643E+04 6.01018404513E+01 5.34318529015E+04 5.81832769604E+01 5.88024037635E+04 6.44375339021E+01 
8.41466400000E-02 1.02655420000E-01 1.21164200000E-01 3.23886327827E+04 3.90807041526E+01 2.86441030868E+04 3.41982558035E+01 3.43948427602E+04 4.17651535979E+01 3.61707813126E+04 4.36769021615E+01 3.19886744468E+04 3.82176910700E+01 2.93366396842E+04 3.53773398560E+01 3.11536172271E+04 3.78056857796E+01 
1.21164200000E-01 1.47815250000E-01 1.74466300000E-01 1.69225832780E+04 2.25938314647E+01 1.57268349596E+04 2.07374867276E+01 1.72848731200E+04 2.32688827349E+01 1.88987507778E+04 2.52513106638E+01 1.75631887665E+04 2.31751227650E+01 1.53279289556E+04 2.04526152437E+01 1.56559791240E+04 2.10627424718E+01 
1.74466300000E-01 2.12841650000E-01 2.51217000000E-01 8.16237621751E+03 1.17147006074E+01 8.02980718071E+03 1.14341681443E+01 7.99556137128E+03 1.15420393133E+01 9.11556488083E+03 1.30919185374E+01 8.96742411302E+03 1.27775184249E+01 7.39320909759E+03 1.06049247538E+01 7.24206535785E+03 1.04480979898E+01 
2.51217000000E-01 3.06474300000E-01 3.61731600000E-01 3.44918558323E+03 6.02625576089E+00 3.61563762089E+03 6.27624464395E+00 3.23531983640E+03 5.68339494627E+00 3.85195004850E+03 6.73411018513E+00 4.03779743743E+03 7.01300110692E+00 3.12417417461E+03 5.45575585789E+00 2.93044022501E+03 5.14511040958E+00 
3.61731600000E-01 4.41297500000E-01 5.20863400000E-01 1.17705965818E+03 3.31663144798E+00 1.31827428020E+03 3.69325977929E+00 1.05913113860E+03 3.00278960984E+00 1.31453106273E+03 3.70690261973E+00 1.47222224837E+03 4.12748209713E+00 1.06613103183E+03 3.00220614608E+00 9.59309009418E+02 2.71794913986E+00 
#5.20863400000E-01 6.35431700000E-01 7.50000000000E-01 2.60786868895E+02 1.21045527108E+00 3.09566064181E+02 1.42472299023E+00 2.26787426278E+02 1.06015492332E+00 2.91242238491E+02 1.35257061438E+00 3.45714608968E+02 1.59189580907E+00 2.36211341215E+02 1.09590479771E+00 2.05414515276E+02 9.59787113484E-01 
#nx: 3


==> results/ZJ_h/BKK_run_pion/LO.zbin2.dat <==
#labels: zbin2_lower[1] zbin2_center[2] zbin2_upper[3] tot_scale01[4] tot_scale01_Err[5] tot_scale02[6] tot_scale02_Err[7] tot_scale03[8] tot_scale03_Err[9] tot_scale04[10] tot_scale04_Err[11] tot_scale05[12] tot_scale05_Err[13] tot_scale06[14] tot_scale06_Err[15] tot_scale07[16] tot_scale07_Err[17]
#neval: 189000000
#overflow:lower center upper 5.01209233443E+00 2.03432934060E-02 5.99094161823E+00 2.41610472207E-02 4.24387678723E+00 1.73357676405E-02 5.59241760971E+00 2.26995393165E-02 6.68458119845E+00 2.69590862062E-02 4.54301140640E+00 1.84388952654E-02 3.84667807488E+00 1.57126945416E-02 
#3.16227800000E-03 3.85784750000E-03 4.55341700000E-03 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 
#4.55341700000E-03 5.55497950000E-03 6.55654200000E-03 8.33330993895E+04 3.09230623218E+02 7.33218900623E+04 2.77256946699E+02 8.38926387437E+04 3.13835608159E+02 9.29261070862E+04 3.44750952676E+02 8.17618248855E+04 3.09107830631E+02 7.55702213678E+04 2.80474877026E+02 7.60776830917E+04 2.84662958198E+02 
6.55654200000E-03 7.99870850000E-03 9.44087500000E-03 3.80518959223E+05 4.68152068579E+02 3.13144565835E+05 3.88966567253E+02 4.15006638216E+05 5.03509566291E+02 4.24499131719E+05 5.22188606886E+02 3.49330605566E+05 4.33847255775E+02 3.44957099405E+05 4.24447948198E+02 3.76220135459E+05 4.56507044845E+02 
9.44087500000E-03 1.15174775000E-02 1.35940800000E-02 4.55913578038E+05 3.55932024763E+02 3.68821125043E+05 2.88786348518E+02 5.18993146367E+05 4.02520440128E+02 5.08653237929E+05 3.97065276034E+02 4.11478174688E+05 3.22146014073E+02 4.13276092579E+05 3.22671903962E+02 4.70454631447E+05 3.64905128643E+02 
1.35940800000E-02 1.65842100000E-02 1.95743400000E-02 3.86475958210E+05 2.44840088797E+02 3.12923255007E+05 1.98604274649E+02 4.46799735636E+05 2.81998890110E+02 4.31197827663E+05 2.73149579191E+02 3.49128064541E+05 2.21558796871E+02 3.50322791904E+05 2.21951536664E+02 4.05001961387E+05 2.55634424058E+02 
1.95743400000E-02 2.38798800000E-02 2.81854200000E-02 2.51903225278E+05 1.61366635094E+02 2.06035634997E+05 1.31839090515E+02 2.90721728006E+05 1.85835020422E+02 2.81062355743E+05 1.80042406770E+02 2.29881810644E+05 1.47091345643E+02 2.28332505906E+05 1.46269923389E+02 2.63517570148E+05 1.68446988508E+02 
2.81854200000E-02 3.43850400000E-02 4.05846600000E-02 1.47212171852E+05 9.28442036246E+01 1.22859699681E+05 7.74201888577E+01 1.67403758402E+05 1.05411657411E+02 1.64253165243E+05 1.03589042614E+02 1.37079696909E+05 8.63765939872E+01 1.33437185179E+05 8.41584342526E+01 1.51738652392E+05 9.55488195148E+01 
4.05846600000E-02 4.95116000000E-02 5.84385400000E-02 8.44032225739E+04 5.99768321692E+01 7.22796066345E+04 5.12953392105E+01 9.38216429604E+04 6.66188982056E+01 9.41735121240E+04 6.69183139201E+01 8.06453649788E+04 5.72297357925E+01 7.65054567801E+04 5.43656363565E+01 8.50421346336E+04 6.03853004784E+01 
5.84385400000E-02 7.12925900000E-02 8.41466400000E-02 4.72546957166E+04 3.75637970286E+01 4.17216908810E+04 3.31130321746E+01 5.10905616981E+04 4.06003506388E+01 5.27249792994E+04 4.19120124910E+01 4.65508337906E+04 3.69446093489E+01 4.28328512527E+04 3.40489983451E+01 4.63095292460E+04 3.68008100219E+01 
8.41466400000E-02 1.02655420000E-01 1.21164200000E-01 2.55828004176E+04 2.25510773193E+01 2.33878357005E+04 2.05959644934E+01 2.68170349363E+04 2.36261817491E+01 2.85444134452E+04 2.51612971682E+01 2.60950107625E+04 2.29790213284E+01 2.31888294688E+04 2.04411256689E+01 2.43074365257E+04 2.14152667470E+01 
1.21164200000E-01 1.47815250000E-01 1.74466300000E-01 1.31495657337E+04 1.27492241927E+01 1.25002382953E+04 1.20910922760E+01 1.33363731240E+04 1.29420762875E+01 1.46718667327E+04 1.42250653601E+01 1.39472037562E+04 1.34902752752E+01 1.19190438663E+04 1.15562639278E+01 1.20883063560E+04 1.17308690704E+01 
1.74466300000E-01 2.12841650000E-01 2.51217000000E-01 6.27431324687E+03 6.57755335702E+00 6.22545350158E+03 6.52550223587E+00 6.15001076329E+03 6.44361938623E+00 7.00071201001E+03 7.33900417517E+00 6.94612374017E+03 7.28070205961E+00 5.68714844765E+03 5.96205898341E+00 5.57444992412E+03 5.84056000088E+00 
2.51217000000E-01 3.06474300000E-01 3.61731600000E-01 2.65764030358E+03 3.41400543391E+00 2.76000639139E+03 3.54505345838E+00 2.51749783703E+03 3.23366279996E+00 2.96533373983E+03 3.80927479790E+00 3.07952573977E+03 3.95538180680E+00 2.40892615153E+03 3.09451003193E+00 2.28188793105E+03 2.93099344915E+00 
3.61731600000E-01 4.41297500000E-01 5.20863400000E-01 9.12247343013E+02 1.87767898795E+00 9.91190589437E+02 2.04171227255E+00 8.36607628390E+02 1.72149690568E+00 1.01786728532E+03 2.09519327195E+00 1.10594356916E+03 2.27816511276E+00 8.26873288287E+02 1.70188229203E+00 7.58309009589E+02 1.56029198489E+00 
5.20863400000E-01 6.35431700000E-01 7.50000000000E-01 2.11283942594E+02 7.22835101103E-01 2.39208771250E+02 8.15648032088E-01 1.87853837351E+02 6.44654107818E-01 2.35746822312E+02 8.06530846738E-01 2.66903638617E+02 9.10072734176E-01 1.91510328539E+02 6.55185091835E-01 1.70272274114E+02 5.84311593531E-01 
#nx: 3


==> results/ZJ_h/BKK_run_pion/LO.zbin3.dat <==
#labels: zbin3_lower[1] zbin3_center[2] zbin3_upper[3] tot_scale01[4] tot_scale01_Err[5] tot_scale02[6] tot_scale02_Err[7] tot_scale03[8] tot_scale03_Err[9] tot_scale04[10] tot_scale04_Err[11] tot_scale05[12] tot_scale05_Err[13] tot_scale06[14] tot_scale06_Err[15] tot_scale07[16] tot_scale07_Err[17]
#neval: 189000000
#overflow:lower center upper 1.51294080941E+01 4.37600260574E-01 1.90459043837E+01 4.78105293497E-01 2.01035937190E+01 6.19327070165E-01 1.68090298146E+01 4.85899796839E-01 2.11596316390E+01 5.30859886816E-01 1.37607636145E+01 3.98199439321E-01 1.82876324329E+01 5.63584794899E-01 
3.16227800000E-03 3.85784750000E-03 4.55341700000E-03 1.47683960879E+05 8.26488739793E+02 1.68162325149E+05 8.67435839072E+02 1.70447104536E+05 1.03015673819E+03 1.64217266066E+05 9.18684545133E+02 1.86983000293E+05 9.64240456941E+02 1.34233368490E+05 7.51432864977E+02 1.54940573005E+05 9.36733992006E+02 
4.55341700000E-03 5.55497950000E-03 6.55654200000E-03 3.74303986054E+05 7.00732975509E+02 3.73107816455E+05 6.78850302573E+02 4.13184129428E+05 8.08748331467E+02 4.16525601187E+05 7.79569082950E+02 4.15177732333E+05 7.55222194356E+02 3.40004628419E+05 6.36658259851E+02 3.75356373937E+05 7.34919100995E+02 
6.55654200000E-03 7.99870850000E-03 9.44087500000E-03 4.23247066821E+05 4.90161096802E+02 3.92199195086E+05 4.46373651192E+02 4.80688712370E+05 5.67353581376E+02 4.71040445048E+05 5.45378636572E+02 4.36474414843E+05 4.96647707744E+02 3.84429306366E+05 4.45293671442E+02 4.36622005678E+05 5.15463689611E+02 
9.44087500000E-03 1.15174775000E-02 1.35940800000E-02 3.45591649384E+05 3.06622736880E+02 3.06718690792E+05 2.70123163859E+02 3.96679966427E+05 3.53861526658E+02 3.84675414081E+05 3.41257262288E+02 3.41399777873E+05 3.00627224178E+02 3.13857035954E+05 2.78494579204E+02 3.60260581739E+05 3.21411092619E+02 
1.35940800000E-02 1.65842100000E-02 1.95743400000E-02 2.19035810360E+05 1.67916627614E+02 1.91099196084E+05 1.46135351771E+02 2.51288458865E+05 1.92693884973E+02 2.43816156147E+05 1.86899281939E+02 2.12715166556E+05 1.62650779918E+02 1.98916465628E+05 1.52502438268E+02 2.28207413184E+05 1.75006556803E+02 
1.95743400000E-02 2.38798800000E-02 2.81854200000E-02 1.29778057051E+05 9.96190245673E+01 1.13419120729E+05 8.70401580120E+01 1.47000072024E+05 1.12764203113E+02 1.44461138591E+05 1.10882519548E+02 1.26249047181E+05 9.68781368045E+01 1.17856879167E+05 9.04731716559E+01 1.33496341466E+05 1.02410703162E+02 
2.81854200000E-02 3.43850400000E-02 4.05846600000E-02 7.53375074440E+04 5.69517945033E+01 6.67146732285E+04 5.04907120696E+01 8.36317197260E+04 6.31402646338E+01 8.38614258961E+04 6.33916729860E+01 7.42616052524E+04 5.61979498862E+01 6.84169836122E+04 5.17227629659E+01 7.59486629938E+04 5.73420929179E+01 
4.05846600000E-02 4.95116000000E-02 5.84385400000E-02 4.25793816870E+04 3.59660001177E+01 3.84798822198E+04 3.25427723118E+01 4.61364447193E+04 3.89333849896E+01 4.73972753013E+04 4.00335696626E+01 4.28331295430E+04 3.62218657839E+01 3.86678109127E+04 3.26633334960E+01 4.18976837218E+04 3.53575242863E+01 
5.84385400000E-02 7.12925900000E-02 8.41466400000E-02 2.35567645450E+04 2.23417975934E+01 2.18292401635E+04 2.07437003257E+01 2.48543450520E+04 2.35400215872E+01 2.62223602360E+04 2.48687505072E+01 2.42989263107E+04 2.30890740510E+01 2.13926298606E+04 2.02900679458E+01 2.25707642950E+04 2.13777968431E+01 
8.41466400000E-02 1.02655420000E-01 1.21164200000E-01 1.25823064554E+04 1.31985093328E+01 1.19917107926E+04 1.26020892536E+01 1.29103814249E+04 1.35260358090E+01 1.40061723555E+04 1.46915722324E+01 1.33485227184E+04 1.40272127156E+01 1.14263183797E+04 1.19862736387E+01 1.17241297006E+04 1.22834586418E+01 
1.21164200000E-01 1.47815250000E-01 1.74466300000E-01 6.42076170444E+03 7.43455412847E+00 6.30751173817E+03 7.30789268564E+00 6.40159090022E+03 7.41173048212E+00 7.14738798162E+03 8.27564477164E+00 7.02121714285E+03 8.13440384087E+00 5.83084276399E+03 6.75167294074E+00 5.81337542234E+03 6.73080817996E+00 
1.74466300000E-01 2.12841650000E-01 2.51217000000E-01 3.03788838770E+03 3.77850991192E+00 3.07990461209E+03 3.83804256466E+00 2.94208451549E+03 3.65469074760E+00 3.38169869969E+03 4.20603250880E+00 3.42842570128E+03 4.27218698324E+00 2.75876529036E+03 3.43141234430E+00 2.67173883103E+03 3.31890335381E+00 
2.51217000000E-01 3.06474300000E-01 3.61731600000E-01 1.28931826859E+03 1.97271105431E+00 1.34998377033E+03 2.06914679790E+00 1.21263505719E+03 1.85332031403E+00 1.43523494526E+03 2.19593965966E+00 1.50274979408E+03 2.30323517408E+00 1.17085541021E+03 1.79147986084E+00 1.10120791316E+03 1.68302601263E+00 
3.61731600000E-01 4.41297500000E-01 5.20863400000E-01 4.52725731343E+02 1.09824133462E+00 4.89624027466E+02 1.19022751402E+00 4.13347755361E+02 1.00131680008E+00 5.03963608937E+02 1.22251478811E+00 5.45032832915E+02 1.32488359064E+00 4.11128327334E+02 9.97348011400E-01 3.75365000340E+02 9.09310359817E-01 
5.20863400000E-01 6.35431700000E-01 7.50000000000E-01 1.08544662005E+02 4.37259717666E-01 1.21663495125E+02 4.88783722753E-01 9.57713651095E+01 3.87081529117E-01 1.20829135113E+02 4.86737112810E-01 1.35431476574E+02 5.44081632130E-01 9.85714937800E+01 3.97090443128E-01 8.69709265980E+01 3.51514989707E-01 
#nx: 3


==> results/ZJ_h/BKK_run_pion/NLO.cross.dat <==
#labels: tot_scale01[1] tot_scale01_Err[2] tot_scale02[3] tot_scale02_Err[4] tot_scale03[5] tot_scale03_Err[6] tot_scale04[7] tot_scale04_Err[8] tot_scale05[9] tot_scale05_Err[10] tot_scale06[11] tot_scale06_Err[12] tot_scale07[13] tot_scale07_Err[14] qbqb_scale01[15] qbqb_scale01_Err[16] qbqb_scale02[17] qbqb_scale02_Err[18] qbqb_scale03[19] qbqb_scale03_Err[20] qbqb_scale04[21] qbqb_scale04_Err[22] qbqb_scale05[23] qbqb_scale05_Err[24] qbqb_scale06[25] qbqb_scale06_Err[26] qbqb_scale07[27] qbqb_scale07_Err[28] gqb_scale01[29] gqb_scale01_Err[30] gqb_scale02[31] gqb_scale02_Err[32] gqb_scale03[33] gqb_scale03_Err[34] gqb_scale04[35] gqb_scale04_Err[36] gqb_scale05[37] gqb_scale05_Err[38] gqb_scale06[39] gqb_scale06_Err[40] gqb_scale07[41] gqb_scale07_Err[42] qqb_scale01[43] qqb_scale01_Err[44] qqb_scale02[45] qqb_scale02_Err[46] qqb_scale03[47] qqb_scale03_Err[48] qqb_scale04[49] qqb_scale04_Err[50] qqb_scale05[51] qqb_scale05_Err[52] qqb_scale06[53] qqb_scale06_Err[54] qqb_scale07[55] qqb_scale07_Err[56] qbg_scale01[57] qbg_scale01_Err[58] qbg_scale02[59] qbg_scale02_Err[60] qbg_scale03[61] qbg_scale03_Err[62] qbg_scale04[63] qbg_scale04_Err[64] qbg_scale05[65] qbg_scale05_Err[66] qbg_scale06[67] qbg_scale06_Err[68] qbg_scale07[69] qbg_scale07_Err[70] gg_scale01[71] gg_scale01_Err[72] gg_scale02[73] gg_scale02_Err[74] gg_scale03[75] gg_scale03_Err[76] gg_scale04[77] gg_scale04_Err[78] gg_scale05[79] gg_scale05_Err[80] gg_scale06[81] gg_scale06_Err[82] gg_scale07[83] gg_scale07_Err[84] qg_scale01[85] qg_scale01_Err[86] qg_scale02[87] qg_scale02_Err[88] qg_scale03[89] qg_scale03_Err[90] qg_scale04[91] qg_scale04_Err[92] qg_scale05[93] qg_scale05_Err[94] qg_scale06[95] qg_scale06_Err[96] qg_scale07[97] qg_scale07_Err[98] qbq_scale01[99] qbq_scale01_Err[100] qbq_scale02[101] qbq_scale02_Err[102] qbq_scale03[103] qbq_scale03_Err[104] qbq_scale04[105] qbq_scale04_Err[106] qbq_scale05[107] qbq_scale05_Err[108] qbq_scale06[109] qbq_scale06_Err[110] qbq_scale07[111] qbq_scale07_Err[112] gq_scale01[113] gq_scale01_Err[114] gq_scale02[115] gq_scale02_Err[116] gq_scale03[117] gq_scale03_Err[118] gq_scale04[119] gq_scale04_Err[120] gq_scale05[121] gq_scale05_Err[122] gq_scale06[123] gq_scale06_Err[124] gq_scale07[125] gq_scale07_Err[126] qq_scale01[127] qq_scale01_Err[128] qq_scale02[129] qq_scale02_Err[130] qq_scale03[131] qq_scale03_Err[132] qq_scale04[133] qq_scale04_Err[134] qq_scale05[135] qq_scale05_Err[136] qq_scale06[137] qq_scale06_Err[138] qq_scale07[139] qq_scale07_Err[140]
#neval: 1134000000
3.02059731662E+04 1.91844491633E+01 3.04375436526E+04 1.71882474319E+01 2.89393525838E+04 2.15161230650E+01 2.78767771335E+04 2.36491133641E+01 2.95266732399E+04 2.11046598583E+01 3.12212763850E+04 1.60073506212E+01 3.09127989062E+04 1.79401508754E+01 -8.89273076465E+01 1.99062015786E-01 -7.54354559178E+01 1.80958668926E-01 -8.91424012655E+01 1.93146972620E-01 -1.10821176062E+02 2.48067333008E-01 -9.40084494976E+01 2.27494055653E-01 -7.30038969319E+01 1.63422212864E-01 -7.31735332827E+01 1.58576528644E-01 8.45557777145E+02 1.01254509720E+00 1.20941774865E+03 5.18289422459E-01 -5.09456586184E+02 1.72686115516E+00 8.65406022839E+02 1.19347304421E+00 1.25291544026E+03 6.22969347046E-01 8.17970665403E+02 8.78157087980E-01 -4.01850368494E+02 1.49776234166E+00 1.83968097929E+04 9.62712020630E+00 1.47091831238E+04 7.16576178529E+00 2.37339558014E+04 1.24251421973E+01 1.86140896540E+04 1.18089854893E+01 1.47693580478E+04 8.82841015682E+00 1.79388041189E+04 8.03903711329E+00 2.28817866186E+04 1.03774525932E+01 5.27668269689E+02 1.24083067637E+00 7.95850634788E+02 1.14317693434E+00 -1.92020116933E+01 1.25209374575E+00 3.12318995369E+02 1.53538080905E+00 6.70960334997E+02 1.41615713963E+00 6.60198836469E+02 1.02692876916E+00 1.93742395930E+02 1.03881179262E+00 -5.21352193028E+02 7.92700635821E-01 -3.91793026766E+02 3.26492619843E-01 -7.23405861594E+01 1.29879547703E+00 -6.50933613924E+02 9.81218544728E-01 -4.88212593618E+02 4.05655681220E-01 -4.27348474565E+02 6.54318188086E-01 -5.76593898357E+01 1.07154606546E+00 8.71272970803E+03 1.02174033613E+01 1.07585363588E+04 9.56924241873E+00 5.58565830211E+03 1.09455630870E+01 6.54628723486E+03 1.25892842094E+01 9.74145339120E+03 1.17931704849E+01 9.99233071920E+03 8.48818344372E+00 7.77482696712E+03 9.09708736582E+00 2.11279371202E+03 1.30464931885E+00 2.10463983182E+03 1.17135630060E+00 2.20962909518E+03 1.44532698894E+00 2.21767973680E+03 1.63825002068E+00 2.27872191152E+03 1.44178538547E+00 2.00666986217E+03 1.08824058211E+00 2.13630606224E+03 1.20825651696E+00 8.81885563737E+02 1.02046136700E+00 1.27935190179E+03 5.28493044603E-01 -5.08547064655E+02 1.69037407133E+00 9.06785179497E+02 1.20765541166E+00 1.33653497763E+03 6.34615963270E-01 8.50197200973E+02 8.86655477603E-01 -3.98576175600E+02 1.47070800898E+00 -6.63072122310E+02 2.27411181418E+00 4.71953706730E+01 2.32495416706E+00 -1.39323928998E+03 2.15189404035E+00 -8.25663925652E+02 2.82990061936E+00 5.76208527880E+01 2.89272519753E+00 -5.44689345385E+02 1.86910515596E+00 -1.14520541056E+03 1.76865257369E+00 
#nx: 0


==> results/ZJ_h/BKK_run_pion/NLO.cross1.dat <==
#labels: tot_scale01[1] tot_scale01_Err[2] tot_scale02[3] tot_scale02_Err[4] tot_scale03[5] tot_scale03_Err[6] tot_scale04[7] tot_scale04_Err[8] tot_scale05[9] tot_scale05_Err[10] tot_scale06[11] tot_scale06_Err[12] tot_scale07[13] tot_scale07_Err[14]
#neval: 1134000000
1.09169129517E+04 1.56109171237E+01 1.05847626825E+04 1.35378921014E+01 1.08213572801E+04 1.69032480073E+01 1.00176070648E+04 1.92630319302E+01 1.02354642489E+04 1.67099553929E+01 1.13170506183E+04 1.29629806763E+01 1.15412309161E+04 1.40403010718E+01 
#nx: 0


==> results/ZJ_h/BKK_run_pion/NLO.cross2.dat <==
#labels: tot_scale01[1] tot_scale01_Err[2] tot_scale02[3] tot_scale02_Err[4] tot_scale03[5] tot_scale03_Err[6] tot_scale04[7] tot_scale04_Err[8] tot_scale05[9] tot_scale05_Err[10] tot_scale06[11] tot_scale06_Err[12] tot_scale07[13] tot_scale07_Err[14]
#neval: 1134000000
1.17787184494E+04 1.21524111201E+01 1.16618271137E+04 1.09225756821E+01 1.12086557766E+04 1.33156132927E+01 1.09264784994E+04 1.49730447464E+01 1.13260332986E+04 1.34593242356E+01 1.21369661022E+04 1.01009986403E+01 1.19321097102E+04 1.10591456710E+01 
#nx: 0


==> results/ZJ_h/BKK_run_pion/NLO.cross3.dat <==
#labels: tot_scale01[1] tot_scale01_Err[2] tot_scale02[3] tot_scale02_Err[4] tot_scale03[5] tot_scale03_Err[6] tot_scale04[7] tot_scale04_Err[8] tot_scale05[9] tot_scale05_Err[10] tot_scale06[11] tot_scale06_Err[12] tot_scale07[13] tot_scale07_Err[14]
#neval: 1134000000
7.50348099632E+03 9.48707622902E+00 8.20146269244E+03 8.46058568207E+00 6.90011028684E+03 1.16465878852E+01 6.92632211082E+03 1.15877689656E+01 7.96929675909E+03 9.93490894290E+00 7.76187235310E+03 7.95098617878E+00 7.43248612071E+03 9.84955830834E+00 
#nx: 0


==> results/ZJ_h/BKK_run_pion/NLO.zbin1.dat <==
#labels: zbin1_lower[1] zbin1_center[2] zbin1_upper[3] tot_scale01[4] tot_scale01_Err[5] tot_scale02[6] tot_scale02_Err[7] tot_scale03[8] tot_scale03_Err[9] tot_scale04[10] tot_scale04_Err[11] tot_scale05[12] tot_scale05_Err[13] tot_scale06[14] tot_scale06_Err[15] tot_scale07[16] tot_scale07_Err[17]
#neval: 1134000000
#overflow:lower center upper 7.76445517395E+00 8.80379400938E-02 8.55228242905E+00 1.17558078572E-01 7.39053500958E+00 7.27754447273E-02 8.19054068574E+00 1.07886848095E-01 8.80047610894E+00 1.44627502390E-01 7.34954537939E+00 7.36228134241E-02 6.88162725745E+00 6.10082952333E-02 
#3.16227800000E-03 3.85784750000E-03 4.55341700000E-03 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 
#4.55341700000E-03 5.55497950000E-03 6.55654200000E-03 9.44628897781E+01 2.06311934612E+01 8.23172657027E+01 1.80654935739E+01 1.03589455960E+02 2.25712250141E+01 1.17783057868E+02 2.57250644468E+01 1.02642763254E+02 2.25272776423E+01 7.75144683116E+01 1.69292474747E+01 8.50056974010E+01 1.85218860320E+01 
6.55654200000E-03 7.99870850000E-03 9.44087500000E-03 1.65610538054E+04 6.76624441856E+02 1.64718645239E+04 5.78028953589E+02 1.41770245109E+04 7.84451049634E+02 1.58411368137E+04 8.40523558742E+02 1.69638298838E+04 7.18369802825E+02 1.67367645371E+04 5.57554957806E+02 1.52742297802E+04 6.45793106250E+02 
9.44087500000E-03 1.15174775000E-02 1.35940800000E-02 1.25035803705E+05 1.27844529305E+03 1.23322322297E+05 9.99108448603E+02 9.94658796697E+04 1.47253467767E+03 9.55422480536E+04 1.58223922012E+03 1.09267237134E+05 1.23622457068E+03 1.42223173333E+05 1.05804301310E+03 1.28984024783E+05 1.21779610747E+03 
1.35940800000E-02 1.65842100000E-02 1.95743400000E-02 1.89964638181E+05 1.05215464988E+03 1.82936099103E+05 8.44841581247E+02 1.75207366861E+05 1.20525366920E+03 1.58044989486E+05 1.30124930667E+03 1.69210729019E+05 1.04507607194E+03 2.07594365140E+05 8.71544472982E+02 2.05953376416E+05 9.98065912199E+02 
1.95743400000E-02 2.38798800000E-02 2.81854200000E-02 1.80647467402E+05 7.62779225243E+02 1.73085189215E+05 6.18543406692E+02 1.77057738507E+05 8.73569046744E+02 1.57464695695E+05 9.41505416831E+02 1.63927864865E+05 7.63536400039E+02 1.92707077433E+05 6.33188706282E+02 1.98186766641E+05 7.25010982135E+02 
2.81854200000E-02 3.43850400000E-02 4.05846600000E-02 1.29962597284E+05 5.12549344946E+02 1.24164618382E+05 4.19813438987E+02 1.31452172147E+05 5.73864001348E+02 1.16678059997E+05 6.32758382184E+02 1.19092606268E+05 5.18178865050E+02 1.36308339738E+05 4.26242238896E+02 1.42606018282E+05 4.76356921795E+02 
4.05846600000E-02 4.95116000000E-02 5.84385400000E-02 8.17155103914E+04 3.27106024432E+02 7.81938234451E+04 2.72492990565E+02 8.38345402533E+04 3.58363308691E+02 7.54842085623E+04 4.03591027594E+02 7.59817111296E+04 3.36068241205E+02 8.43817304872E+04 2.71659816495E+02 8.84795887378E+04 2.97703674097E+02 
5.84385400000E-02 7.12925900000E-02 8.41466400000E-02 5.03689096786E+04 2.02089352945E+02 4.81900161998E+04 1.77291383572E+02 5.19527402175E+04 2.13395716998E+02 4.78003629455E+04 2.49168234949E+02 4.73902319028E+04 2.18665004905E+02 5.11757726152E+04 1.67945530988E+02 5.34659502271E+04 1.77475398307E+02 
8.41466400000E-02 1.02655420000E-01 1.21164200000E-01 2.94886507489E+04 1.16769778332E+02 2.84830993538E+04 1.05850385912E+02 3.03405688919E+04 1.19283721375E+02 2.85271560783E+04 1.43747566041E+02 2.82308717855E+04 1.30319193678E+02 2.96056163177E+04 9.72160995744E+01 3.06390315882E+04 9.94077995647E+01 
1.21164200000E-01 1.47815250000E-01 1.74466300000E-01 1.62297055023E+04 6.84090547405E+01 1.58624956200E+04 6.54000124183E+01 1.65476801928E+04 6.80986959116E+01 1.59331864646E+04 8.41996699102E+01 1.57805861048E+04 8.05251887494E+01 1.61405644747E+04 5.69652740518E+01 1.64618578095E+04 5.67528970203E+01 
1.74466300000E-01 2.12841650000E-01 2.51217000000E-01 8.35921082573E+03 3.89441815197E+01 8.32136988030E+03 3.97293751649E+01 8.41265218606E+03 3.73653383077E+01 8.34894742385E+03 4.80096162838E+01 8.33568798143E+03 4.90130466985E+01 8.22018108745E+03 3.23718021360E+01 8.23625300802E+03 3.10863655640E+01 
2.51217000000E-01 3.06474300000E-01 3.61731600000E-01 3.82074942698E+03 2.12073874743E+01 3.90057492871E+03 2.32099931566E+01 3.77761385962E+03 1.93235370119E+01 3.88544602377E+03 2.61850493048E+01 3.94262842074E+03 2.86874611407E+01 3.71169289432E+03 1.75984229697E+01 3.64067626954E+03 1.60554812986E+01 
3.61731600000E-01 4.41297500000E-01 5.20863400000E-01 1.38457388017E+03 1.00668332571E+01 1.46174131877E+03 1.16848246721E+01 1.34080190470E+03 8.89835185563E+00 1.42758463326E+03 1.23909655355E+01 1.48789849367E+03 1.44040192072E+01 1.33186878214E+03 8.37851333545E+00 1.27658988227E+03 7.41609687583E+00 
#5.20863400000E-01 6.35431700000E-01 7.50000000000E-01 3.15922686022E+02 3.49446486205E+00 3.44582617983E+02 4.26611471721E+00 3.04456108829E+02 2.87203171780E+00 3.27796535122E+02 4.29066579673E+00 3.51035105020E+02 5.24933416251E+00 3.02621727699E+02 2.91655461301E+00 2.87543441034E+02 2.40589025451E+00 
#nx: 3


==> results/ZJ_h/BKK_run_pion/NLO.zbin2.dat <==
#labels: zbin2_lower[1] zbin2_center[2] zbin2_upper[3] tot_scale01[4] tot_scale01_Err[5] tot_scale02[6] tot_scale02_Err[7] tot_scale03[8] tot_scale03_Err[9] tot_scale04[10] tot_scale04_Err[11] tot_scale05[12] tot_scale05_Err[13] tot_scale06[14] tot_scale06_Err[15] tot_scale07[16] tot_scale07_Err[17]
#neval: 1134000000
#overflow:lower center upper 6.93607206191E+00 6.02934771752E-02 7.24063936982E+00 8.30978969644E-02 6.65850186372E+00 5.03323129362E-02 7.37292648814E+00 7.39230285716E-02 7.50774631503E+00 1.02406883890E-01 6.52915101170E+00 5.03727939033E-02 6.17369637354E+00 4.21470478350E-02 
#3.16227800000E-03 3.85784750000E-03 4.55341700000E-03 1.32122477009E+03 9.06545989844E+01 1.16638663848E+03 8.17495352381E+01 1.45511762538E+03 9.81925058273E+01 1.64242018569E+03 1.12671534690E+02 1.44999904099E+03 1.01610017116E+02 1.08680077161E+03 7.45813796865E+01 1.19692646351E+03 8.07822024008E+01 
#4.55341700000E-03 5.55497950000E-03 6.55654200000E-03 4.50595888946E+04 1.35169758201E+03 5.92038076592E+04 1.17133616186E+03 1.50059570020E+03 1.74936977127E+03 3.51315750582E+04 1.67048854934E+03 5.52273424067E+04 1.44498844022E+03 5.08418861921E+04 1.11944330808E+03 1.50427378544E+04 1.44345704136E+03 
6.55654200000E-03 7.99870850000E-03 9.44087500000E-03 1.96171260768E+05 1.64963177033E+03 2.26901584977E+05 1.42067123098E+03 8.34933090491E+04 2.00060422895E+03 1.48202933266E+05 2.03335632454E+03 2.03421328101E+05 1.74934417315E+03 2.24390139422E+05 1.37052350980E+03 1.37523038408E+05 1.65570183341E+03 
9.44087500000E-03 1.15174775000E-02 1.35940800000E-02 2.91167014626E+05 1.31875754228E+03 3.01508252445E+05 1.12181879614E+03 2.27194098148E+05 1.49330510393E+03 2.47387086947E+05 1.62722334633E+03 2.82232250625E+05 1.38355536691E+03 3.14979007080E+05 1.09435899019E+03 2.72877450433E+05 1.23757938445E+03 
1.35940800000E-02 1.65842100000E-02 1.95743400000E-02 2.71324518228E+05 8.92232816772E+02 2.69306619244E+05 7.63387994121E+02 2.50800086533E+05 9.90639316566E+02 2.40222515110E+05 1.10058811574E+03 2.56277232310E+05 9.41426956602E+02 2.87125584406E+05 7.40680380240E+02 2.80281476410E+05 8.22128442483E+02 
1.95743400000E-02 2.38798800000E-02 2.81854200000E-02 1.92038689502E+05 5.61072242891E+02 1.86168991648E+05 4.85503984118E+02 1.91761334220E+05 6.18605765941E+02 1.75486930048E+05 6.91609351731E+02 1.79758910970E+05 5.98506308570E+02 1.99625266615E+05 4.66123271176E+02 2.05846308430E+05 5.13989486747E+02 
2.81854200000E-02 3.43850400000E-02 4.05846600000E-02 1.20464010412E+05 3.31188777960E+02 1.15377543092E+05 2.92009774662E+02 1.24290710659E+05 3.66889452795E+02 1.12722374210E+05 4.13119904284E+02 1.12640378378E+05 3.60158700059E+02 1.23415284055E+05 2.75027062510E+02 1.29912446549E+05 3.04635342231E+02 
4.05846600000E-02 4.95116000000E-02 5.84385400000E-02 7.31251667536E+04 2.07185996779E+02 6.98947791198E+04 1.84357275919E+02 7.64310928697E+04 2.22060337846E+02 6.97377203437E+04 2.55351917336E+02 6.87763291983E+04 2.27226694714E+02 7.40952565950E+04 1.72151179254E+02 7.83758470890E+04 1.84575466227E+02 
5.84385400000E-02 7.12925900000E-02 8.41466400000E-02 4.35306603831E+04 1.25165934850E+02 4.17070602540E+04 1.14166369814E+02 4.55257550904E+04 1.31298752301E+02 4.22694217988E+04 1.54158424491E+02 4.13957051098E+04 1.40633090313E+02 4.36111315700E+04 1.04073477695E+02 4.58874810789E+04 1.09220822296E+02 
8.41466400000E-02 1.02655420000E-01 1.21164200000E-01 2.49163448270E+04 7.10631167097E+01 2.40373612559E+04 6.70979034813E+01 2.59184475443E+04 7.22417036810E+01 2.45640787499E+04 8.73715657147E+01 2.40239121994E+04 8.25237891327E+01 2.47191215937E+04 5.92019642312E+01 2.57475271115E+04 6.02264561559E+01 
1.21164200000E-01 1.47815250000E-01 1.74466300000E-01 1.34261568407E+04 4.04405185841E+01 1.30896264590E+04 3.96098929758E+01 1.38341425011E+04 3.99292831879E+01 1.33952979977E+04 4.96998120167E+01 1.31403529910E+04 4.87065460518E+01 1.32152930205E+04 3.37065551211E+01 1.35809748577E+04 3.33100931646E+01 
1.74466300000E-01 2.12841650000E-01 2.51217000000E-01 6.79471429972E+03 2.34000331746E+01 6.70748345886E+03 2.41667638587E+01 6.91367778338E+03 2.23252287984E+01 6.87525903021E+03 2.88223150233E+01 6.77904859259E+03 2.97934029508E+01 6.62469177625E+03 1.94572767085E+01 6.70074431111E+03 1.85091082910E+01 
2.51217000000E-01 3.06474300000E-01 3.61731600000E-01 2.99814833467E+03 1.28460664682E+01 3.00780088526E+03 1.38833535496E+01 3.01094054660E+03 1.18206306137E+01 3.06312298385E+03 1.58436747016E+01 3.04935539260E+03 1.71398844893E+01 2.90375573903E+03 1.06653297792E+01 2.89103627445E+03 9.82473101343E+00 
3.61731600000E-01 4.41297500000E-01 5.20863400000E-01 1.07887027481E+03 6.21697411077E+00 1.10383944220E+03 6.99928524175E+00 1.06673110567E+03 5.71231169472E+00 1.11318124564E+03 7.65401459709E+00 1.12428229856E+03 8.62728171268E+00 1.03786123409E+03 5.17142340723E+00 1.01519165761E+03 4.75389597285E+00 
5.20863400000E-01 6.35431700000E-01 7.50000000000E-01 2.64635808580E+02 2.09747379459E+00 2.75461773078E+02 2.44916602372E+00 2.59824371639E+02 1.83373746301E+00 2.76109861333E+02 2.57034200655E+00 2.82558396213E+02 3.00781349057E+00 2.52514777925E+02 1.75331032593E+00 2.44666799484E+02 1.53585859022E+00 
#nx: 3


==> results/ZJ_h/BKK_run_pion/NLO.zbin3.dat <==
#labels: zbin3_lower[1] zbin3_center[2] zbin3_upper[3] tot_scale01[4] tot_scale01_Err[5] tot_scale02[6] tot_scale02_Err[7] tot_scale03[8] tot_scale03_Err[9] tot_scale04[10] tot_scale04_Err[11] tot_scale05[12] tot_scale05_Err[13] tot_scale06[14] tot_scale06_Err[15] tot_scale07[16] tot_scale07_Err[17]
#neval: 1134000000
#overflow:lower center upper 1.26057759753E+00 2.84026875904E+00 1.37257620938E+01 1.72198091527E+00 -4.48196098669E+00 3.50551548378E+00 -2.07937236377E+00 3.49438676545E+00 1.26647707117E+01 2.10452095353E+00 3.40941966209E+00 2.35849119083E+00 -5.08138085270E-01 2.91083668974E+00 
3.16227800000E-03 3.85784750000E-03 4.55341700000E-03 -1.07380276938E+04 2.81272618430E+03 1.01433752616E+05 1.87642582549E+03 -1.07865064641E+05 3.78964514971E+03 -4.88181579216E+04 3.44525485342E+03 8.48186587207E+04 2.25136141218E+03 1.48856064098E+04 2.34918639286E+03 -6.17054575505E+04 3.15168529231E+03 
4.55341700000E-03 5.55497950000E-03 6.55654200000E-03 1.25407096728E+05 2.06019195928E+03 2.67844551478E+05 1.66128762112E+03 -3.37301657367E+04 2.84120366850E+03 6.34819241561E+04 2.51896281693E+03 2.40157808389E+05 2.01124946362E+03 1.64473989509E+05 1.72489704863E+03 3.95896550618E+04 2.36284411154E+03 
6.55654200000E-03 7.99870850000E-03 9.44087500000E-03 2.43399829354E+05 1.36364280531E+03 3.21995632065E+05 1.20655148564E+03 1.57435629440E+05 1.69004434435E+03 1.97569095691E+05 1.66510418512E+03 3.02530386298E+05 1.46805913240E+03 2.69798154748E+05 1.14341768004E+03 2.08244320426E+05 1.41116090966E+03 
9.44087500000E-03 1.15174775000E-02 1.35940800000E-02 2.42933803370E+05 8.91136501760E+02 2.69690021124E+05 8.09180719258E+02 2.17013012841E+05 1.00729946340E+03 2.15990160094E+05 1.08987310675E+03 2.58680482168E+05 9.88809576329E+02 2.56805236676E+05 7.45958691542E+02 2.43757386908E+05 8.42411786781E+02 
1.35940800000E-02 1.65842100000E-02 1.95743400000E-02 1.72316811185E+05 4.96699847416E+02 1.76125369149E+05 4.55636851528E+02 1.72052686834E+05 5.54087709763E+02 1.59578370602E+05 6.07721130650E+02 1.71178977505E+05 5.57500683480E+02 1.77902084952E+05 4.15600017795E+02 1.82958128337E+05 4.63483004107E+02 
1.95743400000E-02 2.38798800000E-02 2.81854200000E-02 1.09903881153E+05 2.82948570652E+02 1.08146709437E+05 2.58610242409E+02 1.14697341307E+05 3.09862332134E+02 1.04185618463E+05 3.45816852605E+02 1.06042256168E+05 3.16119092769E+02 1.11865860310E+05 2.37010841562E+02 1.18637246001E+05 2.59621973098E+02 
2.81854200000E-02 3.43850400000E-02 4.05846600000E-02 6.81841856024E+04 1.68670247193E+02 6.58791834584E+04 1.55900821125E+02 7.23180524037E+04 1.79468656612E+02 6.59182751028E+04 2.06365971119E+02 6.51858977043E+04 1.90790955590E+02 6.85553975665E+04 1.41128764076E+02 7.33227142886E+04 1.50277890351E+02 
4.05846600000E-02 4.95116000000E-02 5.84385400000E-02 4.04859264519E+04 1.02764469511E+02 3.89432419649E+04 9.63856458079E+01 4.29653394692E+04 1.08319514175E+02 3.96718798966E+04 1.25601200822E+02 3.87718317685E+04 1.17847965900E+02 4.03521001876E+04 8.60755266477E+01 4.29792500023E+04 9.07810635509E+01 
5.84385400000E-02 7.12925900000E-02 8.41466400000E-02 2.35010894000E+04 6.31220954657E+01 2.26456937654E+04 6.05681329123E+01 2.48215017957E+04 6.42156887292E+01 2.33118890091E+04 7.71393256824E+01 2.26799625255E+04 7.40593742270E+01 2.32344152388E+04 5.28761713637E+01 2.45356385383E+04 5.38542609165E+01 
8.41466400000E-02 1.02655420000E-01 1.21164200000E-01 1.31077889498E+04 3.43272019144E+01 1.27105359555E+04 3.39303287626E+01 1.37016283157E+04 3.45085471605E+01 1.31407160011E+04 4.18016915446E+01 1.27942448821E+04 4.13614309429E+01 1.28677066545E+04 2.88646765036E+01 1.34104837030E+04 2.90470489585E+01 
1.21164200000E-01 1.47815250000E-01 1.74466300000E-01 7.01835831549E+03 1.99694138564E+01 6.86718334017E+03 2.01256666026E+01 7.25142272503E+03 1.95200980227E+01 7.11651122108E+03 2.43315312753E+01 6.95750823097E+03 2.45463138278E+01 6.83641275939E+03 1.67822490253E+01 7.02552360468E+03 1.64259113328E+01 
1.74466300000E-01 2.12841650000E-01 2.51217000000E-01 3.41879890911E+03 1.10077887081E+01 3.37897344381E+03 1.15088034097E+01 3.48956040394E+03 1.04803404848E+01 3.48700729747E+03 1.34359859306E+01 3.42733395630E+03 1.40675570485E+01 3.31662669904E+03 9.23419132169E+00 3.35930576662E+03 8.80442521375E+00 
2.51217000000E-01 3.06474300000E-01 3.61731600000E-01 1.51575900165E+03 6.17308612993E+00 1.51456055373E+03 6.67191796538E+00 1.52681129515E+03 5.56310750489E+00 1.56073277987E+03 7.55364050595E+00 1.54429711065E+03 8.17551507661E+00 1.46068271653E+03 5.16397415892E+00 1.45723828461E+03 4.66408837113E+00 
3.61731600000E-01 4.41297500000E-01 5.20863400000E-01 5.50718706508E+02 3.07005157214E+00 5.55774530836E+02 3.49932128448E+00 5.46555402142E+02 2.75911028596E+00 5.71202186101E+02 3.74822807336E+00 5.68434577071E+02 4.28254689385E+00 5.27961012757E+02 2.57384122019E+00 5.18110123961E+02 2.31646145407E+00 
5.20863400000E-01 6.35431700000E-01 7.50000000000E-01 1.37757726440E+02 1.03955357580E+00 1.40745344476E+02 1.19103357049E+00 1.34745122819E+02 9.14139470445E-01 1.44049655738E+02 1.25921015426E+00 1.44541782255E+02 1.44718142844E+00 1.31290410223E+02 8.78792722661E-01 1.26722982696E+02 7.74600990587E-01 
#nx: 3


==> results/ZJ_h/BKK_run_pion/data.zbin1.dat <==
#Column 1 (Left Edge)   Column 2 (Center)     Column 3 (Right Edge)    Column 4    Column 5    Column 6     Column 7    Column 8    Column 9   
#0.003162278            0.0038578475           0.004553417             (No value given)  0.1          0.0          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
#0.004553417            0.0055554795           0.006556542             (No value given)  0.1          0.0          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
0.006556542            0.0074987085           0.009440875             6.105204           2.020079          2.3          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
0.009440875            0.0115174775           0.01359408              22.73106           2.902535          3.9          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
0.01359408             0.01658471             0.01957434              49.19633           4.066029           6.5          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
0.01957434             0.02387988             0.02818542              72.94439           4.659381          10.4          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
0.02818542             0.03438555             0.04058466              63.47986           3.634234          8.8          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
0.04058466             0.0495116              0.05843854              44.17125           2.521492          4.8          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
0.05843854             0.07129259             0.08414664              26.88166           1.534366          2.3          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
0.08414664             0.10264092             0.1211642               15.60747           0.9218981          1.2          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
0.1211642              0.14731575             0.1744663               8.578264           0.5576913         0.81          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
0.1744663              0.21234115             0.251217                4.340309           0.3039412         0.62          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
0.251217               0.3064743              0.3617316               2.002606           0.1763284         0.26          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
0.3617316              0.4417975              0.5208634               0.7231033          0.08680022        0.115          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
#0.5208634              0.6354317              0.75                   0.2412782          0.04472816        0.052          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1




==> results/ZJ_h/BKK_run_pion/data.zbin2.dat <==
#Column 1 (Left Edge)   Column 2 (Center)     Column 3 (Right Edge)    Column 4          Column 5    Column 6     Column 7    Column 8    Column 9   
#0.003162278            0.0038578475           0.004553417             (No value given)  0.1          0.0          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
#0.004553417            0.0055554795           0.006556542             (No value given)  0.1          0.0          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
0.006556542            0.0074987085           0.009440875             35.25247           4.858156          8.8          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
0.009440875            0.0115174775           0.01359408              69.68335           6.46491         10.5         0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
0.01359408             0.01658471             0.01957434              90.08244           6.27311         11.9          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
0.01957434             0.02387988             0.02818542              85.93633           5.647846         8.3          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
0.02818542             0.03438555             0.04058466              64.87794           4.137019         7.2          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
0.04058466             0.0495116              0.05843854              42.41191           2.727974         5.2          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
0.05843854             0.07129259             0.08414664              25.0159            1.645938         2.7          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
0.08414664             0.10264092             0.1211642               14.91803           1.022835         1.2          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
0.1211642              0.14731575             0.1744663               7.695529           0.5838487        0.72          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
0.1744663              0.21234115             0.251217                4.187032           0.3684507        0.44          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
0.251217               0.3064743              0.3617316               1.997866           0.1962113        0.23          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
0.3617316              0.4417975              0.5208634               0.8270549          0.105839        0.119          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
0.5208634              0.6354317              0.75                    0.2557186          0.04980317       0.045          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1




==> results/ZJ_h/BKK_run_pion/data.zbin3.dat <==
#Column 1 (Left Edge)   Column 2 (Center)     Column 3 (Right Edge)    Column 4          Column 5    Column 6     Column 7    Column 8    Column 9   
0.003162278            0.0038578475           0.004553417             22.92276  6.521527       13.7          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
0.004553417            0.0055554795           0.006556542             66.00525  10.69098       17.6          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
0.006556542            0.0074987085           0.009440875             119.1257  13.27656       22          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
0.009440875            0.0115174775           0.01359408              132.1771  12.93842       19          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
0.01359408             0.01658471             0.01957434              111.2914  10.34394        16          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
0.01957434             0.02387988             0.02818542              85.21369  7.708744      11.7          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
0.02818542             0.03438555             0.04058466              62.56514  5.836593       8.7          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
0.04058466             0.0495116              0.05843854              39.75415  3.620665       5.3          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
0.05843854             0.07129259             0.08414664              23.33102  2.262457      2.9          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
0.08414664             0.10264092             0.1211642               12.53448  1.363276       1.7          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
0.1211642              0.14731575             0.1744663               7.42118   0.8246205       1.23          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
0.1744663              0.21234115             0.251217                4.074768  0.5091938      0.73          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
0.251217               0.3064743              0.3617316               1.917768  0.2920681      0.39          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
0.3617316              0.4417975              0.5208634               0.6898929 0.1273927      0.16          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
0.5208634              0.6354317              0.75                    0.1492467 0.05594892     0.039         0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1


==> results/ZJ_h/DSS07_run_hadsum/LO.cross.dat <==
#labels: tot_scale01[1] tot_scale01_Err[2] tot_scale02[3] tot_scale02_Err[4] tot_scale03[5] tot_scale03_Err[6] tot_scale04[7] tot_scale04_Err[8] tot_scale05[9] tot_scale05_Err[10] tot_scale06[11] tot_scale06_Err[12] tot_scale07[13] tot_scale07_Err[14] qbqb_scale01[15] qbqb_scale01_Err[16] qbqb_scale02[17] qbqb_scale02_Err[18] qbqb_scale03[19] qbqb_scale03_Err[20] qbqb_scale04[21] qbqb_scale04_Err[22] qbqb_scale05[23] qbqb_scale05_Err[24] qbqb_scale06[25] qbqb_scale06_Err[26] qbqb_scale07[27] qbqb_scale07_Err[28] gqb_scale01[29] gqb_scale01_Err[30] gqb_scale02[31] gqb_scale02_Err[32] gqb_scale03[33] gqb_scale03_Err[34] gqb_scale04[35] gqb_scale04_Err[36] gqb_scale05[37] gqb_scale05_Err[38] gqb_scale06[39] gqb_scale06_Err[40] gqb_scale07[41] gqb_scale07_Err[42] qqb_scale01[43] qqb_scale01_Err[44] qqb_scale02[45] qqb_scale02_Err[46] qqb_scale03[47] qqb_scale03_Err[48] qqb_scale04[49] qqb_scale04_Err[50] qqb_scale05[51] qqb_scale05_Err[52] qqb_scale06[53] qqb_scale06_Err[54] qqb_scale07[55] qqb_scale07_Err[56] qbg_scale01[57] qbg_scale01_Err[58] qbg_scale02[59] qbg_scale02_Err[60] qbg_scale03[61] qbg_scale03_Err[62] qbg_scale04[63] qbg_scale04_Err[64] qbg_scale05[65] qbg_scale05_Err[66] qbg_scale06[67] qbg_scale06_Err[68] qbg_scale07[69] qbg_scale07_Err[70] gg_scale01[71] gg_scale01_Err[72] gg_scale02[73] gg_scale02_Err[74] gg_scale03[75] gg_scale03_Err[76] gg_scale04[77] gg_scale04_Err[78] gg_scale05[79] gg_scale05_Err[80] gg_scale06[81] gg_scale06_Err[82] gg_scale07[83] gg_scale07_Err[84] qg_scale01[85] qg_scale01_Err[86] qg_scale02[87] qg_scale02_Err[88] qg_scale03[89] qg_scale03_Err[90] qg_scale04[91] qg_scale04_Err[92] qg_scale05[93] qg_scale05_Err[94] qg_scale06[95] qg_scale06_Err[96] qg_scale07[97] qg_scale07_Err[98] qbq_scale01[99] qbq_scale01_Err[100] qbq_scale02[101] qbq_scale02_Err[102] qbq_scale03[103] qbq_scale03_Err[104] qbq_scale04[105] qbq_scale04_Err[106] qbq_scale05[107] qbq_scale05_Err[108] qbq_scale06[109] qbq_scale06_Err[110] qbq_scale07[111] qbq_scale07_Err[112] gq_scale01[113] gq_scale01_Err[114] gq_scale02[115] gq_scale02_Err[116] gq_scale03[117] gq_scale03_Err[118] gq_scale04[119] gq_scale04_Err[120] gq_scale05[121] gq_scale05_Err[122] gq_scale06[123] gq_scale06_Err[124] gq_scale07[125] gq_scale07_Err[126] qq_scale01[127] qq_scale01_Err[128] qq_scale02[129] qq_scale02_Err[130] qq_scale03[131] qq_scale03_Err[132] qq_scale04[133] qq_scale04_Err[134] qq_scale05[135] qq_scale05_Err[136] qq_scale06[137] qq_scale06_Err[138] qq_scale07[139] qq_scale07_Err[140]
#neval: 540000000
8.26202157594E+04 5.14582995670E+01 6.89616196739E+04 4.77181103762E+01 9.38917149886E+04 5.44469938246E+01 9.21699305420E+04 5.71228355671E+01 7.69290389778E+04 5.29661726938E+01 7.48988052888E+04 4.68353324649E+01 8.51147160301E+04 4.95533024136E+01 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 2.97880667297E+03 4.92496054962E-01 2.63790974349E+03 1.60457061851E+00 3.24161428231E+03 5.39747773995E-01 3.32345507152E+03 5.49703970000E-01 2.94296684025E+03 1.78195018811E+00 2.70019481197E+03 4.46289758249E-01 2.93835567963E+03 4.89091402220E-01 3.21712668805E+04 1.59565523727E+01 2.65018174436E+04 1.49613901430E+01 3.67862017970E+04 1.67706425778E+01 3.58976606292E+04 1.77197021762E+01 2.95703008449E+04 1.66107959739E+01 2.91595118196E+04 1.45186727565E+01 3.33416811733E+04 1.52576222052E+01 3.56676959991E+03 1.03924407413E+00 2.98146407558E+03 9.30722272376E-01 4.05644719814E+03 1.12223641634E+00 3.97936388032E+03 1.15457640737E+00 3.32622514009E+03 1.03385432874E+00 3.23321815351E+03 9.45270738408E-01 3.67702147919E+03 1.02064343250E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 3.75857343794E+04 3.26581893955E+01 3.14738554342E+04 3.03830389254E+01 4.27445031491E+04 3.44538693975E+01 4.19196223518E+04 3.62435960019E+01 3.51012103728E+04 3.37173608325E+01 3.40799483667E+04 2.97305380212E+01 3.87563646538E+04 3.13645433515E+01 3.29249199195E+03 8.42467199516E-01 2.69749579467E+03 7.09283046916E-01 3.77128738877E+03 6.09840880164E-01 3.67474904804E+03 9.37074378636E-01 3.01058922784E+03 7.88794452578E-01 2.98368185600E+03 7.65561551029E-01 3.41750987820E+03 5.52436289059E-01 3.01111833909E+03 5.08185389501E-01 2.66903955830E+03 1.62019032116E+00 3.27437568146E+03 5.57165994903E-01 3.35949847456E+03 5.67255968311E-01 2.97769470937E+03 1.80045179877E+00 2.72948871745E+03 4.60481068665E-01 2.96805688942E+03 5.04852950080E-01 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 
#nx: 0


==> results/ZJ_h/DSS07_run_hadsum/LO.cross1.dat <==
#labels: tot_scale01[1] tot_scale01_Err[2] tot_scale02[3] tot_scale02_Err[4] tot_scale03[5] tot_scale03_Err[6] tot_scale04[7] tot_scale04_Err[8] tot_scale05[9] tot_scale05_Err[10] tot_scale06[11] tot_scale06_Err[12] tot_scale07[13] tot_scale07_Err[14]
#neval: 540000000
3.31710366098E+04 5.62790702816E+00 2.69585531056E+04 4.61608252337E+00 3.83368620893E+04 6.54978035062E+00 3.70442000132E+04 6.28909621659E+00 3.01060931513E+04 5.15818073345E+00 3.00468161523E+04 5.09975452195E+00 3.47244536546E+04 5.92946726328E+00 
#nx: 0


==> results/ZJ_h/DSS07_run_hadsum/LO.cross2.dat <==
#labels: tot_scale01[1] tot_scale01_Err[2] tot_scale02[3] tot_scale02_Err[4] tot_scale03[5] tot_scale03_Err[6] tot_scale04[7] tot_scale04_Err[8] tot_scale05[9] tot_scale05_Err[10] tot_scale06[11] tot_scale06_Err[12] tot_scale07[13] tot_scale07_Err[14]
#neval: 540000000
3.16295135870E+04 4.05452858478E+00 2.64167314691E+04 3.37240911634E+00 3.59655146668E+04 4.66972901102E+00 3.52904525108E+04 4.52348743290E+00 2.94740451022E+04 3.76239459483E+00 2.86701473253E+04 3.67539416817E+00 3.26002726120E+04 4.23301026104E+00 
#nx: 0


==> results/ZJ_h/DSS07_run_hadsum/LO.cross3.dat <==
#labels: tot_scale01[1] tot_scale01_Err[2] tot_scale02[3] tot_scale02_Err[4] tot_scale03[5] tot_scale03_Err[6] tot_scale04[7] tot_scale04_Err[8] tot_scale05[9] tot_scale05_Err[10] tot_scale06[11] tot_scale06_Err[12] tot_scale07[13] tot_scale07_Err[14]
#neval: 540000000
1.75700242053E+04 4.78984306729E+00 1.55705530922E+04 4.38818215543E+01 1.93272198389E+04 5.32342320425E+00 1.95581603100E+04 5.32940201275E+00 1.73314232518E+04 4.87179160204E+01 1.59558992161E+04 4.35141424325E+00 1.75514184575E+04 4.83603312818E+00 
#nx: 0


==> results/ZJ_h/DSS07_run_hadsum/LO.zbin1.dat <==
#labels: zbin1_lower[1] zbin1_center[2] zbin1_upper[3] tot_scale01[4] tot_scale01_Err[5] tot_scale02[6] tot_scale02_Err[7] tot_scale03[8] tot_scale03_Err[9] tot_scale04[10] tot_scale04_Err[11] tot_scale05[12] tot_scale05_Err[13] tot_scale06[14] tot_scale06_Err[15] tot_scale07[16] tot_scale07_Err[17]
#neval: 540000000
#overflow:lower center upper 2.77585897648E+01 7.88303139703E-02 3.78255339872E+01 1.05005447681E-01 2.15268499926E+01 6.22157972584E-02 3.10008689727E+01 8.80986233981E-02 4.22431474931E+01 1.17341768496E-01 2.51423709341E+01 7.13618852986E-02 1.94978125292E+01 5.63184225337E-02 
#3.16227800000E-03 3.85784750000E-03 4.55341700000E-03 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 
#4.55341700000E-03 5.55497950000E-03 6.55654200000E-03 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 
6.55654200000E-03 7.99870850000E-03 9.44087500000E-03 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 
9.44087500000E-03 1.15174775000E-02 1.35940800000E-02 3.75080010902E+05 3.08907438803E+02 2.52212893457E+05 2.06719972675E+02 4.97370252421E+05 4.11499208438E+02 4.18850432234E+05 3.45067573160E+02 2.81642898763E+05 2.30908587130E+02 3.39754894417E+05 2.79743749560E+02 4.50525387336E+05 3.72639469118E+02 
1.35940800000E-02 1.65842100000E-02 1.95743400000E-02 5.73526974386E+05 2.91943991527E+02 3.94287392701E+05 1.99259811212E+02 7.43834885923E+05 3.80893024632E+02 6.40482177963E+05 3.26188128219E+02 4.40313526621E+05 2.22620959441E+02 5.19494805831E+05 2.64337018288E+02 6.73753912922E+05 3.44863049382E+02 
1.95743400000E-02 2.38798800000E-02 2.81854200000E-02 5.45162477164E+05 2.40544960080E+02 3.89580807480E+05 1.70819019880E+02 6.84737262676E+05 3.03759120664E+02 6.08809953535E+05 2.68771527113E+02 4.35060087101E+05 1.90853224882E+02 4.93800187892E+05 2.17791052611E+02 6.20221297560E+05 2.75015694681E+02 
2.81854200000E-02 3.43850400000E-02 4.05846600000E-02 4.01860495602E+05 1.79081695382E+02 3.00984870010E+05 1.33005318682E+02 4.86803198690E+05 2.18447032568E+02 4.48784031781E+05 2.00118207483E+02 3.36126349874E+05 1.48620522184E+02 3.63995158602E+05 1.62127483254E+02 4.40931461748E+05 1.97758242953E+02 
4.05846600000E-02 4.95116000000E-02 5.84385400000E-02 2.56996050792E+05 1.19852751911E+02 2.04363602374E+05 9.45722941337E+01 2.98365086119E+05 1.40043387783E+02 2.87004806024E+05 1.33929654790E+02 2.28224431208E+05 1.05673692893E+02 2.32780302221E+05 1.08507210945E+02 2.70249674308E+05 1.26781613534E+02 
5.84385400000E-02 7.12925900000E-02 8.41466400000E-02 1.56828824585E+05 7.91571258724E+01 1.31727770462E+05 6.60103882440E+01 1.75020360082E+05 8.88772266971E+01 1.75142360141E+05 8.84546433922E+01 1.47108757838E+05 7.37594214553E+01 1.42050776467E+05 7.16636886411E+01 1.58527159017E+05 8.04605173678E+01 
8.41466400000E-02 1.02655420000E-01 1.21164200000E-01 9.13203899996E+04 5.06210806426E+01 8.08171447365E+04 4.44969659600E+01 9.80216710492E+04 5.46490328270E+01 1.01984125488E+05 5.65662816527E+01 9.02535438299E+04 4.97199941051E+01 8.27153030480E+04 4.58293780190E+01 8.87845929509E+04 4.94741163584E+01 
1.21164200000E-01 1.47815250000E-01 1.74466300000E-01 4.97741158568E+04 3.08773757230E+01 4.64502084029E+04 2.86374197183E+01 5.13467454485E+04 3.20258480913E+01 5.55866010537E+04 3.45056944400E+01 5.18740482028E+04 3.20004913775E+01 4.50837751581E+04 2.79533500017E+01 4.65079287595E+04 2.89918403779E+01 
1.74466300000E-01 2.12841650000E-01 2.51217000000E-01 2.45303161039E+04 1.82931339620E+01 2.41355073099E+04 1.78939292883E+01 2.43196369833E+04 1.82310801797E+01 2.73950569549E+04 2.04433512358E+01 2.69538764289E+04 1.99958778134E+01 2.22186612439E+04 1.65604033080E+01 2.20276947531E+04 1.65034802354E+01 
2.51217000000E-01 3.06474300000E-01 3.61731600000E-01 1.03794571356E+04 9.80929451004E+00 1.07423813775E+04 1.01022066458E+01 9.90020249791E+03 9.39928709816E+00 1.15916142708E+04 1.09620045036E+01 1.19968009451E+04 1.12885541101E+01 9.40132821025E+03 8.88034705892E+00 8.96717735847E+03 8.50876683574E+00 
3.61731600000E-01 4.41297500000E-01 5.20863400000E-01 3.61972801823E+03 5.32976996853E+00 3.94531843706E+03 5.78096169162E+00 3.31242918437E+03 4.90034152768E+00 4.04246159907E+03 5.95614183257E+00 4.40603092525E+03 6.45988595890E+00 3.27861155548E+03 4.82499805797E+00 3.00025142828E+03 4.43601944257E+00 
5.20863400000E-01 6.35431700000E-01 7.50000000000E-01 9.38457331840E+02 2.24078137737E+00 1.11105536742E+03 2.60809990886E+00 8.05385253320E+02 1.95015593996E+00 1.04806230328E+03 2.50426759538E+00 1.24080405426E+03 2.91454228150E+00 8.50014798359E+02 2.02846976320E+00 7.29478091027E+02 1.76528363096E+00 
#nx: 3


==> results/ZJ_h/DSS07_run_hadsum/LO.zbin2.dat <==
#labels: zbin2_lower[1] zbin2_center[2] zbin2_upper[3] tot_scale01[4] tot_scale01_Err[5] tot_scale02[6] tot_scale02_Err[7] tot_scale03[8] tot_scale03_Err[9] tot_scale04[10] tot_scale04_Err[11] tot_scale05[12] tot_scale05_Err[13] tot_scale06[14] tot_scale06_Err[15] tot_scale07[16] tot_scale07_Err[17]
#neval: 540000000
#overflow:lower center upper 2.03510250955E+01 4.60538095733E-02 2.58505486750E+01 5.76956107780E-02 1.65461717150E+01 3.78587655052E-02 2.27076119814E+01 5.13857281992E-02 2.88438772988E+01 6.43744980238E-02 1.84462181783E+01 4.17439830514E-02 1.49974529986E+01 3.43155047969E-02 
#3.16227800000E-03 3.85784750000E-03 4.55341700000E-03 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 
#4.55341700000E-03 5.55497950000E-03 6.55654200000E-03 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 
6.55654200000E-03 7.99870850000E-03 9.44087500000E-03 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 
9.44087500000E-03 1.15174775000E-02 1.35940800000E-02 7.23583616345E+05 3.78435942631E+02 5.25436332624E+05 2.74780126470E+02 9.12994593236E+05 4.76190750976E+02 8.07279389194E+05 4.22159559564E+02 5.86204317033E+05 3.06517273825E+02 6.55918382561E+05 3.43079497584E+02 8.27609698728E+05 4.31692514855E+02 
1.35940800000E-02 1.65842100000E-02 1.95743400000E-02 7.66700071111E+05 2.82935008262E+02 5.71261362819E+05 2.11331872384E+02 9.45821547793E+05 3.48595470477E+02 8.55414914110E+05 3.15641537846E+02 6.37353113417E+05 2.35753273485E+02 6.94982121079E+05 2.56490064762E+02 8.57341458767E+05 3.16007074149E+02 
1.95743400000E-02 2.38798800000E-02 2.81854200000E-02 5.43100866233E+05 1.90018399219E+02 4.18284741313E+05 1.46504560267E+02 6.51816852929E+05 2.27984664884E+02 6.05965018907E+05 2.12000823523E+02 4.66694940118E+05 1.63447234127E+02 4.92284348271E+05 1.72247151788E+02 5.90823362085E+05 2.06658248861E+02 
2.81854200000E-02 3.43850400000E-02 4.05846600000E-02 3.45980381320E+05 1.21201333486E+02 2.77463060051E+05 9.73202915096E+01 4.02219565294E+05 1.40826977411E+02 3.86028924932E+05 1.35223702844E+02 3.09576447357E+05 1.08576064522E+02 3.13607148257E+05 1.09865408523E+02 3.64581320909E+05 1.27652867558E+02 
4.05846600000E-02 4.95116000000E-02 5.84385400000E-02 2.15639383140E+05 7.93259590578E+01 1.81002030754E+05 6.66737695357E+01 2.42257757236E+05 8.90545800917E+01 2.40601310031E+05 8.85036312384E+01 2.01952041900E+05 7.43853568079E+01 1.95461548594E+05 7.19065746436E+01 2.19587667230E+05 8.07237641464E+01 
5.84385400000E-02 7.12925900000E-02 8.41466400000E-02 1.29552436254E+05 5.11126157377E+01 1.13489575686E+05 4.48356901887E+01 1.40896442464E+05 5.55455049345E+01 1.44549690755E+05 5.70278832652E+01 1.26626005924E+05 5.00230089052E+01 1.17429577824E+05 4.63309046453E+01 1.27711251096E+05 5.03481277695E+01 
8.41466400000E-02 1.02655420000E-01 1.21164200000E-01 7.43891504822E+04 3.22579242113E+01 6.79194316217E+04 2.95009099102E+01 7.83533222776E+04 3.39413192671E+01 8.30008961740E+04 3.59907235197E+01 7.57814645702E+04 3.29138134113E+01 6.74279932478E+04 2.92403776775E+01 7.10207862995E+04 3.07657918383E+01 
1.21164200000E-01 1.47815250000E-01 1.74466300000E-01 3.99624674693E+04 1.95714140662E+01 3.80332599786E+04 1.86570453303E+01 4.07573471881E+04 1.99396060533E+01 4.45889022658E+04 2.18365248421E+01 4.24359749664E+04 2.08157918529E+01 3.62227897302E+04 1.77403885701E+01 3.69430816174E+04 1.80738318474E+01 
1.74466300000E-01 2.12841650000E-01 2.51217000000E-01 1.93969877579E+04 1.13651254565E+01 1.92338783399E+04 1.12907026806E+01 1.91602738433E+04 1.12120160746E+01 2.16426470251E+04 1.26806948855E+01 2.14604831649E+04 1.25973532870E+01 1.75817707233E+04 1.03017065238E+01 1.73671216814E+04 1.01627618646E+01 
2.51217000000E-01 3.06474300000E-01 3.61731600000E-01 8.09261619797E+03 6.04448381600E+00 8.34682021094E+03 6.24638767220E+00 7.74908520922E+03 5.77994021745E+00 9.02956164372E+03 6.74411464863E+00 9.31313010411E+03 6.96924359411E+00 7.33526748615E+03 5.47894028602E+00 7.02385336264E+03 5.23907583338E+00 
3.61731600000E-01 4.41297500000E-01 5.20863400000E-01 2.77738309948E+03 3.17764106157E+00 2.98448058005E+03 3.42171568385E+00 2.57225396877E+03 2.93873574423E+00 3.09894210645E+03 3.54542900573E+00 3.32999553540E+03 3.81768097048E+00 2.51746148789E+03 2.88033863659E+00 2.33151957635E+03 2.66375146708E+00 
5.20863400000E-01 6.35431700000E-01 7.50000000000E-01 7.02005194928E+02 1.31946533291E+00 8.03074928608E+02 1.49860191044E+00 6.18736736167E+02 1.16963740749E+00 7.83284492687E+02 1.47218601095E+00 8.96051830151E+02 1.67203394981E+00 6.36306170233E+02 1.19601323842E+00 5.60828725955E+02 1.06019365743E+00 
#nx: 3


==> results/ZJ_h/DSS07_run_hadsum/LO.zbin3.dat <==
#labels: zbin3_lower[1] zbin3_center[2] zbin3_upper[3] tot_scale01[4] tot_scale01_Err[5] tot_scale02[6] tot_scale02_Err[7] tot_scale03[8] tot_scale03_Err[9] tot_scale04[10] tot_scale04_Err[11] tot_scale05[12] tot_scale05_Err[13] tot_scale06[14] tot_scale06_Err[15] tot_scale07[16] tot_scale07_Err[17]
#neval: 540000000
#overflow:lower center upper 9.43003471280E+00 2.96945174714E-02 1.15537282290E+01 3.59845432942E-02 7.83332698426E+00 2.48975926713E-02 1.04977532343E+01 3.30507538629E-02 1.28619047888E+01 4.00517023738E-02 8.56327976779E+00 2.69690949459E-02 7.11332330968E+00 2.26123802501E-02 
3.16227800000E-03 3.85784750000E-03 4.55341700000E-03 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 
4.55341700000E-03 5.55497950000E-03 6.55654200000E-03 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 
6.55654200000E-03 7.99870850000E-03 9.44087500000E-03 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 
9.44087500000E-03 1.15174775000E-02 1.35940800000E-02 5.86949165645E+05 4.10282864703E+02 4.60997602122E+05 3.24596162958E+02 7.00863761183E+05 4.87557856125E+02 6.53336034222E+05 4.56520750345E+02 5.13122364704E+05 3.61152604443E+02 5.33046538744E+05 3.72714709469E+02 6.36487671287E+05 4.42895702694E+02 
1.35940800000E-02 1.65842100000E-02 1.95743400000E-02 4.60960467581E+05 2.87273045925E+02 3.71250820437E+05 2.33823907778E+02 5.38734272745E+05 3.33232985435E+02 5.13114609876E+05 3.19635514674E+02 4.13242216857E+05 2.60148631178E+02 4.18616733088E+05 2.60976648729E+02 4.89237296444E+05 3.02718054717E+02 
1.95743400000E-02 2.38798800000E-02 2.81854200000E-02 2.92168910645E+05 1.63305909496E+02 2.42480337726E+05 1.36756034921E+02 3.33067565526E+05 1.84972855007E+02 3.25227782227E+05 1.81714670558E+02 2.69909143934E+05 1.52162765943E+02 2.65328888611E+05 1.48349538657E+02 3.02465237593E+05 1.68026098465E+02 
2.81854200000E-02 3.43850400000E-02 4.05846600000E-02 1.82154545618E+05 9.87584609339E+01 1.56128314588E+05 8.53185204703E+01 2.02314447910E+05 1.09068015401E+02 2.02766946261E+05 1.09894251151E+02 1.73791024429E+05 9.49337027294E+01 1.65419888085E+05 8.97115810777E+01 1.83724814811E+05 9.90735402623E+01 
4.05846600000E-02 4.95116000000E-02 5.84385400000E-02 1.11525217410E+05 6.52641618052E+01 9.89698901300E+04 5.83581816519E+01 1.20564387473E+05 7.73357673480E+01 1.24146145673E+05 7.26247724177E+01 1.10167395961E+05 6.49367317027E+01 1.01278757076E+05 5.92845433570E+01 1.09485968870E+05 7.02544038607E+01 
5.84385400000E-02 7.12925900000E-02 8.41466400000E-02 6.60219704232E+04 3.84155533731E+01 6.05853656534E+04 3.54781966055E+01 6.94838548924E+04 4.02398109675E+01 7.34937576074E+04 4.27495137459E+01 6.74404840342E+04 3.94790591226E+01 5.99559529577E+04 3.48949371226E+01 6.30989654126E+04 3.65510411211E+01 
8.41466400000E-02 1.02655420000E-01 1.21164200000E-01 3.74259640900E+04 2.35211763729E+01 3.54816180789E+04 2.24250611359E+01 3.83740231972E+04 2.40155846814E+01 4.16617009333E+04 2.61757159057E+01 3.94965787526E+04 2.49549500156E+01 3.39871846897E+04 2.13649533004E+01 3.48477408319E+04 2.18135262191E+01 
1.21164200000E-01 1.47815250000E-01 1.74466300000E-01 1.98964662055E+04 1.41059505783E+01 1.94833288267E+04 1.38859015292E+01 1.98764706290E+04 1.40356275251E+01 2.21483947081E+04 1.56981690355E+01 2.16881559207E+04 1.54527824879E+01 1.80682581899E+04 1.28126664018E+01 1.80499214259E+04 1.27485309850E+01 
1.74466300000E-01 2.12841650000E-01 2.51217000000E-01 9.52582115869E+03 8.06120395306E+00 9.62827228975E+03 8.18798946540E+00 9.27580816896E+03 7.81977164650E+00 1.06040825353E+04 8.97124141177E+00 1.07179892789E+04 9.11210556707E+00 8.65046087842E+03 7.32204289096E+00 8.42335127684E+03 7.10263102397E+00 
2.51217000000E-01 3.06474300000E-01 3.61731600000E-01 3.94346425125E+03 4.74456626720E+00 4.11001782752E+03 4.97116357255E+00 3.74489056564E+03 4.48676090925E+00 4.38983736471E+03 5.27955180275E+00 4.57519351769E+03 5.53159248117E+00 3.58108686716E+03 4.30993519479E+00 3.40073620509E+03 4.07569466868E+00 
3.61731600000E-01 4.41297500000E-01 5.20863400000E-01 1.33329085269E+03 2.20139788766E+00 1.43461073916E+03 2.37947205183E+00 1.23295879260E+03 2.02839256812E+00 1.48422782795E+03 2.44992331995E+00 1.59700411936E+03 2.64805343035E+00 1.21075898743E+03 1.99953888423E+00 1.11964114890E+03 1.84237464956E+00 
5.20863400000E-01 6.35431700000E-01 7.50000000000E-01 3.30661398166E+02 8.81308710340E-01 3.72901399695E+02 9.90374903901E-01 2.94199533280E+02 7.86459750904E-01 3.68095458540E+02 9.80846993603E-01 4.15115437900E+02 1.10221889122E+00 3.00272296275E+02 8.00467802720E-01 2.67160435175E+02 7.14313020364E-01 
#nx: 3


==> results/ZJ_h/DSS07_run_hadsum/NLO.cross.dat <==
#labels: tot_scale01[1] tot_scale01_Err[2] tot_scale02[3] tot_scale02_Err[4] tot_scale03[5] tot_scale03_Err[6] tot_scale04[7] tot_scale04_Err[8] tot_scale05[9] tot_scale05_Err[10] tot_scale06[11] tot_scale06_Err[12] tot_scale07[13] tot_scale07_Err[14] qbqb_scale01[15] qbqb_scale01_Err[16] qbqb_scale02[17] qbqb_scale02_Err[18] qbqb_scale03[19] qbqb_scale03_Err[20] qbqb_scale04[21] qbqb_scale04_Err[22] qbqb_scale05[23] qbqb_scale05_Err[24] qbqb_scale06[25] qbqb_scale06_Err[26] qbqb_scale07[27] qbqb_scale07_Err[28] gqb_scale01[29] gqb_scale01_Err[30] gqb_scale02[31] gqb_scale02_Err[32] gqb_scale03[33] gqb_scale03_Err[34] gqb_scale04[35] gqb_scale04_Err[36] gqb_scale05[37] gqb_scale05_Err[38] gqb_scale06[39] gqb_scale06_Err[40] gqb_scale07[41] gqb_scale07_Err[42] qqb_scale01[43] qqb_scale01_Err[44] qqb_scale02[45] qqb_scale02_Err[46] qqb_scale03[47] qqb_scale03_Err[48] qqb_scale04[49] qqb_scale04_Err[50] qqb_scale05[51] qqb_scale05_Err[52] qqb_scale06[53] qqb_scale06_Err[54] qqb_scale07[55] qqb_scale07_Err[56] qbg_scale01[57] qbg_scale01_Err[58] qbg_scale02[59] qbg_scale02_Err[60] qbg_scale03[61] qbg_scale03_Err[62] qbg_scale04[63] qbg_scale04_Err[64] qbg_scale05[65] qbg_scale05_Err[66] qbg_scale06[67] qbg_scale06_Err[68] qbg_scale07[69] qbg_scale07_Err[70] gg_scale01[71] gg_scale01_Err[72] gg_scale02[73] gg_scale02_Err[74] gg_scale03[75] gg_scale03_Err[76] gg_scale04[77] gg_scale04_Err[78] gg_scale05[79] gg_scale05_Err[80] gg_scale06[81] gg_scale06_Err[82] gg_scale07[83] gg_scale07_Err[84] qg_scale01[85] qg_scale01_Err[86] qg_scale02[87] qg_scale02_Err[88] qg_scale03[89] qg_scale03_Err[90] qg_scale04[91] qg_scale04_Err[92] qg_scale05[93] qg_scale05_Err[94] qg_scale06[95] qg_scale06_Err[96] qg_scale07[97] qg_scale07_Err[98] qbq_scale01[99] qbq_scale01_Err[100] qbq_scale02[101] qbq_scale02_Err[102] qbq_scale03[103] qbq_scale03_Err[104] qbq_scale04[105] qbq_scale04_Err[106] qbq_scale05[107] qbq_scale05_Err[108] qbq_scale06[109] qbq_scale06_Err[110] qbq_scale07[111] qbq_scale07_Err[112] gq_scale01[113] gq_scale01_Err[114] gq_scale02[115] gq_scale02_Err[116] gq_scale03[117] gq_scale03_Err[118] gq_scale04[119] gq_scale04_Err[120] gq_scale05[121] gq_scale05_Err[122] gq_scale06[123] gq_scale06_Err[124] gq_scale07[125] gq_scale07_Err[126] qq_scale01[127] qq_scale01_Err[128] qq_scale02[129] qq_scale02_Err[130] qq_scale03[131] qq_scale03_Err[132] qq_scale04[133] qq_scale04_Err[134] qq_scale05[135] qq_scale05_Err[136] qq_scale06[137] qq_scale06_Err[138] qq_scale07[139] qq_scale07_Err[140]
#neval: 1485000000
5.69638705857E+04 6.50225855454E+01 5.77636016184E+04 6.04545554288E+01 5.43103568049E+04 6.94669960251E+01 5.00983077999E+04 7.50189069064E+01 5.45233517999E+04 6.98095972088E+01 6.05084901761E+04 5.74213060010E+01 6.01903997514E+04 6.12602150210E+01 -2.25614620929E+02 4.69275019492E-01 -1.82770448151E+02 4.31269645616E-01 -2.67291029120E+02 4.74953660683E-01 -2.81151418857E+02 5.85015871040E-01 -2.28052126050E+02 5.60030150177E-01 -1.85224651227E+02 3.85147591322E-01 -2.19442995791E+02 3.89789420309E-01 4.01098825705E+03 1.33443250173E+00 3.14767600844E+03 1.90009644690E+00 4.90314729065E+03 1.61808516252E+00 4.24189513791E+03 1.58281497346E+00 3.25362797271E+03 2.16067250979E+00 3.79026538152E+03 1.17457728818E+00 4.56668843767E+03 1.39984865023E+00 2.95995652886E+04 2.40041433005E+01 2.46847202996E+04 2.08720226085E+01 3.42871442413E+04 2.75785070445E+01 2.87520007171E+04 2.83774566062E+01 2.40602314221E+04 2.44697694278E+01 2.96577102091E+04 2.06055337623E+01 3.42638491293E+04 2.37166147126E+01 1.66023902007E+03 2.93935375161E+00 1.85171262793E+03 2.79339457706E+00 1.40287001012E+03 3.08591078090E+00 1.16534982532E+03 3.59948574514E+00 1.55187404196E+03 3.42167160796E+00 1.95731185107E+03 2.47007691887E+00 1.82743637997E+03 2.59248036642E+00 -2.16915364552E+03 1.05016724375E+00 -1.18975838821E+03 8.28333973054E-01 -3.18277620956E+03 1.32840245028E+00 -2.70180287857E+03 1.30643235166E+00 -1.48245273576E+03 1.03119822725E+00 -1.78148327907E+03 8.63369021087E-01 -2.61421756271E+03 1.09243450456E+00 1.77528992614E+04 3.94579481275E+01 2.21074329676E+04 3.74848191941E+01 1.21706549865E+04 4.14610202630E+01 1.26102041570E+04 4.51433142442E+01 1.95795157869E+04 4.30938393323E+01 2.08297095772E+04 3.50519650813E+01 1.70967991707E+04 3.69110236246E+01 3.83420596300E+03 2.91726155100E+00 3.93958998328E+03 2.78277382540E+00 3.56205825997E+03 3.07878190395E+00 3.94454817465E+03 3.58106000883E+00 4.22592014392E+03 3.41430506961E+00 3.69548426023E+03 2.43962029140E+00 3.55151249082E+03 2.55631922837E+00 4.09060262024E+03 1.39029856003E+00 3.30855554459E+03 1.94334403236E+00 4.89336219309E+03 1.67524861618E+00 4.33285402264E+03 1.64177283458E+00 3.44610429376E+03 2.21031122119E+00 3.86091248988E+03 1.20712182937E+00 4.56414157935E+03 1.45195895070E+00 -1.59358834957E+03 4.30792913193E+00 9.16592950700E+01 4.63272902059E+00 -3.51898437151E+03 4.29944279874E+00 -1.98490965263E+03 5.36572242326E+00 1.11643943430E+02 5.77101813922E+00 -1.30877635911E+03 3.53808698830E+00 -2.89151359435E+03 3.53230974202E+00 
#nx: 0


==> results/ZJ_h/DSS07_run_hadsum/NLO.cross1.dat <==
#labels: tot_scale01[1] tot_scale01_Err[2] tot_scale02[3] tot_scale02_Err[4] tot_scale03[5] tot_scale03_Err[6] tot_scale04[7] tot_scale04_Err[8] tot_scale05[9] tot_scale05_Err[10] tot_scale06[11] tot_scale06_Err[12] tot_scale07[13] tot_scale07_Err[14]
#neval: 1485000000
2.33459514002E+04 3.31973588827E+01 2.26860669509E+04 2.92776292530E+01 2.31567647092E+04 3.68319457424E+01 2.06754171299E+04 4.11174903524E+01 2.14279596467E+04 3.61814748011E+01 2.46921161951E+04 2.74683969407E+01 2.53980469260E+04 3.04435373321E+01 
#nx: 0


==> results/ZJ_h/DSS07_run_hadsum/NLO.cross2.dat <==
#labels: tot_scale01[1] tot_scale01_Err[2] tot_scale02[3] tot_scale02_Err[4] tot_scale03[5] tot_scale03_Err[6] tot_scale04[7] tot_scale04_Err[8] tot_scale05[9] tot_scale05_Err[10] tot_scale06[11] tot_scale06_Err[12] tot_scale07[13] tot_scale07_Err[14]
#neval: 1485000000
2.17741217203E+04 2.65342210770E+01 2.22185191856E+04 2.35214896679E+01 2.05818321838E+04 2.89666632819E+01 1.91259159524E+04 3.28628159171E+01 2.09945230430E+04 2.91158071521E+01 2.31422221522E+04 2.19353367082E+01 2.28835449470E+04 2.39307157063E+01 
#nx: 0


==> results/ZJ_h/DSS07_run_hadsum/NLO.cross3.dat <==
#labels: tot_scale01[1] tot_scale01_Err[2] tot_scale02[3] tot_scale02_Err[4] tot_scale03[5] tot_scale03_Err[6] tot_scale04[7] tot_scale04_Err[8] tot_scale05[9] tot_scale05_Err[10] tot_scale06[11] tot_scale06_Err[12] tot_scale07[13] tot_scale07_Err[14]
#neval: 1485000000
1.16132091070E+04 1.90919090801E+01 1.28656312937E+04 4.75295547440E+01 1.02634471575E+04 2.62683749079E+01 1.00465139124E+04 2.23312484437E+01 1.21089404690E+04 5.32410826445E+01 1.24640313151E+04 1.66684241942E+01 1.16998995225E+04 1.88954025172E+01 
#nx: 0


==> results/ZJ_h/DSS07_run_hadsum/NLO.zbin1.dat <==
#labels: zbin1_lower[1] zbin1_center[2] zbin1_upper[3] tot_scale01[4] tot_scale01_Err[5] tot_scale02[6] tot_scale02_Err[7] tot_scale03[8] tot_scale03_Err[9] tot_scale04[10] tot_scale04_Err[11] tot_scale05[12] tot_scale05_Err[13] tot_scale06[14] tot_scale06_Err[15] tot_scale07[16] tot_scale07_Err[17]
#neval: 1485000000
#overflow:lower center upper 4.19664515950E+01 3.39772219267E-01 5.05083127858E+01 4.56278917026E-01 3.65645944339E+01 2.69210898379E-01 4.53169803203E+01 4.18174581355E-01 5.34209049053E+01 5.63593539169E-01 3.90363913415E+01 2.82986042445E-01 3.35704742921E+01 2.24924572969E-01 
#3.16227800000E-03 3.85784750000E-03 4.55341700000E-03 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 
#4.55341700000E-03 5.55497950000E-03 6.55654200000E-03 2.16311624719E+02 4.48578648119E+01 1.89048612877E+02 4.15370379933E+01 2.07974411135E+02 4.35884092792E+01 2.69657168498E+02 5.59089820121E+01 2.35674264373E+02 5.17699509432E+01 1.77530078843E+02 3.68215286040E+01 1.70686817292E+02 3.57782914282E+01 
6.55654200000E-03 7.99870850000E-03 9.44087500000E-03 -1.48695636860E+04 8.01714617137E+02 1.04302817410E+02 6.72425114712E+02 -3.69604534036E+04 9.08243873067E+02 -1.85257713711E+04 9.99736298365E+02 1.37357905800E+02 8.38450858135E+02 -1.22093666536E+04 6.57828073074E+02 -3.03397298133E+04 7.45353316332E+02 
9.44087500000E-03 1.15174775000E-02 1.35940800000E-02 5.23987307850E+04 2.29275676410E+03 8.89163266550E+04 1.72818062644E+03 -1.45486391349E+04 2.87624809780E+03 -3.00815853210E+04 2.84885855384E+03 4.66786994620E+04 2.14557689652E+03 1.05616798612E+05 1.88951113223E+03 7.12022773895E+04 2.36713973795E+03 
1.35940800000E-02 1.65842100000E-02 1.95743400000E-02 2.44160871893E+05 2.00575904863E+03 2.38749999934E+05 1.54357095794E+03 2.16887314014E+05 2.44663421979E+03 1.58527425242E+05 2.49156279710E+03 1.97418806130E+05 1.91577153613E+03 2.96070732429E+05 1.65370100535E+03 3.02168528586E+05 2.01501230725E+03 
1.95743400000E-02 2.38798800000E-02 2.81854200000E-02 2.94672625721E+05 1.63185697838E+03 2.77776127695E+05 1.29993662973E+03 2.85807708035E+05 1.91572626218E+03 2.28778526083E+05 2.02518139126E+03 2.47300294605E+05 1.61140405842E+03 3.32763864150E+05 1.34704180498E+03 3.48790613411E+05 1.57945405035E+03 
2.81854200000E-02 3.43850400000E-02 4.05846600000E-02 2.54016663201E+05 1.13700451646E+03 2.37120999104E+05 9.30828553509E+02 2.57023699041E+05 1.27807816875E+03 2.14582675999E+05 1.41010355514E+03 2.19171968727E+05 1.15263330070E+03 2.75436394843E+05 9.39189087578E+02 2.92065053632E+05 1.05487282265E+03 
4.05846600000E-02 4.95116000000E-02 5.84385400000E-02 1.86291375869E+05 7.09069185246E+02 1.75334064251E+05 6.00237030608E+02 1.90740939249E+05 7.84094492983E+02 1.66873885624E+05 8.77786402138E+02 1.66723342653E+05 7.42435902295E+02 1.95721767544E+05 5.86925415186E+02 2.06275657371E+05 6.48177452016E+02 
5.84385400000E-02 7.12925900000E-02 8.41466400000E-02 1.25693334881E+05 4.70545755110E+02 1.19857567185E+05 4.15284400438E+02 1.29822359572E+05 4.99003777868E+02 1.16878939580E+05 5.83573113285E+02 1.15988320999E+05 5.14657960030E+02 1.29292184941E+05 3.88730459059E+02 1.35720747518E+05 4.12185970009E+02 
8.41466400000E-02 1.02655420000E-01 1.21164200000E-01 7.92554862064E+04 2.97633483094E+02 7.63302665766E+04 2.81745146211E+02 8.18310498455E+04 3.07932959329E+02 7.56212661976E+04 3.68810802263E+02 7.46454219738E+04 3.49017635683E+02 8.02571607645E+04 2.46115447923E+02 8.34711312002E+04 2.54550735394E+02 
1.21164200000E-01 1.47815250000E-01 1.74466300000E-01 4.64202548757E+04 1.67397683453E+02 4.53291186861E+04 1.64957320549E+02 4.76610631077E+04 1.67670528413E+02 4.51925932493E+04 2.07149751402E+02 4.47114631634E+04 2.04467499677E+02 4.64003414185E+04 1.38536776183E+02 4.76802360767E+04 1.38751452495E+02 
1.74466300000E-01 2.12841650000E-01 2.51217000000E-01 2.45580386376E+04 9.70367595422E+01 2.44039021673E+04 1.01205222102E+02 2.49637696165E+04 9.37406949141E+01 2.43975308828E+04 1.19577757480E+02 2.42983951670E+04 1.25240166662E+02 2.42401142933E+04 8.04113115652E+01 2.45377370653E+04 7.77359820397E+01 
2.51217000000E-01 3.06474300000E-01 3.61731600000E-01 1.11798717325E+04 4.93624853527E+01 1.12875563819E+04 5.58184490692E+01 1.12364042772E+04 4.61829320806E+01 1.13027696399E+04 6.09433465948E+01 1.13412830067E+04 6.90720900484E+01 1.09189229629E+04 4.12071779822E+01 1.08660465444E+04 3.83405165926E+01 
3.61731600000E-01 4.41297500000E-01 5.20863400000E-01 4.17312266882E+03 2.34267433220E+01 4.32425626453E+03 2.49977398168E+01 4.12719884385E+03 2.08436987037E+01 4.28186323657E+03 2.88354854186E+01 4.39079221100E+03 3.07970395551E+01 4.02485636867E+03 1.94938106520E+01 3.93799910408E+03 1.73986396767E+01 
5.20863400000E-01 6.35431700000E-01 7.50000000000E-01 1.20115569188E+03 8.03621301735E+00 1.29169994107E+03 9.57075195427E+00 1.14356204708E+03 6.96358900207E+00 1.25973559907E+03 9.83848434608E+00 1.32880282673E+03 1.17571903124E+01 1.14178272314E+03 6.73260110105E+00 1.07235414495E+03 5.85283816380E+00 
#nx: 3


==> results/ZJ_h/DSS07_run_hadsum/NLO.zbin2.dat <==
#labels: zbin2_lower[1] zbin2_center[2] zbin2_upper[3] tot_scale01[4] tot_scale01_Err[5] tot_scale02[6] tot_scale02_Err[7] tot_scale03[8] tot_scale03_Err[9] tot_scale04[10] tot_scale04_Err[11] tot_scale05[12] tot_scale05_Err[13] tot_scale06[14] tot_scale06_Err[15] tot_scale07[16] tot_scale07_Err[17]
#neval: 1485000000
#overflow:lower center upper 3.08841075664E+01 2.29870987343E-01 3.46014283125E+01 2.92122086279E-01 2.83174081300E+01 1.87115348598E-01 3.33502260158E+01 2.83414657583E-01 3.65558638955E+01 3.61158501124E-01 2.87522168671E+01 1.90919632969E-01 2.60116825178E+01 1.55801795562E-01 
#3.16227800000E-03 3.85784750000E-03 4.55341700000E-03 3.10852828977E+03 2.22796185700E+02 2.74189002498E+03 2.05334544030E+02 3.44649676776E+03 2.40827500201E+02 3.86414503492E+03 2.76897671966E+02 3.40834619393E+03 2.55191224362E+02 2.55702558365E+03 1.83298225667E+02 2.83499881378E+03 1.98130976255E+02 
#4.55341700000E-03 5.55497950000E-03 6.55654200000E-03 -8.07326339108E+04 1.16639845363E+03 -3.92301071370E+04 1.01704546954E+03 -1.31610460794E+05 1.34828400298E+03 -1.00361795528E+05 1.45061834826E+03 -4.87573725445E+04 1.26482917138E+03 -6.64068649258E+04 9.59096578166E+02 -1.08247361228E+05 1.10867457303E+03 
6.55654200000E-03 7.99870850000E-03 9.44087500000E-03 -5.77459003401E+05 1.78406903613E+03 -2.92035775004E+05 1.49360389814E+03 -9.33734688831E+05 2.17726998901E+03 -7.18692753686E+05 2.22016185108E+03 -3.63458166982E+05 1.85860242192E+03 -4.74550572027E+05 1.46627251013E+03 -7.67327527682E+05 1.78939138437E+03 
9.44087500000E-03 1.15174775000E-02 1.35940800000E-02 1.52050054414E+05 2.57688022470E+03 2.45988782236E+05 2.04085543379E+03 6.16587128040E+03 3.11528976253E+03 6.99546985200E+03 3.19027316729E+03 1.73646897618E+05 2.52747498746E+03 2.45105723485E+05 2.12626760744E+03 1.56914883008E+05 2.56888215077E+03 
1.35940800000E-02 1.65842100000E-02 1.95743400000E-02 4.39239075956E+05 1.86904718696E+03 4.24670764489E+05 1.51546242632E+03 4.28848250738E+05 2.19250289808E+03 3.53255315239E+05 2.31627985898E+03 3.84328560428E+05 1.87768495280E+03 4.88271139271E+05 1.54390861097E+03 5.09492058497E+05 1.80954451895E+03 
1.95743400000E-02 2.38798800000E-02 2.81854200000E-02 3.58664160519E+05 1.24976787105E+03 3.40564723476E+05 1.04067629934E+03 3.62882427669E+05 1.42968818958E+03 3.09374562480E+05 1.54784404426E+03 3.18362717540E+05 1.28749894369E+03 3.84925135217E+05 1.03323353860E+03 4.06458985914E+05 1.18087237646E+03 
2.81854200000E-02 3.43850400000E-02 4.05846600000E-02 2.58798199649E+05 7.68108441164E+02 2.44375256536E+05 6.62830549667E+02 2.66784203627E+05 8.56379356633E+02 2.34930600232E+05 9.51032309940E+02 2.34257222330E+05 8.20028228575E+02 2.70048716537E+05 6.35208821440E+02 2.85945274473E+05 7.07732540160E+02 
4.05846600000E-02 4.95116000000E-02 5.84385400000E-02 1.76046003779E+05 4.77992736371E+02 1.67202822901E+05 4.30677690291E+02 1.82567025902E+05 5.20352154237E+02 1.64727782953E+05 5.91355509340E+02 1.62456810238E+05 5.32499425848E+02 1.80337464107E+05 4.00835798465E+02 1.90242989086E+05 4.30459943275E+02 
5.84385400000E-02 7.12925900000E-02 8.41466400000E-02 1.14436091219E+05 3.14604816147E+02 1.09562204364E+05 2.91057864744E+02 1.18946255643E+05 3.29109038226E+02 1.09787631218E+05 3.89516374975E+02 1.07772233839E+05 3.60250552866E+02 1.15524417816E+05 2.60159436313E+02 1.21120898896E+05 2.72143889230E+02 
8.41466400000E-02 1.02655420000E-01 1.21164200000E-01 6.98090802676E+04 1.91468222544E+02 6.73362214854E+04 1.84962028544E+02 7.24460249327E+04 1.94726585349E+02 6.81263688724E+04 2.36835810831E+02 6.66809149682E+04 2.28769749767E+02 6.97141744010E+04 1.58516450908E+02 7.25392947944E+04 1.61240234929E+02 
1.21164200000E-01 1.47815250000E-01 1.74466300000E-01 3.97436048737E+04 1.11640247106E+02 3.87405456759E+04 1.11102277937E+02 4.10580614728E+04 1.10135306670E+02 3.93954113225E+04 1.38140303754E+02 3.86334087068E+04 1.37494216859E+02 3.92883232563E+04 9.23811924671E+01 4.04987064356E+04 9.11747684398E+01 
1.74466300000E-01 2.12841650000E-01 2.51217000000E-01 2.04249031309E+04 6.28108178641E+01 2.01061836718E+04 6.55294448990E+01 2.09491198152E+04 6.01313558683E+01 2.05328940286E+04 7.75943391859E+01 2.01774619720E+04 8.10055713750E+01 2.00021040036E+04 5.20753381089E+01 2.03935372131E+04 4.98997556107E+01 
2.51217000000E-01 3.06474300000E-01 3.61731600000E-01 9.04226013518E+03 3.21202148263E+01 9.01562742375E+03 3.44055397081E+01 9.17371442913E+03 2.97017734861E+01 9.21785265814E+03 3.96528463434E+01 9.12027027101E+03 4.25139840025E+01 8.77096717512E+03 2.66513107937E+01 8.82200477855E+03 2.46822710330E+01 
3.61731600000E-01 4.41297500000E-01 5.20863400000E-01 3.27803197254E+03 1.42225831894E+01 3.30878124849E+03 1.61980613721E+01 3.28850527920E+03 1.29998077394E+01 3.38154003247E+03 1.74991075300E+01 3.36760050671E+03 1.99770326775E+01 3.15344388184E+03 1.18452354475E+01 3.12782858805E+03 1.08471767072E+01 
5.20863400000E-01 6.35431700000E-01 7.50000000000E-01 8.97852106720E+02 4.92554237941E+00 9.33719236945E+02 5.74929722001E+00 8.77197138549E+02 4.33456303056E+00 9.41137875500E+02 6.03102762230E+00 9.60596508889E+02 7.06309788955E+00 8.54051714849E+02 4.12479107200E+00 8.23019077140E+02 3.64033566251E+00 
#nx: 3


==> results/ZJ_h/DSS07_run_hadsum/NLO.zbin3.dat <==
#labels: zbin3_lower[1] zbin3_center[2] zbin3_upper[3] tot_scale01[4] tot_scale01_Err[5] tot_scale02[6] tot_scale02_Err[7] tot_scale03[8] tot_scale03_Err[9] tot_scale04[10] tot_scale04_Err[11] tot_scale05[12] tot_scale05_Err[13] tot_scale06[14] tot_scale06_Err[15] tot_scale07[16] tot_scale07_Err[17]
#neval: 1485000000
#overflow:lower center upper 4.62204419763E+00 7.36279606828E-01 7.30394845665E+00 7.34273802236E-01 1.16180005445E+00 8.28135877770E-01 2.88227907278E+00 9.27556324362E-01 6.23077538694E+00 9.01489560239E-01 5.27463164051E+00 6.09361320382E-01 2.18469978101E+00 6.85415454732E-01 
3.16227800000E-03 3.85784750000E-03 4.55341700000E-03 -1.86975715728E+05 2.64665595744E+03 -1.16506641249E+05 3.64042270737E+03 -2.60539651460E+05 5.06498355222E+03 -2.31124431126E+05 3.26452267641E+03 -1.43998076934E+05 4.49069321108E+03 -1.54500080486E+05 2.19080005437E+03 -2.15275010739E+05 4.19202906280E+03 
4.55341700000E-03 5.55497950000E-03 6.55654200000E-03 -4.52265133031E+05 1.89331097889E+03 -2.68835166191E+05 1.94460208860E+03 -6.59075381241E+05 3.20529713257E+03 -5.60120438012E+05 2.34163997137E+03 -3.32925467567E+05 2.40276173901E+03 -3.73139899932E+05 1.56379142312E+03 -5.43749354457E+05 2.65028792864E+03 
6.55654200000E-03 7.99870850000E-03 9.44087500000E-03 -5.72975923922E+05 2.45649842363E+03 -2.90205792848E+05 1.81013868397E+03 -8.96822819998E+05 3.42812546741E+03 -7.09684689584E+05 3.03269510891E+03 -3.59435343376E+05 2.23687324650E+03 -4.72696282453E+05 2.03192143563E+03 -7.39812710699E+05 2.83562222282E+03 
9.44087500000E-03 1.15174775000E-02 1.35940800000E-02 2.08820985233E+05 2.18383775978E+03 2.70538085147E+05 1.87075685963E+03 1.30641068060E+05 2.37202602742E+03 1.15232915155E+05 2.52730480251E+03 2.21539711792E+05 2.23469917688E+03 2.69200885810E+05 1.85747876757E+03 2.22351303408E+05 2.06255259813E+03 
1.35940800000E-02 1.65842100000E-02 1.95743400000E-02 3.25239492702E+05 1.25515286119E+03 3.11628454395E+05 1.16466552161E+03 3.33876967858E+05 1.36746647504E+03 2.88905586914E+05 1.50001458245E+03 2.93107912985E+05 1.33972623485E+03 3.43965524361E+05 1.08668730178E+03 3.63872224666E+05 1.17472479691E+03 
1.95743400000E-02 2.38798800000E-02 2.81854200000E-02 2.29922401878E+05 7.74930970558E+02 2.19116611603E+05 7.46288524121E+02 2.38736302451E+05 8.19292884091E+02 2.12474658802E+05 9.17138995280E+02 2.11262245845E+05 8.68148998635E+02 2.37692044922E+05 6.82741321848E+02 2.51608186550E+05 7.08086562208E+02 
2.81854200000E-02 3.43850400000E-02 4.05846600000E-02 1.54667337471E+05 4.73624022289E+02 1.47360539696E+05 4.62707148587E+02 1.61539328294E+05 4.97019554560E+02 1.46437119642E+05 5.55991064259E+02 1.43848207530E+05 5.39519104356E+02 1.57519023207E+05 4.14467897568E+02 1.66247311761E+05 4.26464327631E+02 
4.05846600000E-02 4.95116000000E-02 5.84385400000E-02 1.01876457045E+05 2.81454633814E+02 9.73218730453E+04 2.74054272220E+02 1.06529048664E+05 2.95769652158E+02 9.86709078242E+04 3.32781214513E+02 9.61190347080E+04 3.23350513687E+02 1.02263916439E+05 2.43521662762E+02 1.07544773933E+05 2.55211223960E+02 
5.84385400000E-02 7.12925900000E-02 8.41466400000E-02 6.40103543184E+04 1.87948804880E+02 6.15292870349E+04 1.82895407608E+02 6.66675368237E+04 1.92504502493E+02 6.29375860445E+04 2.22453450208E+02 6.12247588181E+04 2.17419477692E+02 6.35602306684E+04 1.60979292915E+02 6.63632781362E+04 1.65812563949E+02 
8.41466400000E-02 1.02655420000E-01 1.21164200000E-01 3.81767266808E+04 1.14540523089E+02 3.69998137847E+04 1.16534142112E+02 3.95329625917E+04 1.10237074562E+02 3.80312624865E+04 1.33342017462E+02 3.70709452153E+04 1.36403908332E+02 3.75841275121E+04 9.88008437466E+01 3.88932459183E+04 9.68139492454E+01 
1.21164200000E-01 1.47815250000E-01 1.74466300000E-01 2.13350100630E+04 6.42858301060E+01 2.08442734043E+04 6.55284935495E+01 2.20047926912E+04 6.38336261565E+01 2.14970747713E+04 7.52947532257E+01 2.09970036894E+04 7.74131756043E+01 2.08668857202E+04 5.61682388853E+01 2.14110947417E+04 5.57841118056E+01 
1.74466300000E-01 2.12841650000E-01 2.51217000000E-01 1.06922297450E+04 3.58039239563E+01 1.05207721156E+04 3.69355359611E+01 1.09635472375E+04 3.61668996817E+01 1.08845981778E+04 4.15063880186E+01 1.06505855847E+04 4.34038380492E+01 1.03747849944E+04 3.13528830580E+01 1.05546930783E+04 3.15480701899E+01 
2.51217000000E-01 3.06474300000E-01 3.61731600000E-01 4.59812303381E+03 1.76753805227E+01 4.57061412179E+03 1.85247193961E+01 4.67704828480E+03 1.73091257993E+01 4.72052498121E+03 2.05427018662E+01 4.65357565728E+03 2.20188542631E+01 4.42999070150E+03 1.50842562442E+01 4.47096823416E+03 1.55115442217E+01 
3.61731600000E-01 4.41297500000E-01 5.20863400000E-01 1.63351267531E+03 8.18152447682E+00 1.63299340734E+03 8.74725772362E+00 1.64575759456E+03 8.38759227100E+00 1.69380738270E+03 9.44020272916E+00 1.66596540827E+03 1.02550530383E+01 1.56734606141E+03 7.36783850818E+00 1.56009951431E+03 7.55443741588E+00 
5.20863400000E-01 6.35431700000E-01 7.50000000000E-01 4.33781265878E+02 2.76516745144E+00 4.44141025137E+02 2.93596303793E+00 4.28037987861E+02 2.75634384576E+00 4.56908874929E+02 3.18424249481E+00 4.59228185637E+02 3.47809576089E+00 4.11752522207E+02 2.45694669587E+00 4.00624106804E+02 2.42898728775E+00 
#nx: 3


==> results/ZJ_h/DSS07_run_hadsum/data.zbin1.dat <==
#Column 1 (Left Edge)   Column 2 (Center)     Column 3 (Right Edge)    Column 4    Column 5    Column 6     Column 7    Column 8    Column 9   
#0.003162278            0.0038578475           0.004553417             (No value given)  0.1          0.0          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
#0.004553417            0.0055554795           0.006556542             (No value given)  0.1          0.0          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
0.006556542            0.0074987085           0.009440875             5.675961          1.877081          2.13          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
0.009440875            0.0115174775           0.01359408              21.34424          2.724032          3.4          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
0.01359408             0.01658471             0.01957434              45.09753          3.69695           4.8          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
0.01957434             0.02387988             0.02818542              67.7106           4.193027          7.5          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
0.02818542             0.03438555             0.04058466              63.5388           3.515332          7.3          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
0.04058466             0.0495116              0.05843854              47.4568           2.590727          4.4          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
0.05843854             0.07129259             0.08414664              31.19883          1.658187          2.4          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
0.08414664             0.10264092             0.1211642               19.12342          1.044105          1.4          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
0.1211642              0.14731575             0.1744663               10.51926          0.6194614         1          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
0.1744663              0.21234115             0.251217                5.494127          0.3460059         0.78          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
0.251217               0.3064743              0.3617316               2.418814          0.1860372         0.29          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
0.3617316              0.4417975              0.5208634               0.7764993         0.08081076        0.101          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
0.5208634              0.6354317              0.75                    0.2251899         0.03627747        0.039          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1




==> results/ZJ_h/DSS07_run_hadsum/data.zbin2.dat <==
#Column 1 (Left Edge)   Column 2 (Center)     Column 3 (Right Edge)    Column 4          Column 5    Column 6     Column 7    Column 8    Column 9   
#0.003162278            0.0038578475           0.004553417             (No value given)  0.1          0.0          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
#0.004553417            0.0055554795           0.006556542             (No value given)  0.1          0.0          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
0.006556542            0.0074987085           0.009440875             37.67526          5.19257          9          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
0.009440875            0.0115174775           0.01359408              79.20792          7.273499         10.4          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
0.01359408             0.01658471             0.01957434              110.0235          7.522759         13          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
0.01957434             0.02387988             0.02818542              105.5449          6.701473         9          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
0.02818542             0.03438555             0.04058466              82.37061          5.032974         8.8          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
0.04058466             0.0495116              0.05843854              55.06095          3.356059         6.7          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
0.05843854             0.07129259             0.08414664              33.57431          2.060796         3.6          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
0.08414664             0.10264092             0.1211642               20.83378          1.325425         1.7          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
0.1211642              0.14731575             0.1744663               11.35402          0.7786654        1          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
0.1744663              0.21234115             0.251217                6.055146          0.4591689        0.58          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
0.251217               0.3064743              0.3617316               2.552268          0.2290315        0.24          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
0.3617316              0.4417975              0.5208634               0.9469659         0.1136626        0.101          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
0.5208634              0.6354317              0.75                    0.2598675         0.04964695       0.032          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1




==> results/ZJ_h/DSS07_run_hadsum/data.zbin3.dat <==
#Column 1 (Left Edge)   Column 2 (Center)     Column 3 (Right Edge)    Column 4          Column 5    Column 6     Column 7    Column 8    Column 9   
0.003162278            0.0038578475           0.004553417             26.50284         7.553603       15.8          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
0.004553417            0.0055554795           0.006556542             81.04057        13.12893       21.1          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
0.006556542            0.0074987085           0.009440875             153.2212        16.93485       27          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
0.009440875            0.0115174775           0.01359408              181.98          17.25507       25          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
0.01359408             0.01658471             0.01957434              159.073         14.1346        22          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
0.01957434             0.02387988             0.02818542              123.8543        10.65504       17          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
0.02818542             0.03438555             0.04058466              88.94359        7.738496       12.3          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
0.04058466             0.0495116              0.05843854              58.2669         5.042561       7.8          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
0.05843854             0.07129259             0.08414664              32.73613        2.926196       4.1          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
0.08414664             0.10264092             0.1211642               18.67634        1.814538       2.5          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
0.1211642              0.14731575             0.1744663               10.38097        1.059111       1.6          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
0.1744663              0.21234115             0.251217                5.133965        0.6022578      0.79          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
0.251217               0.3064743              0.3617316               2.195547        0.3082812      0.35          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
0.3617316              0.4417975              0.5208634               0.7047325       0.1245201      0.124          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
0.5208634              0.6354317              0.75                    0.1414472       0.05285846     0.029          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1


==> results/ZJ_h/DSS07_run_hadsum/zbin1.dat <==
##https://arxiv.org/pdf/2208.11691.pdf
#https://lhcbproject.web.cern.ch/Publications/p/LHCb-PAPER-2022-013.html
# zdown zup  F(z) F(z)_err
0.003162278           0.004553417             Nan                     Nan 
0.004553417           0.006556542             Nan                     Nan 
0.006556542           0.009440875             5.675961          1.877081
0.009440875           0.01359408              21.34424          2.724032 
0.01359408            0.01957434              45.09753          3.69695     
0.01957434            0.02818542              67.7106           4.193027 
0.02818542            0.04058466              63.5388           3.515332    
0.04058466            0.05843854              47.4568           2.590727     
0.05843854            0.08414664              31.19883          1.658187    
0.08414664            0.1211642               19.12342          1.044105        
0.1211642             0.1744663               10.51926          0.6194614  
0.1744663             0.251217                5.494127          0.3460059     
0.251217              0.3617316               2.418814          0.1860372   
0.3617316             0.5208634               0.7764993         0.08081076    
0.5208634             0.75                    0.2251899         0.03627747   




==> results/ZJ_h/DSS07_run_hadsum/zbin2.dat <==
##https://arxiv.org/pdf/2208.11691.pdf
#https://lhcbproject.web.cern.ch/Publications/p/LHCb-PAPER-2022-013.html
# zdown zup  F(z) F(z)_err
0.003162278            0.004553417            Nan               Nan 
0.004553417            0.006556542            Nan               Nan 
0.006556542            0.009440875            37.67526          5.19257 
0.009440875            0.01359408             79.20792          7.273499 
0.01359408             0.01957434             110.0235          7.522759 
0.01957434             0.02818542             105.5449          6.701473        
0.02818542             0.04058466             82.37061          5.032974     
0.04058466             0.05843854             55.06095          3.356059     
0.05843854             0.08414664             33.57431          2.060796     
0.08414664             0.1211642              20.83378          1.325425     
0.1211642              0.1744663              11.35402          0.7786654   
0.1744663              0.251217               6.055146          0.4591689   
0.251217               0.3617316              2.552268          0.2290315   
0.3617316              0.5208634              0.9469659         0.1136626   
0.5208634              0.75                   0.2598675         0.04964695  




==> results/ZJ_h/DSS07_run_hadsum/zbin3.dat <==
##https://arxiv.org/pdf/2208.11691.pdf
#https://lhcbproject.web.cern.ch/Publications/p/LHCb-PAPER-2022-013.html
# zdown zup  F(z) F(z)_err
0.003162278            0.004553417             26.50284         7.553603     
0.004553417            0.006556542             81.04057        13.12893      
0.006556542            0.009440875             153.2212        16.93485      
0.009440875            0.01359408              181.98          17.25507      
0.01359408             0.01957434              159.073         14.1346       
0.01957434             0.02818542              123.8543        10.65504      
0.02818542             0.04058466              88.94359        7.738496      
0.04058466             0.05843854              58.2669         5.042561      
0.05843854             0.08414664              32.73613        2.926196      
0.08414664             0.1211642               18.67634        1.814538      
0.1211642              0.1744663               10.38097        1.059111      
0.1744663              0.251217                5.133965        0.6022578     
0.251217               0.3617316               2.195547        0.3082812     
0.3617316              0.5208634               0.7047325       0.1245201     
0.5208634              0.75                    0.1414472       0.05285846    


==> results/ZJ_h/DSS07_run_pion/LO.cross.dat <==
#labels: tot_scale01[1] tot_scale01_Err[2] tot_scale02[3] tot_scale02_Err[4] tot_scale03[5] tot_scale03_Err[6] tot_scale04[7] tot_scale04_Err[8] tot_scale05[9] tot_scale05_Err[10] tot_scale06[11] tot_scale06_Err[12] tot_scale07[13] tot_scale07_Err[14] qbqb_scale01[15] qbqb_scale01_Err[16] qbqb_scale02[17] qbqb_scale02_Err[18] qbqb_scale03[19] qbqb_scale03_Err[20] qbqb_scale04[21] qbqb_scale04_Err[22] qbqb_scale05[23] qbqb_scale05_Err[24] qbqb_scale06[25] qbqb_scale06_Err[26] qbqb_scale07[27] qbqb_scale07_Err[28] gqb_scale01[29] gqb_scale01_Err[30] gqb_scale02[31] gqb_scale02_Err[32] gqb_scale03[33] gqb_scale03_Err[34] gqb_scale04[35] gqb_scale04_Err[36] gqb_scale05[37] gqb_scale05_Err[38] gqb_scale06[39] gqb_scale06_Err[40] gqb_scale07[41] gqb_scale07_Err[42] qqb_scale01[43] qqb_scale01_Err[44] qqb_scale02[45] qqb_scale02_Err[46] qqb_scale03[47] qqb_scale03_Err[48] qqb_scale04[49] qqb_scale04_Err[50] qqb_scale05[51] qqb_scale05_Err[52] qqb_scale06[53] qqb_scale06_Err[54] qqb_scale07[55] qqb_scale07_Err[56] qbg_scale01[57] qbg_scale01_Err[58] qbg_scale02[59] qbg_scale02_Err[60] qbg_scale03[61] qbg_scale03_Err[62] qbg_scale04[63] qbg_scale04_Err[64] qbg_scale05[65] qbg_scale05_Err[66] qbg_scale06[67] qbg_scale06_Err[68] qbg_scale07[69] qbg_scale07_Err[70] gg_scale01[71] gg_scale01_Err[72] gg_scale02[73] gg_scale02_Err[74] gg_scale03[75] gg_scale03_Err[76] gg_scale04[77] gg_scale04_Err[78] gg_scale05[79] gg_scale05_Err[80] gg_scale06[81] gg_scale06_Err[82] gg_scale07[83] gg_scale07_Err[84] qg_scale01[85] qg_scale01_Err[86] qg_scale02[87] qg_scale02_Err[88] qg_scale03[89] qg_scale03_Err[90] qg_scale04[91] qg_scale04_Err[92] qg_scale05[93] qg_scale05_Err[94] qg_scale06[95] qg_scale06_Err[96] qg_scale07[97] qg_scale07_Err[98] qbq_scale01[99] qbq_scale01_Err[100] qbq_scale02[101] qbq_scale02_Err[102] qbq_scale03[103] qbq_scale03_Err[104] qbq_scale04[105] qbq_scale04_Err[106] qbq_scale05[107] qbq_scale05_Err[108] qbq_scale06[109] qbq_scale06_Err[110] qbq_scale07[111] qbq_scale07_Err[112] gq_scale01[113] gq_scale01_Err[114] gq_scale02[115] gq_scale02_Err[116] gq_scale03[117] gq_scale03_Err[118] gq_scale04[119] gq_scale04_Err[120] gq_scale05[121] gq_scale05_Err[122] gq_scale06[123] gq_scale06_Err[124] gq_scale07[125] gq_scale07_Err[126] qq_scale01[127] qq_scale01_Err[128] qq_scale02[129] qq_scale02_Err[130] qq_scale03[131] qq_scale03_Err[132] qq_scale04[133] qq_scale04_Err[134] qq_scale05[135] qq_scale05_Err[136] qq_scale06[137] qq_scale06_Err[138] qq_scale07[139] qq_scale07_Err[140]
#neval: 540000000
7.01619875197E+04 3.00066086288E+01 5.86627596303E+04 2.85487702369E+01 7.94793359075E+04 3.09124297058E+01 7.82724266350E+04 3.33312552234E+01 6.54409923889E+04 3.17092599873E+01 6.36044103892E+04 2.72965742778E+01 7.20491489330E+04 2.81186478751E+01 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 2.26749369116E+03 7.77437789022E-01 1.97070582851E+03 7.74032442051E-01 2.49089417940E+03 7.61876492545E-01 2.52979264200E+03 8.64534894092E-01 2.19857407701E+03 8.60420094394E-01 2.05544483334E+03 7.06601334852E-01 2.25789351827E+03 6.92074983849E-01 2.83069541320E+04 8.36277971527E+00 2.36515666743E+04 8.33473742988E+00 3.19985427106E+04 9.06506343257E+00 3.15861303748E+04 9.29265728064E+00 2.63904301003E+04 9.25967813007E+00 2.56567094979E+04 7.60536629155E+00 2.90020897218E+04 8.24270188535E+00 2.82779138032E+03 5.91889803244E-01 2.33943155246E+03 5.30781068996E-01 3.23277201868E+03 6.46748528792E-01 3.15488781320E+03 6.58865771367E-01 2.60992965951E+03 5.90526297785E-01 2.56335614009E+03 5.37527400707E-01 2.93039773682E+03 5.87196684045E-01 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 3.15483788795E+04 1.67128913569E+01 2.62800276101E+04 1.58055412808E+01 3.59393101363E+04 1.72910521895E+01 3.51862391952E+04 1.85612245941E+01 2.93088105250E+04 1.75526209989E+01 2.86056431297E+04 1.52057077550E+01 3.25859858983E+04 1.57310946724E+01 2.90096375668E+03 5.69286375945E-01 2.41205450651E+03 4.77909485979E-01 3.28545575307E+03 6.48059386440E-01 3.23778745755E+03 6.35477410594E-01 2.69204185587E+03 5.33363940286E-01 2.62886096300E+03 5.15836730727E-01 2.97724824341E+03 5.87148422993E-01 2.29478682147E+03 7.39792525979E-01 1.99666027357E+03 6.90820694798E-01 2.51976277213E+03 8.58565020500E-01 2.56024642360E+03 8.23538414354E-01 2.22753490327E+03 7.68826505884E-01 2.08018338434E+03 6.71823355959E-01 2.28406850454E+03 7.80070322764E-01 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 
#nx: 0


==> results/ZJ_h/DSS07_run_pion/LO.cross1.dat <==
#labels: tot_scale01[1] tot_scale01_Err[2] tot_scale02[3] tot_scale02_Err[4] tot_scale03[5] tot_scale03_Err[6] tot_scale04[7] tot_scale04_Err[8] tot_scale05[9] tot_scale05_Err[10] tot_scale06[11] tot_scale06_Err[12] tot_scale07[13] tot_scale07_Err[14]
#neval: 540000000
2.82937952764E+04 5.61754981525E+00 2.30656076255E+04 4.62181482593E+00 3.25527193206E+04 6.49586430575E+00 3.15973995700E+04 6.27798286978E+00 2.57585524161E+04 5.16495225886E+00 2.56279016072E+04 5.08536546151E+00 2.94853875711E+04 5.88030278057E+00 
#nx: 0


==> results/ZJ_h/DSS07_run_pion/LO.cross2.dat <==
#labels: tot_scale01[1] tot_scale01_Err[2] tot_scale02[3] tot_scale02_Err[4] tot_scale03[5] tot_scale03_Err[6] tot_scale04[7] tot_scale04_Err[8] tot_scale05[9] tot_scale05_Err[10] tot_scale06[11] tot_scale06_Err[12] tot_scale07[13] tot_scale07_Err[14]
#neval: 540000000
2.68714332366E+04 3.85722752996E+00 2.24704871972E+04 3.21934798538E+00 3.04706547010E+04 4.41062197500E+00 2.99816239153E+04 4.30363002226E+00 2.50710574771E+04 3.59185644750E+00 2.43572669087E+04 3.49636865759E+00 2.76195760741E+04 3.99793922373E+00 
#nx: 0


==> results/ZJ_h/DSS07_run_pion/LO.cross3.dat <==
#labels: tot_scale01[1] tot_scale01_Err[2] tot_scale02[3] tot_scale02_Err[4] tot_scale03[5] tot_scale03_Err[6] tot_scale04[7] tot_scale04_Err[8] tot_scale05[9] tot_scale05_Err[10] tot_scale06[11] tot_scale06_Err[12] tot_scale07[13] tot_scale07_Err[14]
#neval: 540000000
1.49667931382E+04 2.32246428030E+01 1.31244603736E+04 2.77985842916E+01 1.64255646315E+04 2.39769419596E+01 1.66600706637E+04 2.57829086864E+01 1.46089184742E+04 3.08708123216E+01 1.35920130010E+04 2.11369465528E+01 1.49165664049E+04 2.18213387596E+01 
#nx: 0


==> results/ZJ_h/DSS07_run_pion/LO.zbin1.dat <==
#labels: zbin1_lower[1] zbin1_center[2] zbin1_upper[3] tot_scale01[4] tot_scale01_Err[5] tot_scale02[6] tot_scale02_Err[7] tot_scale03[8] tot_scale03_Err[9] tot_scale04[10] tot_scale04_Err[11] tot_scale05[12] tot_scale05_Err[13] tot_scale06[14] tot_scale06_Err[15] tot_scale07[16] tot_scale07_Err[17]
#neval: 540000000
#overflow:lower center upper 1.41621181189E+01 4.56925344013E-02 1.89213177701E+01 5.99910432025E-02 1.11603980087E+01 3.64983320693E-02 1.58161782966E+01 5.10611509088E-02 2.11309681733E+01 6.70348774359E-02 1.28274259125E+01 4.13658697929E-02 1.01085287594E+01 3.30408069659E-02 
#3.16227800000E-03 3.85784750000E-03 4.55341700000E-03 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 
#4.55341700000E-03 5.55497950000E-03 6.55654200000E-03 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 
6.55654200000E-03 7.99870850000E-03 9.44087500000E-03 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 
9.44087500000E-03 1.15174775000E-02 1.35940800000E-02 3.32283732127E+05 2.53173000927E+02 2.23196536931E+05 1.68992752530E+02 4.38926782904E+05 3.36113526375E+02 3.71060699462E+05 2.82837349005E+02 2.49240975271E+05 1.88785172316E+02 3.00988718454E+05 2.29252755928E+02 3.97585678128E+05 3.04348005803E+02 
1.35940800000E-02 1.65842100000E-02 1.95743400000E-02 5.06932147911E+05 2.91206456148E+02 3.48654973130E+05 1.99032919891E+02 6.54457523062E+05 3.78539301510E+02 5.66111316914E+05 3.25382674991E+02 3.89353035887E+05 2.22379811054E+02 4.59174906957E+05 2.63657111672E+02 5.92798449548E+05 3.42715912512E+02 
1.95743400000E-02 2.38798800000E-02 2.81854200000E-02 4.79200060966E+05 2.39743589370E+02 3.43403426444E+05 1.70392688176E+02 5.98536735502E+05 3.01448912835E+02 5.35145832854E+05 2.67904787256E+02 3.83491291505E+05 1.90396058649E+02 4.34052800151E+05 2.17047003925E+02 5.42142938749E+05 2.72899987046E+02 
2.81854200000E-02 3.43850400000E-02 4.05846600000E-02 3.52039068177E+05 1.79716451074E+02 2.65122418868E+05 1.34011965899E+02 4.23482977103E+05 2.17882966135E+02 3.93144801566E+05 2.00837096474E+02 2.96076330686E+05 1.49751780986E+02 3.18868394201E+05 1.62695900898E+02 3.83578129049E+05 1.97239627794E+02 
4.05846600000E-02 4.95116000000E-02 5.84385400000E-02 2.23631333079E+05 1.25603691014E+02 1.79471386923E+05 9.97235804907E+01 2.57306344893E+05 1.45757432732E+02 2.49743727552E+05 1.40361075821E+02 2.00425416304E+05 1.11433852127E+02 2.02559704085E+05 1.13710437593E+02 2.33060239187E+05 1.31950912018E+02 
5.84385400000E-02 7.12925900000E-02 8.41466400000E-02 1.34159897466E+05 7.87006550808E+01 1.13874548048E+05 6.62460913012E+01 1.48262714006E+05 8.75725258335E+01 1.49825585842E+05 8.79477669808E+01 1.27170279833E+05 7.40251476726E+01 1.21518405889E+05 7.12483378256E+01 1.34291516354E+05 7.92768302552E+01 
8.41466400000E-02 1.02655420000E-01 1.21164200000E-01 7.66124659989E+04 4.94358632863E+01 6.86057520470E+04 4.39148634939E+01 8.13496752116E+04 5.28443452181E+01 8.55587250162E+04 5.52480066028E+01 7.66162870052E+04 4.90747814178E+01 6.93932974150E+04 4.47524020853E+01 7.36836561689E+04 4.78359467840E+01 
1.21164200000E-01 1.47815250000E-01 1.74466300000E-01 4.08225216616E+04 2.93171573531E+01 3.86563276491E+04 2.75769724489E+01 4.15736018454E+04 3.00285122738E+01 4.55895653324E+04 3.27638557492E+01 4.31699847102E+04 3.08170661442E+01 3.69757765259E+04 2.65397690965E+01 3.76558397097E+04 2.71825414565E+01 
1.74466300000E-01 2.12841650000E-01 2.51217000000E-01 1.95301080460E+04 1.75089604666E+01 1.95795909940E+04 1.72781477601E+01 1.90544820252E+04 1.71749631795E+01 2.18108502561E+04 1.95682523714E+01 2.18658704681E+04 1.93088450017E+01 1.76896920205E+04 1.58496970010E+01 1.72587711168E+04 1.55466147931E+01 
2.51217000000E-01 3.06474300000E-01 3.61731600000E-01 7.93155471633E+03 9.27842883676E+00 8.41740903038E+03 9.79789592106E+00 7.41580628394E+03 8.71619832284E+00 8.85778400761E+03 1.03696984816E+01 9.40027945039E+03 1.09494997574E+01 7.18414168410E+03 8.39914262064E+00 6.71694840418E+03 7.88982033366E+00 
3.61731600000E-01 4.41297500000E-01 5.20863400000E-01 2.56922478777E+03 4.49657577395E+00 2.88484202306E+03 5.02145500682E+00 2.30072549074E+03 4.04828189513E+00 2.86926811153E+03 5.02542009441E+00 3.22171069760E+03 5.61162184219E+00 2.32710966889E+03 4.07045913522E+00 2.08389835416E+03 3.66446406293E+00 
#5.20863400000E-01 6.35431700000E-01 7.50000000000E-01 5.84278620988E+02 1.57629414998E+00 7.06143756049E+02 1.87929065409E+00 4.95408253967E+02 1.35124860665E+00 6.52515092782E+02 1.76148037453E+00 7.88603760902E+02 2.09993891149E+00 5.29216675118E+02 1.42704625777E+00 4.48718049707E+02 1.22325447603E+00 
#nx: 3


==> results/ZJ_h/DSS07_run_pion/LO.zbin2.dat <==
#labels: zbin2_lower[1] zbin2_center[2] zbin2_upper[3] tot_scale01[4] tot_scale01_Err[5] tot_scale02[6] tot_scale02_Err[7] tot_scale03[8] tot_scale03_Err[9] tot_scale04[10] tot_scale04_Err[11] tot_scale05[12] tot_scale05_Err[13] tot_scale06[14] tot_scale06_Err[15] tot_scale07[16] tot_scale07_Err[17]
#neval: 540000000
#overflow:lower center upper 1.09322091530E+01 2.77372028933E-02 1.37083733297E+01 3.43875093899E-02 8.97064240400E+00 2.29815190785E-02 1.21980107515E+01 3.09487859828E-02 1.52955732129E+01 3.83688419145E-02 9.90905531801E+00 2.51412829125E-02 8.13105381546E+00 2.08305629693E-02 
#3.16227800000E-03 3.85784750000E-03 4.55341700000E-03 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 
#4.55341700000E-03 5.55497950000E-03 6.55654200000E-03 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 
6.55654200000E-03 7.99870850000E-03 9.44087500000E-03 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 
9.44087500000E-03 1.15174775000E-02 1.35940800000E-02 6.38381968510E+05 3.00967432071E+02 4.63752735910E+05 2.18743478803E+02 8.02761559407E+05 3.78632905756E+02 7.12222231959E+05 3.35757199062E+02 5.17386324508E+05 2.44020654150E+02 5.78684525093E+05 2.72837699494E+02 7.27686135002E+05 3.43237585318E+02 
1.35940800000E-02 1.65842100000E-02 1.95743400000E-02 6.74047128608E+05 2.79408907740E+02 5.02960279115E+05 2.08852689393E+02 8.28277493668E+05 3.43109673103E+02 7.52041392578E+05 3.11725687194E+02 5.61149948077E+05 2.33001138739E+02 6.10995841167E+05 2.53281782507E+02 7.50793137725E+05 3.11019985791E+02 
1.95743400000E-02 2.38798800000E-02 2.81854200000E-02 4.74539904842E+05 1.85801352985E+02 3.66552570152E+05 1.43592164466E+02 5.66877876604E+05 2.21981127922E+02 5.29467763092E+05 2.07306826740E+02 4.08975135406E+05 1.60206667600E+02 4.30138670647E+05 1.68417316647E+02 5.13832717417E+05 2.01207973678E+02 
2.81854200000E-02 3.43850400000E-02 4.05846600000E-02 3.00615993846E+05 1.18640079641E+02 2.42256245220E+05 9.56793826081E+01 3.47468204507E+05 1.37112105770E+02 3.35413772692E+05 1.32373106488E+02 2.70295019086E+05 1.06751147791E+02 2.72487268345E+05 1.07539107427E+02 3.14953116350E+05 1.24280336155E+02 
4.05846600000E-02 4.95116000000E-02 5.84385400000E-02 1.85810013485E+05 7.72994091188E+01 1.57101853407E+05 6.52534040282E+01 2.07218162243E+05 8.59914241909E+01 2.07319010568E+05 8.62481397499E+01 1.75285575798E+05 7.28054855241E+01 1.68423343282E+05 7.00659493419E+01 1.87826977782E+05 7.79431458878E+01 
5.84385400000E-02 7.12925900000E-02 8.41466400000E-02 1.09615558345E+05 4.90653052469E+01 9.68052208727E+04 4.33690244046E+01 1.18298551069E+05 5.29305952611E+01 1.22304793722E+05 5.47458353580E+01 1.08010353522E+05 4.83887453921E+01 9.93583472636E+04 4.44736683313E+01 1.07228146279E+05 4.79764242814E+01 
8.41466400000E-02 1.02655420000E-01 1.21164200000E-01 6.14726992234E+04 3.04569625008E+01 5.66291056554E+04 2.80792751177E+01 6.42118760265E+04 3.18023288264E+01 6.85890805032E+04 3.39832772585E+01 6.31841523056E+04 3.13295198338E+01 5.57202820757E+04 2.76066275436E+01 5.82027914178E+04 2.88256360739E+01 
1.21164200000E-01 1.47815250000E-01 1.74466300000E-01 3.21471022027E+04 1.80626538092E+01 3.09294101773E+04 1.73960514292E+01 3.24694832531E+04 1.82331614969E+01 3.58687328928E+04 2.01540445209E+01 3.45097676543E+04 1.94098219554E+01 2.91387991432E+04 1.63721879719E+01 2.94308525090E+04 1.65264991589E+01 
1.74466300000E-01 2.12841650000E-01 2.51217000000E-01 1.51365216029E+04 1.03879758405E+01 1.52187567447E+04 1.04590269738E+01 1.47768293825E+04 1.01319966300E+01 1.68889186100E+04 1.15909426404E+01 1.69805419068E+04 1.16699803936E+01 1.37200174432E+04 9.41565227104E+00 1.33939197491E+04 9.18350821589E+00 
2.51217000000E-01 3.06474300000E-01 3.61731600000E-01 6.04198365242E+03 5.55126448366E+00 6.34241479104E+03 5.83907412850E+00 5.70467112989E+03 5.23394620248E+00 6.74150368303E+03 6.19413610866E+00 7.07666939294E+03 6.51515822270E+00 5.47654862097E+03 5.03165169781E+00 5.17078030434E+03 4.74397750947E+00 
3.61731600000E-01 4.41297500000E-01 5.20863400000E-01 1.93700773544E+03 2.65769333855E+00 2.12269647648E+03 2.91651592893E+00 1.76828221279E+03 2.42414167704E+00 2.16127654846E+03 2.96546275315E+00 2.36845035082E+03 3.25420483130E+00 1.75572847232E+03 2.40893175724E+00 1.60278709189E+03 2.19721604438E+00 
5.20863400000E-01 6.35431700000E-01 7.50000000000E-01 4.41570224978E+02 9.50494821364E-01 5.10886229837E+02 1.09262553075E+00 3.86567696888E+02 8.36281453842E-01 4.92698000671E+02 1.06060156759E+00 5.70037122350E+02 1.21917878521E+00 4.00243384638E+02 8.61504524582E-01 3.50387395462E+02 7.57976376192E-01 
#nx: 3


==> results/ZJ_h/DSS07_run_pion/LO.zbin3.dat <==
#labels: zbin3_lower[1] zbin3_center[2] zbin3_upper[3] tot_scale01[4] tot_scale01_Err[5] tot_scale02[6] tot_scale02_Err[7] tot_scale03[8] tot_scale03_Err[9] tot_scale04[10] tot_scale04_Err[11] tot_scale05[12] tot_scale05_Err[13] tot_scale06[14] tot_scale06_Err[15] tot_scale07[16] tot_scale07_Err[17]
#neval: 540000000
#overflow:lower center upper 5.26811611990E+00 1.78495297775E-02 6.42051171124E+00 2.15173622333E-02 4.39036450386E+00 1.50205642915E-02 5.86456679747E+00 1.98710889398E-02 7.14742588060E+00 2.39543364325E-02 4.78392297501E+00 1.62085588432E-02 3.98683705643E+00 1.36396464217E-02 
3.16227800000E-03 3.85784750000E-03 4.55341700000E-03 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 
4.55341700000E-03 5.55497950000E-03 6.55654200000E-03 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 
6.55654200000E-03 7.99870850000E-03 9.44087500000E-03 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 
9.44087500000E-03 1.15174775000E-02 1.35940800000E-02 5.14077446563E+05 3.12624135547E+02 4.04315411631E+05 2.46170571292E+02 6.11929968514E+05 3.72010434908E+02 5.72226533598E+05 3.47963617036E+02 4.50034511231E+05 2.73983311247E+02 4.66864134357E+05 2.83927458202E+02 5.55719329108E+05 3.37852008431E+02 
1.35940800000E-02 1.65842100000E-02 1.95743400000E-02 4.02594186578E+05 2.29650327083E+02 3.24899106963E+05 1.85520611219E+02 4.68906728064E+05 2.67400345251E+02 4.48147820519E+05 2.55629795596E+02 3.61650309062E+05 2.06496733562E+02 3.65609867231E+05 2.08557279741E+02 4.25822883169E+05 2.42832469844E+02 
1.95743400000E-02 2.38798800000E-02 2.81854200000E-02 2.53603312803E+05 1.41334081998E+02 2.11088337690E+05 1.17754737949E+02 2.87969257515E+05 1.60435355958E+02 2.82300971496E+05 1.57325539429E+02 2.34968244610E+05 1.31071770592E+02 2.30304478967E+05 1.28350866417E+02 2.61508783750E+05 1.45693301091E+02 
2.81854200000E-02 3.43850400000E-02 4.05846600000E-02 1.56967272616E+05 8.76758182692E+01 1.35101861346E+05 7.55530382753E+01 1.73489512023E+05 9.76255166647E+01 1.74730847772E+05 9.75970124259E+01 1.50387052614E+05 8.40986919989E+01 1.42545706396E+05 7.96211074066E+01 1.57547508234E+05 8.86544234789E+01 
4.05846600000E-02 4.95116000000E-02 5.84385400000E-02 9.50378657305E+04 5.62542908508E+01 8.48300386531E+04 5.02638313367E+01 1.02080570747E+05 6.06960864436E+01 1.05793695457E+05 6.26207478849E+01 9.44284434190E+04 5.59501617461E+01 8.63057195153E+04 5.10856927277E+01 9.27369663321E+04 5.48657038457E+01 
5.84385400000E-02 7.12925900000E-02 8.41466400000E-02 5.51663894580E+04 3.43702927691E+01 5.09317440911E+04 3.17712727654E+01 5.77186032487E+04 3.59350255564E+01 6.14101683718E+04 3.82601362302E+01 5.66951026859E+04 3.53658105561E+01 5.00974197539E+04 3.12123379288E+01 5.24144857748E+04 3.26326621942E+01 
8.41466400000E-02 1.02655420000E-01 1.21164200000E-01 3.04933336065E+04 2.04558959726E+01 2.90955239980E+04 1.95417472398E+01 3.10750118872E+04 2.08313654892E+01 3.39448209493E+04 2.27711721071E+01 3.23882272311E+04 2.17529332571E+01 2.76913022346E+04 1.85762771443E+01 2.82192262311E+04 1.89169165918E+01 
1.21164200000E-01 1.47815250000E-01 1.74466300000E-01 1.57298352906E+04 1.21091298590E+01 1.55183176935E+04 1.19605408599E+01 1.56074672965E+04 1.20062910114E+01 1.75103412130E+04 1.34799453795E+01 1.72746255095E+04 1.33142123541E+01 1.42843731528E+04 1.09962961938E+01 1.41731188420E+04 1.09027444739E+01 
1.74466300000E-01 2.12841650000E-01 2.51217000000E-01 7.30907555915E+03 8.96131464076E+00 7.45602571413E+03 9.15639774116E+00 7.06072088321E+03 8.64711733576E+00 8.13646181455E+03 9.97574717624E+00 8.29994682285E+03 1.01927308711E+01 6.63738925965E+03 8.13778815729E+00 6.41180831078E+03 7.85237590624E+00 
2.51217000000E-01 3.06474300000E-01 3.61731600000E-01 2.89627877256E+03 3.69198238646E+00 3.05245796138E+03 3.89882356256E+00 2.72553078771E+03 3.46937009113E+00 3.22414778044E+03 4.11003806060E+00 3.39797553921E+03 4.34024261808E+00 2.63011074637E+03 3.35261918986E+00 2.47503923986E+03 3.15044130865E+00 
3.61731600000E-01 4.41297500000E-01 5.20863400000E-01 9.23255108886E+02 1.69708219399E+00 1.00517030215E+03 1.84980684361E+00 8.46214842322E+02 1.55433553985E+00 1.02777141008E+03 1.88924156350E+00 1.11895208964E+03 2.05923931883E+00 8.38407605862E+02 1.54109275823E+00 7.68443648894E+02 1.41145710550E+00 
5.20863400000E-01 6.35431700000E-01 7.50000000000E-01 2.09856150531E+02 5.98346923238E-01 2.38146026868E+02 6.75769034128E-01 1.85936488545E+02 5.32350927858E-01 2.33614407535E+02 6.66106007577E-01 2.65106008369E+02 7.52291899859E-01 1.90569191149E+02 5.43343381792E-01 1.68847318956E+02 4.83411958271E-01 
#nx: 3


==> results/ZJ_h/DSS07_run_pion/NLO.cross.dat <==
#labels: tot_scale01[1] tot_scale01_Err[2] tot_scale02[3] tot_scale02_Err[4] tot_scale03[5] tot_scale03_Err[6] tot_scale04[7] tot_scale04_Err[8] tot_scale05[9] tot_scale05_Err[10] tot_scale06[11] tot_scale06_Err[12] tot_scale07[13] tot_scale07_Err[14] qbqb_scale01[15] qbqb_scale01_Err[16] qbqb_scale02[17] qbqb_scale02_Err[18] qbqb_scale03[19] qbqb_scale03_Err[20] qbqb_scale04[21] qbqb_scale04_Err[22] qbqb_scale05[23] qbqb_scale05_Err[24] qbqb_scale06[25] qbqb_scale06_Err[26] qbqb_scale07[27] qbqb_scale07_Err[28] gqb_scale01[29] gqb_scale01_Err[30] gqb_scale02[31] gqb_scale02_Err[32] gqb_scale03[33] gqb_scale03_Err[34] gqb_scale04[35] gqb_scale04_Err[36] gqb_scale05[37] gqb_scale05_Err[38] gqb_scale06[39] gqb_scale06_Err[40] gqb_scale07[41] gqb_scale07_Err[42] qqb_scale01[43] qqb_scale01_Err[44] qqb_scale02[45] qqb_scale02_Err[46] qqb_scale03[47] qqb_scale03_Err[48] qqb_scale04[49] qqb_scale04_Err[50] qqb_scale05[51] qqb_scale05_Err[52] qqb_scale06[53] qqb_scale06_Err[54] qqb_scale07[55] qqb_scale07_Err[56] qbg_scale01[57] qbg_scale01_Err[58] qbg_scale02[59] qbg_scale02_Err[60] qbg_scale03[61] qbg_scale03_Err[62] qbg_scale04[63] qbg_scale04_Err[64] qbg_scale05[65] qbg_scale05_Err[66] qbg_scale06[67] qbg_scale06_Err[68] qbg_scale07[69] qbg_scale07_Err[70] gg_scale01[71] gg_scale01_Err[72] gg_scale02[73] gg_scale02_Err[74] gg_scale03[75] gg_scale03_Err[76] gg_scale04[77] gg_scale04_Err[78] gg_scale05[79] gg_scale05_Err[80] gg_scale06[81] gg_scale06_Err[82] gg_scale07[83] gg_scale07_Err[84] qg_scale01[85] qg_scale01_Err[86] qg_scale02[87] qg_scale02_Err[88] qg_scale03[89] qg_scale03_Err[90] qg_scale04[91] qg_scale04_Err[92] qg_scale05[93] qg_scale05_Err[94] qg_scale06[95] qg_scale06_Err[96] qg_scale07[97] qg_scale07_Err[98] qbq_scale01[99] qbq_scale01_Err[100] qbq_scale02[101] qbq_scale02_Err[102] qbq_scale03[103] qbq_scale03_Err[104] qbq_scale04[105] qbq_scale04_Err[106] qbq_scale05[107] qbq_scale05_Err[108] qbq_scale06[109] qbq_scale06_Err[110] qbq_scale07[111] qbq_scale07_Err[112] gq_scale01[113] gq_scale01_Err[114] gq_scale02[115] gq_scale02_Err[116] gq_scale03[117] gq_scale03_Err[118] gq_scale04[119] gq_scale04_Err[120] gq_scale05[121] gq_scale05_Err[122] gq_scale06[123] gq_scale06_Err[124] gq_scale07[125] gq_scale07_Err[126] qq_scale01[127] qq_scale01_Err[128] qq_scale02[129] qq_scale02_Err[130] qq_scale03[131] qq_scale03_Err[132] qq_scale04[133] qq_scale04_Err[134] qq_scale05[135] qq_scale05_Err[136] qq_scale06[137] qq_scale06_Err[138] qq_scale07[139] qq_scale07_Err[140]
#neval: 1485000000
4.88454727448E+04 4.36632871803E+01 4.97731070501E+04 4.05102758822E+01 4.64046241835E+04 4.63104172619E+01 4.31094435927E+04 5.16267214904E+01 4.71609459170E+04 4.77446436825E+01 5.17840847615E+04 3.77888478474E+01 5.13246667095E+04 3.99559538081E+01 -1.77745792201E+02 3.62049719251E-01 -1.42400577344E+02 3.35257978143E-01 -2.11936516036E+02 3.67396105483E-01 -2.21493707432E+02 4.51385423969E-01 -1.77453380677E+02 4.17960591737E-01 -1.45925259980E+02 2.97119923573E-01 -1.73999507190E+02 3.01513379542E-01 2.98814554238E+03 1.13362920193E+00 2.30919028009E+03 1.05187560015E+00 3.68838357752E+03 1.21023936945E+00 3.14773813835E+03 1.33121613275E+00 2.37742109429E+03 1.22864144672E+00 2.83174591292E+03 9.87511908410E-01 3.44415186628E+03 1.04933110196E+00 2.67448236830E+04 1.67906046413E+01 2.26235535984E+04 1.47283964787E+01 3.06622153676E+04 1.91414201012E+01 2.61661046873E+04 2.03441600584E+01 2.22065332098E+04 1.77050751960E+01 2.66670162429E+04 1.42023581321E+01 3.04958038330E+04 1.61485630659E+01 1.19907928538E+03 2.28553121743E+00 1.38784353565E+03 2.15405520674E+00 9.61540460518E+02 2.40505265516E+00 7.77693769822E+02 2.82806414059E+00 1.13635025533E+03 2.66531165096E+00 1.45562728080E+03 1.89200278076E+00 1.32796070184E+03 1.99048873967E+00 -1.62013354903E+03 6.36056420047E-01 -8.69965766070E+02 5.25736532224E-01 -2.40553782874E+03 7.66778302598E-01 -2.01790788984E+03 7.93091326818E-01 -1.08395066330E+03 6.55428949408E-01 -1.33061537478E+03 5.21941936962E-01 -1.97586270770E+03 6.29118528030E-01 1.44722842386E+04 2.42096190026E+01 1.82801185653E+04 2.28304892634E+01 9.73804957681E+03 2.51841472363E+01 1.00476246461E+04 2.86244500930E+01 1.61171160396E+04 2.69729193720E+01 1.71379243586E+04 2.09499327061E+01 1.39778273279E+04 2.17725615476E+01 3.45828396547E+03 2.39800837162E+00 3.59253374967E+03 2.09252304478E+00 3.19834217902E+03 2.60555680921E+00 3.57485618139E+03 2.96502138590E+00 3.86552146067E+03 2.58513277594E+00 3.32197169189E+03 1.98691222833E+00 3.17236167081E+03 2.15867726145E+00 3.05720111685E+03 1.11977991885E+00 2.44994292777E+03 1.00435252807E+00 3.68088739622E+03 1.28302103097E+00 3.22687720201E+03 1.31913478682E+00 2.54615855513E+03 1.18076481488E+00 2.89301788720E+03 9.72628414779E-01 3.44273781185E+03 1.11710907124E+00 -1.29467098422E+03 3.49806707198E+00 1.18275562190E+02 3.99096102192E+00 -2.91955383917E+03 3.72083562417E+00 -1.61260052708E+03 4.35745309557E+00 1.45215303490E+02 4.97209616672E+00 -1.06330913035E+03 2.87265555500E+00 -2.39901850538E+03 3.05486442609E+00 
#nx: 0


==> results/ZJ_h/DSS07_run_pion/NLO.cross1.dat <==
#labels: tot_scale01[1] tot_scale01_Err[2] tot_scale02[3] tot_scale02_Err[4] tot_scale03[5] tot_scale03_Err[6] tot_scale04[7] tot_scale04_Err[8] tot_scale05[9] tot_scale05_Err[10] tot_scale06[11] tot_scale06_Err[12] tot_scale07[13] tot_scale07_Err[14]
#neval: 1485000000
2.02506990761E+04 2.79694742196E+01 1.98041427299E+04 2.48878289391E+01 2.00114197221E+04 3.10370281825E+01 1.80532219173E+04 3.46843730311E+01 1.88274059951E+04 3.08569223026E+01 2.13392196631E+04 2.31069629951E+01 2.18541378177E+04 2.56268055684E+01 
#nx: 0


==> results/ZJ_h/DSS07_run_pion/NLO.cross2.dat <==
#labels: tot_scale01[1] tot_scale01_Err[2] tot_scale02[3] tot_scale02_Err[4] tot_scale03[5] tot_scale03_Err[6] tot_scale04[7] tot_scale04_Err[8] tot_scale05[9] tot_scale05_Err[10] tot_scale06[11] tot_scale06_Err[12] tot_scale07[13] tot_scale07_Err[14]
#neval: 1485000000
1.86490728667E+04 2.14593654174E+01 1.90905010824E+04 1.90765214984E+01 1.75997136896E+04 2.33300121395E+01 1.64366265520E+04 2.65753015205E+01 1.80954968940E+04 2.36205419527E+01 1.97848451249E+04 1.77390995903E+01 1.95203595677E+04 1.92817194501E+01 
#nx: 0


==> results/ZJ_h/DSS07_run_pion/NLO.cross3.dat <==
#labels: tot_scale01[1] tot_scale01_Err[2] tot_scale02[3] tot_scale02_Err[4] tot_scale03[5] tot_scale03_Err[6] tot_scale04[7] tot_scale04_Err[8] tot_scale05[9] tot_scale05_Err[10] tot_scale06[11] tot_scale06_Err[12] tot_scale07[13] tot_scale07_Err[14]
#neval: 1485000000
9.94016646854E+03 2.63278910612E+01 1.08857675405E+04 3.00130076667E+01 8.80044269802E+03 2.74885459436E+01 8.61809760908E+03 2.99971423172E+01 1.02474897983E+04 3.38878021567E+01 1.06525578210E+04 2.34958716911E+01 9.95109582067E+03 2.44912844154E+01 
#nx: 0


==> results/ZJ_h/DSS07_run_pion/NLO.zbin1.dat <==
#labels: zbin1_lower[1] zbin1_center[2] zbin1_upper[3] tot_scale01[4] tot_scale01_Err[5] tot_scale02[6] tot_scale02_Err[7] tot_scale03[8] tot_scale03_Err[9] tot_scale04[10] tot_scale04_Err[11] tot_scale05[12] tot_scale05_Err[13] tot_scale06[14] tot_scale06_Err[15] tot_scale07[16] tot_scale07_Err[17]
#neval: 1485000000
#overflow:lower center upper 2.07842181137E+01 1.80623014962E-01 2.47333929905E+01 2.42044096495E-01 1.83900107392E+01 1.42567369015E-01 2.23166429291E+01 2.22592885469E-01 2.60274458726E+01 2.99114291002E-01 1.94164522803E+01 1.50197463450E-01 1.69510035839E+01 1.18873525168E-01 
#3.16227800000E-03 3.85784750000E-03 4.55341700000E-03 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 
#4.55341700000E-03 5.55497950000E-03 6.55654200000E-03 1.99280794806E+02 3.22525815642E+01 1.79263961006E+02 2.98259486899E+01 2.09688821176E+02 3.36378223244E+01 2.48475445610E+02 4.02109256905E+01 2.23506282539E+02 3.71899724059E+01 1.63527610503E+02 2.64682711259E+01 1.72070501042E+02 2.76084407441E+01 
6.55654200000E-03 7.99870850000E-03 9.44087500000E-03 -1.40815149199E+04 6.66248773513E+02 -4.70441964600E+02 5.73322496546E+02 -3.32609343820E+04 7.68569642403E+02 -1.75456662006E+04 8.30470221076E+02 -5.80503452480E+02 7.14769337549E+02 -1.15614467706E+04 5.46850207590E+02 -2.73032139938E+04 6.30811677669E+02 
9.44087500000E-03 1.15174775000E-02 1.35940800000E-02 5.45991322450E+04 1.93290945424E+03 8.33475734470E+04 1.46272546602E+03 -8.50403060300E+02 2.40870624865E+03 -1.63794305220E+04 2.40375546336E+03 4.72001237950E+04 1.81812405577E+03 1.00168357082E+05 1.59140417187E+03 7.25837071580E+04 1.98134121683E+03 
1.35940800000E-02 1.65842100000E-02 1.95743400000E-02 2.27873994827E+05 1.71451052666E+03 2.20455857701E+05 1.31619876712E+03 2.07948189773E+05 2.09422205102E+03 1.55240528648E+05 2.12955202529E+03 1.86222549623E+05 1.63378542061E+03 2.71576122113E+05 1.41376429354E+03 2.79843540394E+05 1.72547065856E+03 
1.95743400000E-02 2.38798800000E-02 2.81854200000E-02 2.67518345211E+05 1.37148743852E+03 2.51656677639E+05 1.08601476135E+03 2.61975551700E+05 1.60468075975E+03 2.11640424554E+05 1.70357107155E+03 2.26427873363E+05 1.34821944521E+03 2.99545596009E+05 1.13094194883E+03 3.14905682005E+05 1.32262064327E+03 
2.81854200000E-02 3.43850400000E-02 4.05846600000E-02 2.28179695126E+05 9.68865938287E+02 2.13587113926E+05 7.88679505911E+02 2.31001402980E+05 1.10915244751E+03 1.94964527578E+05 1.20258768627E+03 1.98893995475E+05 9.78256926392E+02 2.45990569549E+05 7.99621942277E+02 2.60236347314E+05 9.14888055843E+02 
4.05846600000E-02 4.95116000000E-02 5.84385400000E-02 1.67268629127E+05 6.21858479680E+02 1.58371509082E+05 5.30353461525E+02 1.71438409876E+05 6.65425528565E+02 1.51705356436E+05 7.71334399268E+02 1.51851141630E+05 6.57458574204E+02 1.74561309589E+05 5.13637176137E+02 1.83606618571E+05 5.49827887135E+02 
5.84385400000E-02 7.12925900000E-02 8.41466400000E-02 1.10500116262E+05 3.76064863611E+02 1.06039159718E+05 3.45834846317E+02 1.13153975289E+05 4.00491295049E+02 1.03621476839E+05 4.65963595100E+02 1.03230654483E+05 4.28554276799E+02 1.13089616939E+05 3.10949603161E+02 1.17526422215E+05 3.30460944464E+02 
8.41466400000E-02 1.02655420000E-01 1.21164200000E-01 6.80886259321E+04 2.44485782802E+02 6.63983052377E+04 2.32974518938E+02 6.96062481798E+04 2.46205512700E+02 6.54141015858E+04 3.03228292988E+02 6.53450518071E+04 2.88917404014E+02 6.86558319996E+04 2.01959615539E+02 7.06924412682E+04 2.03498485898E+02 
1.21164200000E-01 1.47815250000E-01 1.74466300000E-01 3.89228930975E+04 1.40269142988E+02 3.87021210430E+04 1.37390507237E+02 3.94881873437E+04 1.37931574853E+02 3.81456160528E+04 1.73779568399E+02 3.84181825831E+04 1.70151533851E+02 3.87505282920E+04 1.15706071346E+02 3.93434052204E+04 1.14125520116E+02 
1.74466300000E-01 2.12841650000E-01 2.51217000000E-01 2.02766652060E+04 7.40758214263E+01 2.05684134509E+04 7.68350276649E+01 2.02083963481E+04 7.38888152391E+01 2.03207248387E+04 9.15804842593E+01 2.06712944268E+04 9.50353111318E+01 1.98942255795E+04 6.13970223525E+01 1.97695888108E+04 6.14992153032E+01 
2.51217000000E-01 3.06474300000E-01 3.61731600000E-01 8.73127543610E+03 4.11341831876E+01 9.11332149014E+03 4.34338131022E+01 8.62272165843E+03 3.73420764675E+01 8.86638479900E+03 5.08873642901E+01 9.22162451681E+03 5.37368842883E+01 8.48892988568E+03 3.40678824613E+01 8.31372383985E+03 3.09611709908E+01 
3.61731600000E-01 4.41297500000E-01 5.20863400000E-01 3.04928914555E+03 1.71144923314E+01 3.23428978778E+03 1.98735676712E+01 2.94688346983E+03 1.51201738243E+01 3.14943089988E+03 2.10859237011E+01 3.29986234267E+03 2.45285449349E+01 2.93042186118E+03 1.42383490252E+01 2.80165307900E+03 1.26006439236E+01 
#5.20863400000E-01 6.35431700000E-01 7.50000000000E-01 7.57427142714E+02 5.94072226613E+00 8.33449846426E+02 7.35340250679E+00 7.08482418699E+02 4.97796227446E+00 7.95795452733E+02 7.31546217690E+00 8.59603322159E+02 9.08038147927E+00 7.18855592786E+02 4.94405723098E+00 6.64035930250E+02 4.15413895371E+00 
#nx: 3


==> results/ZJ_h/DSS07_run_pion/NLO.zbin2.dat <==
#labels: zbin2_lower[1] zbin2_center[2] zbin2_upper[3] tot_scale01[4] tot_scale01_Err[5] tot_scale02[6] tot_scale02_Err[7] tot_scale03[8] tot_scale03_Err[9] tot_scale04[10] tot_scale04_Err[11] tot_scale05[12] tot_scale05_Err[13] tot_scale06[14] tot_scale06_Err[15] tot_scale07[16] tot_scale07_Err[17]
#neval: 1485000000
#overflow:lower center upper 1.61450819186E+01 1.22375885219E-01 1.79541037522E+01 1.56410557286E-01 1.49239173285E+01 9.97181521682E-02 1.73371904808E+01 1.50903556507E-01 1.88876364392E+01 1.93303191617E-01 1.50824810376E+01 1.01633937023E-01 1.37529444267E+01 8.29998620783E-02 
#3.16227800000E-03 3.85784750000E-03 4.55341700000E-03 2.44087494747E+03 1.74416558423E+02 2.12677628122E+03 1.52051578254E+02 2.59695701171E+03 1.79000543105E+02 3.03476221672E+03 2.16835403245E+02 2.64414688786E+03 1.89025829517E+02 2.00752826707E+03 1.43461087110E+02 2.13590723996E+03 1.47234063537E+02 
#4.55341700000E-03 5.55497950000E-03 6.55654200000E-03 -7.06510713906E+04 9.71182228968E+02 -3.48447799316E+04 8.71238130713E+02 -1.13720394882E+05 1.08282763668E+03 -8.78273173385E+04 1.20776553519E+03 -4.33048427188E+04 1.08345488751E+03 -5.81151335098E+04 7.98610822693E+02 -9.35351626453E+04 8.90423149645E+02 
6.55654200000E-03 7.99870850000E-03 9.44087500000E-03 -5.01303177242E+05 1.41366979545E+03 -2.53182161491E+05 1.19778873566E+03 -8.07452636192E+05 1.69426397068E+03 -6.23913639779E+05 1.75923009969E+03 -3.15104361570E+05 1.49054683240E+03 -4.11964929616E+05 1.16184767746E+03 -6.63549095917E+05 1.39245404422E+03 
9.44087500000E-03 1.15174775000E-02 1.35940800000E-02 1.43509330525E+05 2.15231154908E+03 2.22104028446E+05 1.70320677819E+03 2.26449528459E+04 2.57181428379E+03 1.74294221760E+04 2.67020849400E+03 1.59434901343E+05 2.11131647540E+03 2.23970885168E+05 1.77582739945E+03 1.52063758436E+05 2.11935114400E+03 
1.35940800000E-02 1.65842100000E-02 1.95743400000E-02 3.94715684598E+05 1.59415133449E+03 3.79454916242E+05 1.28592023523E+03 3.90274301875E+05 1.83118965050E+03 3.21243299502E+05 1.97484090125E+03 3.45430445569E+05 1.59193063032E+03 4.36280853651E+05 1.31731027536E+03 4.58250223521E+05 1.51256631503E+03 
1.95743400000E-02 2.38798800000E-02 2.81854200000E-02 3.20509849523E+05 1.04803183542E+03 3.03565212542E+05 8.74195548975E+02 3.25161071218E+05 1.20545239454E+03 2.79190839295E+05 1.29834967257E+03 2.85366836456E+05 1.08242165652E+03 3.42183626485E+05 8.66040501670E+02 3.61353426680E+05 9.95541253201E+02 
2.81854200000E-02 3.43850400000E-02 4.05846600000E-02 2.27000797017E+05 6.43321251078E+02 2.14996526119E+05 5.47488492610E+02 2.34444718453E+05 7.04658467163E+02 2.06765907948E+05 7.96477981545E+02 2.06549611192E+05 6.77407412828E+02 2.36427477956E+05 5.31998717269E+02 2.50313611997E+05 5.82584199747E+02 
4.05846600000E-02 4.95116000000E-02 5.84385400000E-02 1.54258474272E+05 4.07270758753E+02 1.47272233182E+05 3.63538708538E+02 1.59956056219E+05 4.32998374894E+02 1.45150298270E+05 5.04087021283E+02 1.43699180213E+05 4.49806114157E+02 1.57596214669E+05 3.36887207010E+02 1.65834973606E+05 3.58153579641E+02 
5.84385400000E-02 7.12925900000E-02 8.41466400000E-02 9.80540121311E+04 2.50490713003E+02 9.44167065346E+04 2.34834857076E+02 1.01440459192E+05 2.60096532232E+02 9.44228539829E+04 3.09933392658E+02 9.31267479748E+04 2.90555556576E+02 9.87550808120E+04 2.07271076957E+02 1.02979166561E+05 2.15236018447E+02 
8.41466400000E-02 1.02655420000E-01 1.21164200000E-01 5.86251948832E+04 1.47017343194E+02 5.70747043683E+04 1.42514892691E+02 6.04451826119E+04 1.48512045377E+02 5.74607945005E+04 1.81766069255E+02 5.67537370391E+04 1.76216820196E+02 5.83819427129E+04 1.21759710890E+02 6.03325623752E+04 1.23033519193E+02 
1.21164200000E-01 1.47815250000E-01 1.74466300000E-01 3.24045834141E+04 8.54171988220E+01 3.18843634352E+04 8.75481111818E+01 3.32094724664E+04 8.31700702347E+01 3.22272573284E+04 1.05545454317E+02 3.18871110746E+04 1.08237258050E+02 3.19632641077E+04 7.07893710356E+01 3.26780994492E+04 6.89716876183E+01 
1.74466300000E-01 2.12841650000E-01 2.51217000000E-01 1.63840960660E+04 4.96141955052E+01 1.63824978042E+04 5.25120396178E+01 1.66080139880E+04 4.67691028072E+01 1.65794456155E+04 6.13124383713E+01 1.65567672088E+04 6.49355413806E+01 1.59734174198E+04 4.11093793135E+01 1.60977242728E+04 3.87846687169E+01 
2.51217000000E-01 3.06474300000E-01 3.61731600000E-01 6.88253721652E+03 2.48750149059E+01 6.97532238954E+03 2.76384954995E+01 6.89660109958E+03 2.24013376104E+01 7.04318057580E+03 3.07174076717E+01 7.08293957401E+03 3.41715778636E+01 6.65829706197E+03 2.06291433236E+01 6.61347766193E+03 1.86047262842E+01 
3.61731600000E-01 4.41297500000E-01 5.20863400000E-01 2.33278913645E+03 1.06369238112E+01 2.40450956738E+03 1.20517295576E+01 2.30193579102E+03 9.55358912438E+00 2.41573226866E+03 1.30991912684E+01 2.45816847231E+03 1.48644775254E+01 2.23603567420E+03 8.87914700375E+00 2.18467214874E+03 7.95954787138E+00 
5.20863400000E-01 6.35431700000E-01 7.50000000000E-01 5.70520266167E+02 3.68112399751E+00 6.04119406250E+02 4.32919145590E+00 5.51091049991E+02 3.17101289062E+00 5.99077361233E+02 4.53126385957E+00 6.23521812697E+02 5.33857802826E+00 5.41900463988E+02 3.06380790130E+00 5.16821681263E+02 2.64512758050E+00 
#nx: 3


==> results/ZJ_h/DSS07_run_pion/NLO.zbin3.dat <==
#labels: zbin3_lower[1] zbin3_center[2] zbin3_upper[3] tot_scale01[4] tot_scale01_Err[5] tot_scale02[6] tot_scale02_Err[7] tot_scale03[8] tot_scale03_Err[9] tot_scale04[10] tot_scale04_Err[11] tot_scale05[12] tot_scale05_Err[13] tot_scale06[14] tot_scale06_Err[15] tot_scale07[16] tot_scale07_Err[17]
#neval: 1485000000
#overflow:lower center upper -3.97428056789E+00 6.98409510411E-01 8.76350150450E-01 6.19872579705E-01 -9.60310931345E+00 8.58521024348E-01 -6.13719549688E+00 8.62117382467E-01 -4.43836264630E-01 7.65047074000E-01 -2.46133464250E+00 5.77773845231E-01 -7.20806430904E+00 7.06752828824E-01 
3.16227800000E-03 3.85784750000E-03 4.55341700000E-03 -1.66163892208E+05 1.24239483481E+03 -1.05575266123E+05 1.13197611844E+03 -2.31067176001E+05 1.57595129615E+03 -2.05394563483E+05 1.53746819516E+03 -1.30487137643E+05 1.40086475840E+03 -1.37305220296E+05 1.02568667476E+03 -1.90925028399E+05 1.30155059102E+03 
4.55341700000E-03 5.55497950000E-03 6.55654200000E-03 -3.91135310861E+05 1.17060021064E+03 -2.28694660427E+05 1.07646007659E+03 -5.72156628142E+05 1.37482789043E+03 -4.84394234423E+05 1.45011431037E+03 -2.83228063700E+05 1.33343000684E+03 -3.22714776352E+05 9.65616586934E+02 -4.72066542369E+05 1.13420825522E+03 
6.55654200000E-03 7.99870850000E-03 9.44087500000E-03 -4.92575983613E+05 1.13862891636E+03 -2.50608296932E+05 1.00538650583E+03 -7.74063754143E+05 1.35749158320E+03 -6.10130635984E+05 1.41065930119E+03 -3.10400379417E+05 1.24549878711E+03 -4.06352041653E+05 9.39162525689E+02 -6.38545120812E+05 1.11972398813E+03 
9.44087500000E-03 1.15174775000E-02 1.35940800000E-02 1.89603751641E+05 1.55303581601E+03 2.41345708200E+05 1.29044538005E+03 1.20872440422E+05 1.80439223581E+03 1.07173278613E+05 1.91395027788E+03 1.98536944679E+05 1.58847625264E+03 2.41210886469E+05 1.28898488625E+03 2.00593166109E+05 1.49661923533E+03 
1.35940800000E-02 1.65842100000E-02 1.95743400000E-02 2.89889830087E+05 9.52184208907E+02 2.77181268407E+05 8.13693169561E+02 2.98972872440E+05 1.07474683709E+03 2.59204263430E+05 1.17082579956E+03 2.62723209128E+05 9.99573137683E+02 3.05429127842E+05 7.92555019541E+02 3.23811731931E+05 8.93904109582E+02 
1.95743400000E-02 2.38798800000E-02 2.81854200000E-02 2.03286120666E+05 5.70416715063E+02 1.93227928574E+05 5.01675302742E+02 2.11822928246E+05 6.28993409657E+02 1.88911003882E+05 7.01107745298E+02 1.86984514379E+05 6.16226020662E+02 2.09442614400E+05 4.74981515580E+02 2.22132475244E+05 5.23501386230E+02 
2.81854200000E-02 3.43850400000E-02 4.05846600000E-02 1.35751636923E+05 3.47427057234E+02 1.29220100392E+05 3.17014217841E+02 1.41973707498E+05 3.72737407430E+02 1.29213972088E+05 4.26761594550E+02 1.26540139743E+05 3.89270850312E+02 1.37887257015E+05 2.90664192766E+02 1.45681090522E+05 3.10559211306E+02 
4.05846600000E-02 4.95116000000E-02 5.84385400000E-02 8.83099953341E+04 2.12311108195E+02 8.47078026230E+04 1.97982654982E+02 9.20663372544E+04 2.22241768998E+02 8.58238492056E+04 2.60572018985E+02 8.38887033945E+04 2.42932141406E+02 8.84899767727E+04 1.77078392806E+02 9.27843952946E+04 1.85303159938E+02 
5.84385400000E-02 7.12925900000E-02 8.41466400000E-02 5.41550012326E+04 1.31840508691E+02 5.23066385318E+04 1.26873317577E+02 5.63556739531E+04 1.32223964716E+02 5.34326078550E+04 1.61663784475E+02 5.21712530246E+04 1.55785754776E+02 5.37450834564E+04 1.09914595441E+02 5.59778838257E+04 1.10315007279E+02 
8.41466400000E-02 1.02655420000E-01 1.21164200000E-01 3.15628599103E+04 7.63652438305E+01 3.07345357195E+04 7.57844403363E+01 3.26430460899E+04 7.58443918682E+01 3.15355153557E+04 9.36729228505E+01 3.08541660779E+04 9.29958275774E+01 3.10557737192E+04 6.37321888502E+01 3.20412354519E+04 6.33401647591E+01 
1.21164200000E-01 1.47815250000E-01 1.74466300000E-01 1.70506729262E+04 4.29571973194E+01 1.67516562270E+04 4.40555868855E+01 1.75145926386E+04 4.16043339759E+01 1.72207187104E+04 5.26084685068E+01 1.69010340099E+04 5.39993304499E+01 1.66522509499E+04 3.59335958390E+01 1.70152484014E+04 3.48213578001E+01 
1.74466300000E-01 2.12841650000E-01 2.51217000000E-01 8.31824339826E+03 2.40938293792E+01 8.25564873978E+03 2.53644801262E+01 8.46329045958E+03 2.28772806863E+01 8.49449561226E+03 2.93362608227E+01 8.38060163318E+03 3.09282101421E+01 8.06286966368E+03 2.02643594462E+01 8.14136011489E+03 1.92688629875E+01 
2.51217000000E-01 3.06474300000E-01 3.61731600000E-01 3.44673882896E+03 1.17324264853E+01 3.45578289318E+03 1.30504852594E+01 3.47496819345E+03 1.08648224565E+01 3.55336445255E+03 1.43304760879E+01 3.52559428885E+03 1.59781649234E+01 3.31861430868E+03 9.83664692623E+00 3.31372604012E+03 9.12584676254E+00 
3.61731600000E-01 4.41297500000E-01 5.20863400000E-01 1.14607608767E+03 5.22669432278E+00 1.15914589394E+03 6.00904372922E+00 1.14466866849E+03 4.73909098503E+00 1.19171891094E+03 6.37032709471E+00 1.18754494791E+03 7.34863428728E+00 1.09671523849E+03 4.39274773712E+00 1.08287612248E+03 3.99298694064E+00 
5.20863400000E-01 6.35431700000E-01 7.50000000000E-01 2.75926695758E+02 1.80206260573E+00 2.85636249338E+02 2.02488158038E+00 2.71086359742E+02 1.58578310214E+00 2.89991632919E+02 2.19386361504E+00 2.94994680060E+02 2.47095840516E+00 2.61999190197E+02 1.51619340407E+00 2.54072147512E+02 1.33841784931E+00 
#nx: 3


==> results/ZJ_h/DSS07_run_pion/data.zbin1.dat <==
#Column 1 (Left Edge)   Column 2 (Center)     Column 3 (Right Edge)    Column 4    Column 5    Column 6     Column 7    Column 8    Column 9   
#0.003162278            0.0038578475           0.004553417             (No value given)  0.1          0.0          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
#0.004553417            0.0055554795           0.006556542             (No value given)  0.1          0.0          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
0.006556542            0.0074987085           0.009440875             6.105204           2.020079          2.3          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
0.009440875            0.0115174775           0.01359408              22.73106           2.902535          3.9          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
0.01359408             0.01658471             0.01957434              49.19633           4.066029           6.5          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
0.01957434             0.02387988             0.02818542              72.94439           4.659381          10.4          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
0.02818542             0.03438555             0.04058466              63.47986           3.634234          8.8          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
0.04058466             0.0495116              0.05843854              44.17125           2.521492          4.8          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
0.05843854             0.07129259             0.08414664              26.88166           1.534366          2.3          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
0.08414664             0.10264092             0.1211642               15.60747           0.9218981          1.2          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
0.1211642              0.14731575             0.1744663               8.578264           0.5576913         0.81          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
0.1744663              0.21234115             0.251217                4.340309           0.3039412         0.62          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
0.251217               0.3064743              0.3617316               2.002606           0.1763284         0.26          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
0.3617316              0.4417975              0.5208634               0.7231033          0.08680022        0.115          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
#0.5208634              0.6354317              0.75                   0.2412782          0.04472816        0.052          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1




==> results/ZJ_h/DSS07_run_pion/data.zbin2.dat <==
#Column 1 (Left Edge)   Column 2 (Center)     Column 3 (Right Edge)    Column 4          Column 5    Column 6     Column 7    Column 8    Column 9   
#0.003162278            0.0038578475           0.004553417             (No value given)  0.1          0.0          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
#0.004553417            0.0055554795           0.006556542             (No value given)  0.1          0.0          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
0.006556542            0.0074987085           0.009440875             35.25247           4.858156          8.8          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
0.009440875            0.0115174775           0.01359408              69.68335           6.46491         10.5         0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
0.01359408             0.01658471             0.01957434              90.08244           6.27311         11.9          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
0.01957434             0.02387988             0.02818542              85.93633           5.647846         8.3          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
0.02818542             0.03438555             0.04058466              64.87794           4.137019         7.2          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
0.04058466             0.0495116              0.05843854              42.41191           2.727974         5.2          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
0.05843854             0.07129259             0.08414664              25.0159            1.645938         2.7          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
0.08414664             0.10264092             0.1211642               14.91803           1.022835         1.2          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
0.1211642              0.14731575             0.1744663               7.695529           0.5838487        0.72          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
0.1744663              0.21234115             0.251217                4.187032           0.3684507        0.44          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
0.251217               0.3064743              0.3617316               1.997866           0.1962113        0.23          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
0.3617316              0.4417975              0.5208634               0.8270549          0.105839        0.119          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
0.5208634              0.6354317              0.75                    0.2557186          0.04980317       0.045          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1




==> results/ZJ_h/DSS07_run_pion/data.zbin3.dat <==
#Column 1 (Left Edge)   Column 2 (Center)     Column 3 (Right Edge)    Column 4          Column 5    Column 6     Column 7    Column 8    Column 9   
0.003162278            0.0038578475           0.004553417             22.92276  6.521527       13.7          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
0.004553417            0.0055554795           0.006556542             66.00525  10.69098       17.6          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
0.006556542            0.0074987085           0.009440875             119.1257  13.27656       22          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
0.009440875            0.0115174775           0.01359408              132.1771  12.93842       19          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
0.01359408             0.01658471             0.01957434              111.2914  10.34394        16          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
0.01957434             0.02387988             0.02818542              85.21369  7.708744      11.7          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
0.02818542             0.03438555             0.04058466              62.56514  5.836593       8.7          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
0.04058466             0.0495116              0.05843854              39.75415  3.620665       5.3          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
0.05843854             0.07129259             0.08414664              23.33102  2.262457      2.9          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
0.08414664             0.10264092             0.1211642               12.53448  1.363276       1.7          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
0.1211642              0.14731575             0.1744663               7.42118   0.8246205       1.23          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
0.1744663              0.21234115             0.251217                4.074768  0.5091938      0.73          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
0.251217               0.3064743              0.3617316               1.917768  0.2920681      0.39          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
0.3617316              0.4417975              0.5208634               0.6898929 0.1273927      0.16          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
0.5208634              0.6354317              0.75                    0.1492467 0.05594892     0.039         0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1


==> results/ZJ_h/JAM20_run_hadsum/LO.cross.dat <==
#labels: tot_scale01[1] tot_scale01_Err[2] tot_scale02[3] tot_scale02_Err[4] tot_scale03[5] tot_scale03_Err[6] tot_scale04[7] tot_scale04_Err[8] tot_scale05[9] tot_scale05_Err[10] tot_scale06[11] tot_scale06_Err[12] tot_scale07[13] tot_scale07_Err[14] qbqb_scale01[15] qbqb_scale01_Err[16] qbqb_scale02[17] qbqb_scale02_Err[18] qbqb_scale03[19] qbqb_scale03_Err[20] qbqb_scale04[21] qbqb_scale04_Err[22] qbqb_scale05[23] qbqb_scale05_Err[24] qbqb_scale06[25] qbqb_scale06_Err[26] qbqb_scale07[27] qbqb_scale07_Err[28] gqb_scale01[29] gqb_scale01_Err[30] gqb_scale02[31] gqb_scale02_Err[32] gqb_scale03[33] gqb_scale03_Err[34] gqb_scale04[35] gqb_scale04_Err[36] gqb_scale05[37] gqb_scale05_Err[38] gqb_scale06[39] gqb_scale06_Err[40] gqb_scale07[41] gqb_scale07_Err[42] qqb_scale01[43] qqb_scale01_Err[44] qqb_scale02[45] qqb_scale02_Err[46] qqb_scale03[47] qqb_scale03_Err[48] qqb_scale04[49] qqb_scale04_Err[50] qqb_scale05[51] qqb_scale05_Err[52] qqb_scale06[53] qqb_scale06_Err[54] qqb_scale07[55] qqb_scale07_Err[56] qbg_scale01[57] qbg_scale01_Err[58] qbg_scale02[59] qbg_scale02_Err[60] qbg_scale03[61] qbg_scale03_Err[62] qbg_scale04[63] qbg_scale04_Err[64] qbg_scale05[65] qbg_scale05_Err[66] qbg_scale06[67] qbg_scale06_Err[68] qbg_scale07[69] qbg_scale07_Err[70] gg_scale01[71] gg_scale01_Err[72] gg_scale02[73] gg_scale02_Err[74] gg_scale03[75] gg_scale03_Err[76] gg_scale04[77] gg_scale04_Err[78] gg_scale05[79] gg_scale05_Err[80] gg_scale06[81] gg_scale06_Err[82] gg_scale07[83] gg_scale07_Err[84] qg_scale01[85] qg_scale01_Err[86] qg_scale02[87] qg_scale02_Err[88] qg_scale03[89] qg_scale03_Err[90] qg_scale04[91] qg_scale04_Err[92] qg_scale05[93] qg_scale05_Err[94] qg_scale06[95] qg_scale06_Err[96] qg_scale07[97] qg_scale07_Err[98] qbq_scale01[99] qbq_scale01_Err[100] qbq_scale02[101] qbq_scale02_Err[102] qbq_scale03[103] qbq_scale03_Err[104] qbq_scale04[105] qbq_scale04_Err[106] qbq_scale05[107] qbq_scale05_Err[108] qbq_scale06[109] qbq_scale06_Err[110] qbq_scale07[111] qbq_scale07_Err[112] gq_scale01[113] gq_scale01_Err[114] gq_scale02[115] gq_scale02_Err[116] gq_scale03[117] gq_scale03_Err[118] gq_scale04[119] gq_scale04_Err[120] gq_scale05[121] gq_scale05_Err[122] gq_scale06[123] gq_scale06_Err[124] gq_scale07[125] gq_scale07_Err[126] qq_scale01[127] qq_scale01_Err[128] qq_scale02[129] qq_scale02_Err[130] qq_scale03[131] qq_scale03_Err[132] qq_scale04[133] qq_scale04_Err[134] qq_scale05[135] qq_scale05_Err[136] qq_scale06[137] qq_scale06_Err[138] qq_scale07[139] qq_scale07_Err[140]
#neval: 540000000
6.50097481904E+04 1.81849952757E+01 5.79564041162E+04 8.32265896388E+00 7.06720613549E+04 1.85186174342E+01 7.25019389636E+04 2.01955297112E+01 6.46327805482E+04 9.27261745858E+00 5.89485373917E+04 1.65455817322E+01 6.40810061335E+04 1.68464842091E+01 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 2.69965116979E+03 8.77118023723E-01 2.59539202552E+03 7.31869875871E-01 2.76739842073E+03 8.63801585932E-01 3.01144668989E+03 9.75244547939E-01 2.89507548227E+03 8.13705545778E-01 2.44751106506E+03 7.97286725935E-01 2.50888701222E+03 7.85073201206E-01 1.39546276654E+04 1.86701824263E+00 1.08376189164E+04 1.38243746627E+00 1.65932285914E+04 2.09500846899E+00 1.55685219496E+04 2.08252746118E+00 1.20905450419E+04 1.54241929430E+00 1.26498582829E+04 1.69273811767E+00 1.50414774049E+04 1.89899435532E+00 3.29984945891E+03 4.59317110786E-01 3.01772432058E+03 4.18521180273E-01 3.52180634697E+03 4.92821235427E-01 3.68082883633E+03 5.12512110358E-01 3.36604008386E+03 4.66928009334E-01 2.99174127917E+03 4.16327990993E-01 3.19291812604E+03 4.46658388357E-01 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 4.11824249599E+04 1.28990611842E+01 3.81050674194E+04 1.17087507299E+01 4.35785091209E+04 1.28281097344E+01 4.59199653200E+04 1.43210620839E+01 4.24870625605E+04 1.30043998690E+01 3.73483998680E+04 1.17388869511E+01 3.95204679059E+04 1.16730805361E+01 1.36942724449E+03 2.49086986989E-01 1.06067566747E+03 1.97491371484E-01 1.62852449606E+03 2.97053054856E-01 1.52826403437E+03 2.78159480732E-01 1.18366649127E+03 2.20534885534E-01 1.24108550760E+03 2.25626518561E-01 1.47588105042E+03 2.69069358516E-01 2.49339776191E+03 6.17722462661E-01 2.38266415617E+03 6.11212333589E-01 2.56898618691E+03 6.20848150295E-01 2.78141434306E+03 6.87443424862E-01 2.65782532409E+03 6.80016270576E-01 2.26049414873E+03 5.61101428088E-01 2.32898290640E+03 5.63831103174E-01 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 
#nx: 0


==> results/ZJ_h/JAM20_run_hadsum/LO.cross1.dat <==
#labels: tot_scale01[1] tot_scale01_Err[2] tot_scale02[3] tot_scale02_Err[4] tot_scale03[5] tot_scale03_Err[6] tot_scale04[7] tot_scale04_Err[8] tot_scale05[9] tot_scale05_Err[10] tot_scale06[11] tot_scale06_Err[12] tot_scale07[13] tot_scale07_Err[14]
#neval: 540000000
2.07926595872E+04 4.46338480566E+00 1.79236875594E+04 3.85870641089E+00 2.31549045570E+04 4.98655560455E+00 2.32209705734E+04 4.98826230721E+00 2.00168498424E+04 4.31235030434E+00 1.88331865632E+04 4.04045869976E+00 2.09727511245E+04 4.51397653320E+00 
#nx: 0


==> results/ZJ_h/JAM20_run_hadsum/LO.cross2.dat <==
#labels: tot_scale01[1] tot_scale01_Err[2] tot_scale02[3] tot_scale02_Err[4] tot_scale03[5] tot_scale03_Err[6] tot_scale04[7] tot_scale04_Err[8] tot_scale05[9] tot_scale05_Err[10] tot_scale06[11] tot_scale06_Err[12] tot_scale07[13] tot_scale07_Err[14]
#neval: 540000000
2.48180410574E+04 3.56668912026E+00 2.20826683568E+04 3.16544180119E+00 2.70489156393E+04 3.91104312908E+00 2.76902101703E+04 3.97940009377E+00 2.46380957690E+04 3.53165444261E+00 2.24962292381E+04 3.23305822171E+00 2.45182882339E+04 3.54515904631E+00 
#nx: 0


==> results/ZJ_h/JAM20_run_hadsum/LO.cross3.dat <==
#labels: tot_scale01[1] tot_scale01_Err[2] tot_scale02[3] tot_scale02_Err[4] tot_scale03[5] tot_scale03_Err[6] tot_scale04[7] tot_scale04_Err[8] tot_scale05[9] tot_scale05_Err[10] tot_scale06[11] tot_scale06_Err[12] tot_scale07[13] tot_scale07_Err[14]
#neval: 540000000
1.93363495061E+04 5.90015973859E+00 1.79936030553E+04 1.39854969305E+01 2.04055091383E+04 6.18942603902E+00 2.15211899591E+04 6.56038068867E+00 2.00261726658E+04 1.55271626813E+01 1.75620356433E+04 5.36300264524E+00 1.85328503246E+04 5.62578978646E+00 
#nx: 0


==> results/ZJ_h/JAM20_run_hadsum/LO.zbin1.dat <==
#labels: zbin1_lower[1] zbin1_center[2] zbin1_upper[3] tot_scale01[4] tot_scale01_Err[5] tot_scale02[6] tot_scale02_Err[7] tot_scale03[8] tot_scale03_Err[9] tot_scale04[10] tot_scale04_Err[11] tot_scale05[12] tot_scale05_Err[13] tot_scale06[14] tot_scale06_Err[15] tot_scale07[16] tot_scale07_Err[17]
#neval: 540000000
#overflow:lower center upper 1.06251857926E+01 3.59036717416E-02 1.27171997264E+01 4.21203490286E-02 8.97018018992E+00 3.09001613986E-02 1.18668005555E+01 4.01385095275E-02 1.42031400317E+01 4.70847643770E-02 9.62341152528E+00 3.24935069303E-02 8.12439158116E+00 2.79637905047E-02 
#3.16227800000E-03 3.85784750000E-03 4.55341700000E-03 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 
#4.55341700000E-03 5.55497950000E-03 6.55654200000E-03 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 
6.55654200000E-03 7.99870850000E-03 9.44087500000E-03 2.97387708883E+04 9.98754209559E+01 2.48978714479E+04 8.33095505816E+01 3.44253909594E+04 1.16040411832E+02 3.32045561973E+04 1.11538267667E+02 2.77995264297E+04 9.30392699214E+01 2.69409493667E+04 9.04644879175E+01 3.11866712711E+04 1.05107242402E+02 
9.44087500000E-03 1.15174775000E-02 1.35940800000E-02 3.55944562126E+05 2.83186141555E+02 2.93092855172E+05 2.32146324709E+02 4.16338852354E+05 3.32848339566E+02 3.97495456742E+05 3.16402227944E+02 3.27306658586E+05 2.59378507531E+02 3.22412938597E+05 2.56407890763E+02 3.77117515539E+05 3.01375468254E+02 
1.35940800000E-02 1.65842100000E-02 1.95743400000E-02 4.57110638672E+05 2.60009778511E+02 3.75079921773E+05 2.12508380723E+02 5.33477445007E+05 3.04894714908E+02 5.10493679013E+05 2.90574328548E+02 4.18882398374E+05 2.37488972961E+02 4.14034114524E+05 2.35380187431E+02 4.83203531155E+05 2.76012350874E+02 
1.95743400000E-02 2.38798800000E-02 2.81854200000E-02 3.91195040046E+05 2.03976054321E+02 3.22567122455E+05 1.67875016292E+02 4.52304969945E+05 2.36604887741E+02 4.36880136496E+05 2.27946223752E+02 3.60236569554E+05 1.87600004599E+02 3.54330217575E+05 1.84659050586E+02 4.09680355747E+05 2.14195179519E+02 
2.81854200000E-02 3.43850400000E-02 4.05846600000E-02 2.58467284367E+05 1.44901882389E+02 2.14767519296E+05 1.20004464768E+02 2.95481115348E+05 1.66410888477E+02 2.88655533112E+05 1.61945731617E+02 2.39850828699E+05 1.34116258739E+02 2.34107955884E+05 1.31169190927E+02 2.67632583103E+05 1.50636694353E+02 
4.05846600000E-02 4.95116000000E-02 5.84385400000E-02 1.48437846523E+05 9.11053739698E+01 1.24981514810E+05 7.64210193449E+01 1.67100785341E+05 1.03028516920E+02 1.65774895147E+05 1.01818244905E+02 1.39578275193E+05 8.54047096886E+01 1.34448323019E+05 8.24731953832E+01 1.51351827474E+05 9.32645671088E+01 
5.84385400000E-02 7.12925900000E-02 8.41466400000E-02 8.40455398665E+04 5.76020344023E+01 7.21625877015E+04 4.92136525347E+01 9.27654906217E+04 6.39093788978E+01 9.38614694042E+04 6.43752072298E+01 8.05902071834E+04 5.49985265411E+01 7.61248684982E+04 5.21443492706E+01 8.40226788582E+04 5.78525748416E+01 
8.41466400000E-02 1.02655420000E-01 1.21164200000E-01 4.69092789158E+04 3.57674322726E+01 4.14553928850E+04 3.14334826899E+01 5.04466228133E+04 3.86729098251E+01 5.23879226574E+04 3.99709779829E+01 4.62967459272E+04 3.51261893671E+01 4.24884453671E+04 3.23799321163E+01 4.56922032878E+04 3.50091771686E+01 
1.21164200000E-01 1.47815250000E-01 1.74466300000E-01 2.54692195185E+04 2.23876780179E+01 2.34868520603E+04 2.05114139635E+01 2.64454560654E+04 2.33854234452E+01 2.84438239329E+04 2.50189278272E+01 2.62297186716E+04 2.29210045314E+01 2.30689470442E+04 2.02672642402E+01 2.39530489805E+04 2.11697736853E+01 
1.74466300000E-01 2.12841650000E-01 2.51217000000E-01 1.29464551833E+04 1.35115734582E+01 1.26710769514E+04 1.31369742257E+01 1.28422849362E+04 1.34862440721E+01 1.44585006889E+04 1.51015822673E+01 1.41508237393E+04 1.46818894081E+01 1.17263536003E+04 1.22305844806E+01 1.16319252118E+04 1.22070732564E+01 
2.51217000000E-01 3.06474300000E-01 3.61731600000E-01 5.66820302473E+03 7.64399269216E+00 5.96147834790E+03 7.98743277681E+00 5.33730115745E+03 7.22394652638E+00 6.33022400873E+03 8.54244693003E+00 6.65816181602E+03 8.95626213793E+00 5.13400734762E+03 6.91997647512E+00 4.83425516327E+03 6.53938553953E+00 
3.61731600000E-01 4.41297500000E-01 5.20863400000E-01 1.85419782263E+03 3.91376542374E+00 2.07811342289E+03 4.37569631664E+00 1.67353048080E+03 3.54453252412E+00 2.07076942577E+03 4.37412692827E+00 2.32081012185E+03 4.88998405857E+00 1.67944412816E+03 3.54283982865E+00 1.51579209661E+03 3.20842260619E+00 
5.20863400000E-01 6.35431700000E-01 7.50000000000E-01 3.82681077305E+02 1.13175604344E+00 4.37408807742E+02 1.28707522956E+00 3.40552195720E+02 1.01311218055E+00 4.27385287495E+02 1.26500504561E+00 4.88500658127E+02 1.43848839527E+00 3.46609926696E+02 1.02441456701E+00 3.08449888666E+02 9.16973873189E-01 
#nx: 3


==> results/ZJ_h/JAM20_run_hadsum/LO.zbin2.dat <==
#labels: zbin2_lower[1] zbin2_center[2] zbin2_upper[3] tot_scale01[4] tot_scale01_Err[5] tot_scale02[6] tot_scale02_Err[7] tot_scale03[8] tot_scale03_Err[9] tot_scale04[10] tot_scale04_Err[11] tot_scale05[12] tot_scale05_Err[13] tot_scale06[14] tot_scale06_Err[15] tot_scale07[16] tot_scale07_Err[17]
#neval: 540000000
#overflow:lower center upper 9.31000454071E+00 2.24258072923E-02 1.10094666185E+01 2.61939893853E-02 7.92290880828E+00 1.93511620185E-02 1.03881120369E+01 2.50238531661E-02 1.22843020943E+01 2.92280003020E-02 8.43858789972E+00 2.03260688129E-02 7.18129936046E+00 1.75391055781E-02 
#3.16227800000E-03 3.85784750000E-03 4.55341700000E-03 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 
#4.55341700000E-03 5.55497950000E-03 6.55654200000E-03 1.74833672647E+05 3.15746668027E+02 1.55106593767E+05 2.79742873807E+02 1.93177909770E+05 3.49530759502E+02 1.94965927721E+05 3.52057983099E+02 1.72966895167E+05 3.11912448718E+02 1.58543159766E+05 2.86357162779E+02 1.75074980108E+05 3.16020570777E+02 
6.55654200000E-03 7.99870850000E-03 9.44087500000E-03 7.08632217813E+05 4.54459146715E+02 6.17203300776E+05 3.95169321158E+02 7.93573102805E+05 5.10136924429E+02 7.90542029459E+05 5.06956513159E+02 6.88540588643E+05 4.40811282503E+02 6.42401996729E+05 4.12006443060E+02 7.19401009977E+05 4.62478589431E+02 
9.44087500000E-03 1.15174775000E-02 1.35940800000E-02 8.06540238933E+05 3.50932347091E+02 6.97790672193E+05 3.03642100531E+02 9.05141371324E+05 3.94214840973E+02 8.99847251706E+05 3.91517278883E+02 7.78510825811E+05 3.38751429980E+02 7.31107247368E+05 3.18120337856E+02 8.20482365378E+05 3.57351303689E+02 
1.35940800000E-02 1.65842100000E-02 1.95743400000E-02 6.60727943610E+05 2.51227097577E+02 5.71258327114E+05 2.17703107875E+02 7.39211168745E+05 2.80869961490E+02 7.37194760956E+05 2.80303364312E+02 6.37365692962E+05 2.42893955963E+02 5.98913713274E+05 2.27723143113E+02 6.70050946167E+05 2.54588912687E+02 
1.95743400000E-02 2.38798800000E-02 2.81854200000E-02 4.16575003376E+05 1.57814305053E+02 3.61319886793E+05 1.37092300250E+02 4.63146859908E+05 1.75437177650E+02 4.64800778436E+05 1.76092225887E+02 4.03145542311E+05 1.52966474262E+02 3.77592644287E+05 1.43041326199E+02 4.19804080388E+05 1.59011928836E+02 
2.81854200000E-02 3.43850400000E-02 4.05846600000E-02 2.37247173987E+05 9.48178509411E+01 2.07430779175E+05 8.29839997640E+01 2.61153062062E+05 1.04386623725E+02 2.64712912905E+05 1.05798626520E+02 2.31442684816E+05 9.25920350597E+01 2.15045820672E+05 8.59425566810E+01 2.36713283068E+05 9.46141345715E+01 
4.05846600000E-02 4.95116000000E-02 5.84385400000E-02 1.33852031810E+05 5.91394379166E+01 1.18426782101E+05 5.23526711821E+01 1.45480910908E+05 6.42997495402E+01 1.49347881500E+05 6.59885830411E+01 1.32135670130E+05 5.84143140200E+01 1.21326287338E+05 5.36036075059E+01 1.31866189082E+05 5.82799078160E+01 
5.84385400000E-02 7.12925900000E-02 8.41466400000E-02 7.45287298680E+04 3.67295730974E+01 6.70346987240E+04 3.30433839401E+01 7.97193338006E+04 3.93057391226E+01 8.31568543078E+04 4.09826331090E+01 7.47945572097E+04 3.68687041194E+01 6.75543727629E+04 3.32919076662E+01 7.22588286527E+04 3.56264031411E+01 
8.41466400000E-02 1.02655420000E-01 1.21164200000E-01 4.06897011629E+04 2.24248766876E+01 3.74427587508E+04 2.06295470995E+01 4.26397829297E+04 2.35170851552E+01 4.54003918097E+04 2.50222157137E+01 4.17771613372E+04 2.30183320863E+01 3.68819295822E+04 2.03256109414E+01 3.86493007045E+04 2.13152100973E+01 
1.21164200000E-01 1.47815250000E-01 1.74466300000E-01 2.14690841016E+04 1.34383563637E+01 2.03956197037E+04 1.27623110301E+01 2.19037509828E+04 1.37194026800E+01 2.39546014677E+04 1.49945982067E+01 2.27566571335E+04 1.42399009652E+01 1.94599796010E+04 1.21805040949E+01 1.98538605208E+04 1.24350406348E+01 
1.74466300000E-01 2.12841650000E-01 2.51217000000E-01 1.05682608919E+04 7.79433486194E+00 1.04780269327E+04 7.72644725786E+00 1.04241060263E+04 7.69173311432E+00 1.17918123564E+04 8.69707362101E+00 1.16910346574E+04 8.62110788771E+00 9.57924114717E+03 7.06470168471E+00 9.44852790294E+03 6.97159048640E+00 
2.51217000000E-01 3.06474300000E-01 3.61731600000E-01 4.53723924715E+03 4.42014297136E+00 4.72962867791E+03 4.61509442829E+00 4.31047898291E+03 4.19554170784E+00 5.06255905149E+03 4.93209367871E+00 5.27718438925E+03 5.14950260859E+00 4.11261593508E+03 4.00636381203E+00 3.90705869904E+03 3.80272730001E+00 
3.61731600000E-01 4.41297500000E-01 5.20863400000E-01 1.49918669529E+03 2.24835586037E+00 1.63107047737E+03 2.45293366022E+00 1.38130585097E+03 2.06791189828E+00 1.67277324364E+03 2.50881452958E+00 1.81991575097E+03 2.73703064541E+00 1.35887612866E+03 2.03785081406E+00 1.25202240870E+03 1.87427232963E+00 
5.20863400000E-01 6.35431700000E-01 7.50000000000E-01 3.33650494890E+02 6.99968450068E-01 3.70972993031E+02 7.77119023576E-01 3.01563949299E+02 6.34092989057E-01 3.72284811458E+02 7.81070928918E-01 4.13926480779E+02 8.67141952332E-01 3.02422566020E+02 6.34423268394E-01 2.73338016049E+02 5.74707912543E-01 
#nx: 3


==> results/ZJ_h/JAM20_run_hadsum/LO.zbin3.dat <==
#labels: zbin3_lower[1] zbin3_center[2] zbin3_upper[3] tot_scale01[4] tot_scale01_Err[5] tot_scale02[6] tot_scale02_Err[7] tot_scale03[8] tot_scale03_Err[9] tot_scale04[10] tot_scale04_Err[11] tot_scale05[12] tot_scale05_Err[13] tot_scale06[14] tot_scale06_Err[15] tot_scale07[16] tot_scale07_Err[17]
#neval: 540000000
#overflow:lower center upper 5.66551940297E+01 7.81286550008E-01 5.59304803144E+01 7.57052707958E-01 5.72314691620E+01 8.01233782859E-01 6.29311984271E+01 8.67417393738E-01 6.21285245340E+01 8.40506268461E-01 5.15390216003E+01 7.11008716018E-01 5.20644986178E+01 7.29158182784E-01 
3.16227800000E-03 3.85784750000E-03 4.55341700000E-03 4.84346183116E+05 1.11371000412E+03 4.55988982064E+05 1.05308408542E+03 5.08803377371E+05 1.16632889134E+03 5.38534254638E+05 1.23782469728E+03 5.06997352896E+05 1.17041295586E+03 4.40256262721E+05 1.01264991759E+03 4.62482523699E+05 1.06047496557E+03 
4.55341700000E-03 5.55497950000E-03 6.55654200000E-03 9.90941749072E+05 1.73282902140E+03 9.14045536550E+05 1.64404552335E+03 1.05807574837E+06 1.80456981820E+03 1.10263115335E+06 1.92500408533E+03 1.01704663652E+06 1.82630883224E+03 9.00195358291E+05 1.57620488539E+03 9.61167257486E+05 1.64141603601E+03 
6.55654200000E-03 7.99870850000E-03 9.44087500000E-03 9.70796408882E+05 5.89032956586E+02 8.87494030258E+05 5.42408459644E+02 1.04221397697E+06 6.28904421589E+02 1.08037457471E+06 6.55262477895E+02 9.87648976371E+05 6.03367898698E+02 8.81790121143E+05 5.35197989186E+02 9.46646269025E+05 5.71407015071E+02 
9.44087500000E-03 1.15174775000E-02 1.35940800000E-02 7.14085092057E+05 3.65139005112E+02 6.49746841431E+05 3.32060139907E+02 7.67857315503E+05 3.90941823708E+02 7.94829822072E+05 4.06313400816E+02 7.23201378956E+05 3.69491491393E+02 6.48521314865E+05 3.31688713405E+02 6.97346463533E+05 3.55117325699E+02 
1.35940800000E-02 1.65842100000E-02 1.95743400000E-02 4.21007984623E+05 2.43769433866E+02 3.83498604230E+05 2.25115584271E+02 4.51149710068E+05 2.58374923564E+02 4.68633997754E+05 2.71113197266E+02 4.26872117011E+05 2.50353198168E+02 3.82339438808E+05 2.21532915164E+02 4.09706765546E+05 2.34797238035E+02 
1.95743400000E-02 2.38798800000E-02 2.81854200000E-02 2.38038962633E+05 1.18636690331E+02 2.17825275122E+05 1.09190984501E+02 2.53499569855E+05 1.25813584625E+02 2.64967897096E+05 1.32019072833E+02 2.42462164417E+05 1.21502713813E+02 2.16174968812E+05 1.07765458971E+02 2.30212210084E+05 1.14281488937E+02 
2.81854200000E-02 3.43850400000E-02 4.05846600000E-02 1.33639364164E+05 6.49150849181E+01 1.23195131660E+05 6.01518794914E+01 1.41143210034E+05 6.83084843292E+01 1.48758271572E+05 7.22421989612E+01 1.37129474608E+05 6.69382917868E+01 1.21364182888E+05 5.89635954314E+01 1.28176976459E+05 6.20440192049E+01 
4.05846600000E-02 4.95116000000E-02 5.84385400000E-02 7.42635680375E+04 3.92705051395E+01 6.91576288025E+04 3.67296360413E+01 7.76260214816E+04 4.09274467235E+01 8.26655011613E+04 4.37047557008E+01 7.69802514418E+04 4.08751184430E+01 6.74420123742E+04 3.56690241425E+01 7.04946472239E+04 3.71729132121E+01 
5.84385400000E-02 7.12925900000E-02 8.41466400000E-02 4.06860490273E+04 2.37192558189E+01 3.83965812996E+04 2.25885102808E+01 4.19881047511E+04 2.44206685054E+01 4.52893537705E+04 2.63988346967E+01 4.27399969851E+04 2.51392429547E+01 3.69486457642E+04 2.15431127760E+01 3.81306011379E+04 2.21795849098E+01 
8.41466400000E-02 1.02655420000E-01 1.21164200000E-01 2.18129616368E+04 1.67443663734E+01 2.09555521638E+04 1.62391137177E+01 2.21541997420E+04 1.68849636496E+01 2.42810042714E+04 1.86299194323E+01 2.33261311748E+04 1.80668628875E+01 1.98091804239E+04 1.52121323751E+01 2.01188286151E+04 1.53393733603E+01 
1.21164200000E-01 1.47815250000E-01 1.74466300000E-01 1.12563872355E+04 8.39788315699E+00 1.10700687596E+04 8.28185244032E+00 1.12053003359E+04 8.34418777708E+00 1.25300904922E+04 9.34659878954E+00 1.23224772379E+04 9.21712012213E+00 1.02222934702E+04 7.62741237457E+00 1.01757906641E+04 7.57846781411E+00 
1.74466300000E-01 2.12841650000E-01 2.51217000000E-01 5.41987048943E+03 4.61891963405E+00 5.49392429707E+03 4.73923429766E+00 5.26441622066E+03 4.48001503289E+00 6.03319845714E+03 5.14103729488E+00 6.11553878077E+03 5.27447759748E+00 4.92192956386E+03 4.19494609270E+00 4.78071458719E+03 4.06871017023E+00 
2.51217000000E-01 3.06474300000E-01 3.61731600000E-01 2.29635981011E+03 2.63119223063E+00 2.40831263439E+03 2.76714323681E+00 2.17127305408E+03 2.48291416895E+00 2.55623359267E+03 2.92870947980E+00 2.68082794183E+03 3.07997023252E+00 2.08537852101E+03 2.38961356803E+00 1.97177066947E+03 2.25491866579E+00 
3.61731600000E-01 4.41297500000E-01 5.20863400000E-01 7.76440474691E+02 1.30250566433E+00 8.39638972646E+02 1.41290891101E+00 7.16759333824E+02 1.19959586745E+00 8.64307818327E+02 1.44993019141E+00 9.34651065410E+02 1.57280452651E+00 7.05104348355E+02 1.18282240098E+00 6.50902774912E+02 1.08935599958E+00 
5.20863400000E-01 6.35431700000E-01 7.50000000000E-01 1.79603834700E+02 4.22920034413E-01 1.99306376603E+02 4.67991553168E-01 1.61953182694E+02 3.82562571847E-01 1.99928831248E+02 4.70788286782E-01 2.21859158464E+02 5.20952555443E-01 1.63102718445E+02 3.84059258699E-01 1.47072813031E+02 3.47405869910E-01 
#nx: 3


==> results/ZJ_h/JAM20_run_hadsum/NLO.cross.dat <==
#labels: tot_scale01[1] tot_scale01_Err[2] tot_scale02[3] tot_scale02_Err[4] tot_scale03[5] tot_scale03_Err[6] tot_scale04[7] tot_scale04_Err[8] tot_scale05[9] tot_scale05_Err[10] tot_scale06[11] tot_scale06_Err[12] tot_scale07[13] tot_scale07_Err[14] qbqb_scale01[15] qbqb_scale01_Err[16] qbqb_scale02[17] qbqb_scale02_Err[18] qbqb_scale03[19] qbqb_scale03_Err[20] qbqb_scale04[21] qbqb_scale04_Err[22] qbqb_scale05[23] qbqb_scale05_Err[24] qbqb_scale06[25] qbqb_scale06_Err[26] qbqb_scale07[27] qbqb_scale07_Err[28] gqb_scale01[29] gqb_scale01_Err[30] gqb_scale02[31] gqb_scale02_Err[32] gqb_scale03[33] gqb_scale03_Err[34] gqb_scale04[35] gqb_scale04_Err[36] gqb_scale05[37] gqb_scale05_Err[38] gqb_scale06[39] gqb_scale06_Err[40] gqb_scale07[41] gqb_scale07_Err[42] qqb_scale01[43] qqb_scale01_Err[44] qqb_scale02[45] qqb_scale02_Err[46] qqb_scale03[47] qqb_scale03_Err[48] qqb_scale04[49] qqb_scale04_Err[50] qqb_scale05[51] qqb_scale05_Err[52] qqb_scale06[53] qqb_scale06_Err[54] qqb_scale07[55] qqb_scale07_Err[56] qbg_scale01[57] qbg_scale01_Err[58] qbg_scale02[59] qbg_scale02_Err[60] qbg_scale03[61] qbg_scale03_Err[62] qbg_scale04[63] qbg_scale04_Err[64] qbg_scale05[65] qbg_scale05_Err[66] qbg_scale06[67] qbg_scale06_Err[68] qbg_scale07[69] qbg_scale07_Err[70] gg_scale01[71] gg_scale01_Err[72] gg_scale02[73] gg_scale02_Err[74] gg_scale03[75] gg_scale03_Err[76] gg_scale04[77] gg_scale04_Err[78] gg_scale05[79] gg_scale05_Err[80] gg_scale06[81] gg_scale06_Err[82] gg_scale07[83] gg_scale07_Err[84] qg_scale01[85] qg_scale01_Err[86] qg_scale02[87] qg_scale02_Err[88] qg_scale03[89] qg_scale03_Err[90] qg_scale04[91] qg_scale04_Err[92] qg_scale05[93] qg_scale05_Err[94] qg_scale06[95] qg_scale06_Err[96] qg_scale07[97] qg_scale07_Err[98] qbq_scale01[99] qbq_scale01_Err[100] qbq_scale02[101] qbq_scale02_Err[102] qbq_scale03[103] qbq_scale03_Err[104] qbq_scale04[105] qbq_scale04_Err[106] qbq_scale05[107] qbq_scale05_Err[108] qbq_scale06[109] qbq_scale06_Err[110] qbq_scale07[111] qbq_scale07_Err[112] gq_scale01[113] gq_scale01_Err[114] gq_scale02[115] gq_scale02_Err[116] gq_scale03[117] gq_scale03_Err[118] gq_scale04[119] gq_scale04_Err[120] gq_scale05[121] gq_scale05_Err[122] gq_scale06[123] gq_scale06_Err[124] gq_scale07[125] gq_scale07_Err[126] qq_scale01[127] qq_scale01_Err[128] qq_scale02[129] qq_scale02_Err[130] qq_scale03[131] qq_scale03_Err[132] qq_scale04[133] qq_scale04_Err[134] qq_scale05[135] qq_scale05_Err[136] qq_scale06[137] qq_scale06_Err[138] qq_scale07[139] qq_scale07_Err[140]
#neval: 1485000000
5.28056329697E+04 4.15938797126E+01 5.07537414669E+04 3.79750037684E+01 5.43218839568E+04 4.27174665747E+01 4.93269799092E+04 4.94661340689E+01 4.85695429983E+04 4.68413623319E+01 5.41923759331E+04 3.60795565796E+01 5.63828846213E+04 3.69010102307E+01 -2.04320058200E+02 3.43890724296E-01 -1.81485334947E+02 3.49388908770E-01 -2.27574170058E+02 3.44470715205E-01 -2.54547405712E+02 4.28456318632E-01 -2.26152138464E+02 4.35262754009E-01 -1.67774427377E+02 2.82369136398E-01 -1.86875618402E+02 2.82832426122E-01 4.11993097962E+03 1.78222145033E+00 3.41099954228E+03 1.42651857931E+00 4.81812952601E+03 2.06998816852E+00 4.44728190244E+03 2.05983379000E+00 3.59173834181E+03 1.68059729292E+00 3.83386392449E+03 1.58716410271E+00 4.41896513775E+03 1.83430588363E+00 1.22677988896E+04 1.44396174594E+01 8.94246950787E+03 1.29658496092E+01 1.56523057702E+04 1.58947669163E+01 1.17527357483E+04 1.78856429341E+01 8.40119657647E+03 1.60987548787E+01 1.23947807731E+04 1.19309184151E+01 1.56176280364E+04 1.31763339934E+01 2.45924025158E+03 2.34958969826E+00 2.38758094513E+03 2.32192916215E+00 2.50853863533E+03 2.38268149528E+00 2.22719712186E+03 2.86331115415E+00 2.20981959819E+03 2.84497821266E+00 2.56952149513E+03 1.97412166448E+00 2.64677569464E+03 1.99200226920E+00 -1.82756974604E+03 1.24880474609E+00 -1.08271960479E+03 9.62631298728E-01 -2.54121491136E+03 1.56099587245E+00 -2.27580550391E+03 1.55141279518E+00 -1.34885039708E+03 1.19611487658E+00 -1.50123073342E+03 1.02784974477E+00 -2.08769174571E+03 1.28421718938E+00 3.22443692632E+04 2.77496937221E+01 3.25914783822E+04 2.79190473145E+01 3.14729963483E+04 2.78994976976E+01 2.97406360865E+04 3.24211320023E+01 3.09505470939E+04 3.29770077024E+01 3.33424947998E+04 2.45010603746E+01 3.31113545607E+04 2.45922008409E+01 1.50518775240E+03 2.03444853300E+00 1.42053376551E+03 1.88284248816E+00 1.50187177423E+03 2.18997657375E+00 1.52915618143E+03 2.52691277389E+00 1.50119849767E+03 2.33741563224E+00 1.46376673998E+03 1.67795973323E+00 1.50414245492E+03 1.80558861084E+00 3.79322975319E+03 1.51671245540E+00 3.16402070309E+03 1.30174485501E+00 4.41136934623E+03 1.76800744634E+00 4.09256634444E+03 1.75912742290E+00 3.33818794064E+03 1.55765614468E+00 3.53108120117E+03 1.34263938077E+00 4.05169711115E+03 1.56123143473E+00 -1.56083348101E+03 3.85658596233E+00 1.70765654950E+02 4.77676201203E+00 -3.29522036045E+03 3.68023389581E+00 -1.94358530361E+03 4.79663369746E+00 2.09549316780E+02 5.93778655450E+00 -1.28215416417E+03 3.17106012242E+00 -2.70843673445E+03 3.02878253574E+00 
#nx: 0


==> results/ZJ_h/JAM20_run_hadsum/NLO.cross1.dat <==
#labels: tot_scale01[1] tot_scale01_Err[2] tot_scale02[3] tot_scale02_Err[4] tot_scale03[5] tot_scale03_Err[6] tot_scale04[7] tot_scale04_Err[8] tot_scale05[9] tot_scale05_Err[10] tot_scale06[11] tot_scale06_Err[12] tot_scale07[13] tot_scale07_Err[14]
#neval: 1485000000
1.50573122526E+04 2.78226311812E+01 1.42272937837E+04 2.53089775627E+01 1.55768592964E+04 2.95212875336E+01 1.34858559336E+04 3.45647172802E+01 1.31812532013E+04 3.14343083990E+01 1.58254923922E+04 2.29392772766E+01 1.66472751382E+04 2.43399432888E+01 
#nx: 0


==> results/ZJ_h/JAM20_run_hadsum/NLO.cross2.dat <==
#labels: tot_scale01[1] tot_scale01_Err[2] tot_scale02[3] tot_scale02_Err[4] tot_scale03[5] tot_scale03_Err[6] tot_scale04[7] tot_scale04_Err[8] tot_scale05[9] tot_scale05_Err[10] tot_scale06[11] tot_scale06_Err[12] tot_scale07[13] tot_scale07_Err[14]
#neval: 1485000000
2.01233256271E+04 2.28562424561E+01 1.93686423050E+04 2.17747072818E+01 2.07234364377E+04 2.38884914807E+01 1.87879268218E+04 2.83425124253E+01 1.85386991360E+04 2.70058005904E+01 2.06558460854E+04 1.88652555851E+01 2.15191268739E+04 1.97194087801E+01 
#nx: 0


==> results/ZJ_h/JAM20_run_hadsum/NLO.cross3.dat <==
#labels: tot_scale01[1] tot_scale01_Err[2] tot_scale02[3] tot_scale02_Err[4] tot_scale03[5] tot_scale03_Err[6] tot_scale04[7] tot_scale04_Err[8] tot_scale05[9] tot_scale05_Err[10] tot_scale06[11] tot_scale06_Err[12] tot_scale07[13] tot_scale07_Err[14]
#neval: 1485000000
1.75591394432E+04 2.34985228083E+01 1.72417809205E+04 2.78734281934E+01 1.79523739242E+04 2.30134143925E+01 1.69806597630E+04 2.68101036767E+01 1.69206238790E+04 3.17149654502E+01 1.76542092938E+04 2.15289711603E+01 1.81598008297E+04 2.10711943542E+01 
#nx: 0


==> results/ZJ_h/JAM20_run_hadsum/NLO.zbin1.dat <==
#labels: zbin1_lower[1] zbin1_center[2] zbin1_upper[3] tot_scale01[4] tot_scale01_Err[5] tot_scale02[6] tot_scale02_Err[7] tot_scale03[8] tot_scale03_Err[9] tot_scale04[10] tot_scale04_Err[11] tot_scale05[12] tot_scale05_Err[13] tot_scale06[14] tot_scale06_Err[15] tot_scale07[16] tot_scale07_Err[17]
#neval: 1485000000
#overflow:lower center upper 1.28186235640E+01 1.70031651234E-01 1.32027632808E+01 2.24854440091E-01 1.24287922942E+01 1.48157118295E-01 1.32978134609E+01 2.10525148574E-01 1.32401825888E+01 2.79166395311E-01 1.22839221786E+01 1.40673116278E-01 1.16930034801E+01 1.22711620242E-01 
#3.16227800000E-03 3.85784750000E-03 4.55341700000E-03 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 
#4.55341700000E-03 5.55497950000E-03 6.55654200000E-03 9.00464029074E+01 2.66064149778E+01 7.32758027402E+01 2.16218702013E+01 1.01608237948E+02 3.01011463144E+01 1.12226887832E+02 3.31650386898E+01 9.13245622725E+01 2.69517953544E+01 7.39159894827E+01 2.18377774398E+01 8.34065274659E+01 2.47062272021E+01 
6.55654200000E-03 7.99870850000E-03 9.44087500000E-03 2.26224699139E+04 1.15418747022E+03 2.10916819224E+04 1.00854925330E+03 2.32149698612E+04 1.30054481606E+03 2.06036911581E+04 1.43738802550E+03 1.99903271273E+04 1.22336904712E+03 2.35549083018E+04 9.48468686123E+02 2.48269496580E+04 1.06864404772E+03 
9.44087500000E-03 1.15174775000E-02 1.35940800000E-02 1.86899673412E+05 2.22867237108E+03 1.80429022922E+05 1.97734232234E+03 1.84781449723E+05 2.48849523393E+03 1.42403186745E+05 2.77335108244E+03 1.50342258655E+05 2.46080065836E+03 2.12819107396E+05 1.83351454406E+03 2.21190775773E+05 2.04706428037E+03 
1.35940800000E-02 1.65842100000E-02 1.95743400000E-02 2.71003953169E+05 1.86318659775E+03 2.54521213038E+05 1.65444288728E+03 2.75971705763E+05 2.03198297320E+03 2.21665469211E+05 2.31868501622E+03 2.21979960364E+05 2.05885835440E+03 2.98641705577E+05 1.53305381232E+03 3.15448547120E+05 1.67223958555E+03 
1.95743400000E-02 2.38798800000E-02 2.81854200000E-02 2.51373256296E+05 1.31854258051E+03 2.34081521734E+05 1.18090781172E+03 2.58849703033E+05 1.45219082619E+03 2.14007521285E+05 1.63926728734E+03 2.09900350694E+05 1.46822086410E+03 2.71500966132E+05 1.08610209286E+03 2.87824868164E+05 1.19604090025E+03 
2.81854200000E-02 3.43850400000E-02 4.05846600000E-02 1.75733939843E+05 9.36934748926E+02 1.62884410772E+05 8.41408486367E+02 1.83739768129E+05 1.00483751318E+03 1.53413284604E+05 1.16482879485E+03 1.48495918292E+05 1.04599200556E+03 1.87308287958E+05 7.71853777511E+02 2.00044179795E+05 8.27870624662E+02 
4.05846600000E-02 4.95116000000E-02 5.84385400000E-02 1.07383416702E+05 6.05622418866E+02 9.92252891576E+04 5.51436392700E+02 1.12729857472E+05 6.52330831522E+02 9.60689938583E+04 7.53412722249E+02 9.20021488735E+04 6.85841769381E+02 1.12886445834E+05 4.98985027947E+02 1.20409598040E+05 5.37535158876E+02 
5.84385400000E-02 7.12925900000E-02 8.41466400000E-02 6.52620432865E+04 3.54532470216E+02 6.06362928207E+04 3.24327644703E+02 6.89522443245E+04 3.77293612169E+02 6.00174407671E+04 4.40424071299E+02 5.72693078933E+04 4.02922636746E+02 6.75820007581E+04 2.92383930410E+02 7.20510194700E+04 3.11076597844E+02 
8.41466400000E-02 1.02655420000E-01 1.21164200000E-01 3.83659821018E+04 2.13512023779E+02 3.59117567096E+04 1.99905576795E+02 4.05184961478E+04 2.21905315677E+02 3.59138981187E+04 2.65266609683E+02 3.42409357495E+04 2.48369201957E+02 3.93050122089E+04 1.76001632974E+02 4.16615386602E+04 1.82936625921E+02 
1.21164200000E-01 1.47815250000E-01 1.74466300000E-01 2.26235626412E+04 1.31287636399E+02 2.15044684196E+04 1.27886856727E+02 2.37335392879E+04 1.32143555817E+02 2.17350398310E+04 1.63025754194E+02 2.08487854283E+04 1.58856942917E+02 2.28481255200E+04 1.07953790923E+02 2.38910740786E+04 1.09036851618E+02 
1.74466300000E-01 2.12841650000E-01 2.51217000000E-01 1.25232971348E+04 7.08267032908E+01 1.22146604095E+04 7.19264397218E+01 1.29037690459E+04 6.87349869454E+01 1.23264687828E+04 8.78447270648E+01 1.20126248754E+04 8.92375044816E+01 1.24338787701E+04 5.84949579228E+01 1.27259148604E+04 5.67773070334E+01 
2.51217000000E-01 3.06474300000E-01 3.61731600000E-01 6.03425919495E+03 4.12777271212E+01 6.13124667966E+03 4.49951510532E+01 6.04558712176E+03 3.83236233538E+01 6.09339548233E+03 5.12786197163E+01 6.13141490485E+03 5.58692007560E+01 5.90431563440E+03 3.41499591062E+01 5.85054165786E+03 3.16405208144E+01 
3.61731600000E-01 4.41297500000E-01 5.20863400000E-01 2.12806834244E+03 1.94249844628E+01 2.23654300674E+03 2.26202426030E+01 2.06574159715E+03 1.72711296702E+01 2.18439327425E+03 2.40781607513E+01 2.26343925525E+03 2.77504685754E+01 2.05411486813E+03 1.60509842530E+01 1.97274877388E+03 1.42828278758E+01 
5.20863400000E-01 6.35431700000E-01 7.50000000000E-01 4.34371112200E+02 5.70728240984E+00 4.54890536057E+02 6.62366781437E+00 4.27541218567E+02 4.93376283267E+00 4.43813527265E+02 7.07250051030E+00 4.55395055825E+02 8.21443584638E+00 4.20599427031E+02 4.71760487031E+00 4.07940757159E+02 4.08444125797E+00 
#nx: 3


==> results/ZJ_h/JAM20_run_hadsum/NLO.zbin2.dat <==
#labels: zbin2_lower[1] zbin2_center[2] zbin2_upper[3] tot_scale01[4] tot_scale01_Err[5] tot_scale02[6] tot_scale02_Err[7] tot_scale03[8] tot_scale03_Err[9] tot_scale04[10] tot_scale04_Err[11] tot_scale05[12] tot_scale05_Err[13] tot_scale06[14] tot_scale06_Err[15] tot_scale07[16] tot_scale07_Err[17]
#neval: 1485000000
#overflow:lower center upper 1.21548431569E+01 1.21841071790E-01 1.26533783362E+01 1.37218967675E-01 1.18240449652E+01 1.02363443846E-01 1.27828604818E+01 1.50854785186E-01 1.29749726561E+01 1.69939295277E-01 1.15320948028E+01 1.00745724483E-01 1.10295501702E+01 8.47542267973E-02 
#3.16227800000E-03 3.85784750000E-03 4.55341700000E-03 1.55502294412E+03 1.54741298417E+02 1.38495324361E+03 1.45439602733E+02 1.66996883372E+03 1.60793318770E+02 1.93310300099E+03 1.92312832774E+02 1.72163547301E+03 1.80744009344E+02 1.27909083189E+03 1.27310448611E+02 1.37361792994E+03 1.32286141210E+02 
#4.55341700000E-03 5.55497950000E-03 6.55654200000E-03 1.27177533925E+05 2.83662186030E+03 1.25384586275E+05 2.61766141219E+03 1.27464256206E+05 3.03945310210E+03 1.14276948908E+05 3.51958330009E+03 1.16993803271E+05 3.24766232466E+03 1.33514213634E+05 2.33865011510E+03 1.36681705171E+05 2.50555491342E+03 
6.55654200000E-03 7.99870850000E-03 9.44087500000E-03 4.72924475094E+05 3.26236203090E+03 4.66534737052E+05 2.98150607193E+03 4.71433822830E+05 3.52166638302E+03 4.09797886457E+05 4.04714148577E+03 4.24944492367E+05 3.69851988636E+03 5.06335410403E+05 2.69110779015E+03 5.19215592504E+05 2.90471079956E+03 
9.44087500000E-03 1.15174775000E-02 1.35940800000E-02 5.74825728290E+05 2.46326579719E+03 5.57643818657E+05 2.26631072426E+03 5.82198599455E+05 2.65589003133E+03 5.11985394735E+05 3.05619218152E+03 5.18035912112E+05 2.81184967332E+03 6.06295186590E+05 2.03178821476E+03 6.28729330193E+05 2.19052137440E+03 
1.35940800000E-02 1.65842100000E-02 1.95743400000E-02 4.95814596481E+05 1.63025823193E+03 4.76847821714E+05 1.49763493084E+03 5.07004396003E+05 1.75005234567E+03 4.50495637248E+05 2.02194515261E+03 4.49463832415E+05 1.85744899128E+03 5.17104314688E+05 1.34530883778E+03 5.39331654001E+05 1.44410627645E+03 
1.95743400000E-02 2.38798800000E-02 2.81854200000E-02 3.26880303976E+05 9.64408300934E+02 3.11800972774E+05 8.96184339009E+02 3.37452563010E+05 1.03144778829E+03 3.01780370824E+05 1.19565597807E+03 2.96964495769E+05 1.11118130565E+03 3.37767878032E+05 7.96227424905E+02 3.54192111727E+05 8.51551191493E+02 
2.81854200000E-02 3.43850400000E-02 4.05846600000E-02 1.92067352102E+05 6.03650941394E+02 1.82548815014E+05 5.65317461745E+02 1.99848695819E+05 6.40797981361E+02 1.79223094061E+05 7.48573771005E+02 1.74899978367E+05 7.01104452940E+02 1.97211752757E+05 4.98247371673E+02 2.07577081051E+05 5.28903104482E+02 
4.05846600000E-02 4.95116000000E-02 5.84385400000E-02 1.12627090101E+05 3.95644675255E+02 1.07012147431E+05 3.67151681481E+02 1.17663456769E+05 4.15562492513E+02 1.06449298915E+05 4.90816036959E+02 1.03350608280E+05 4.55456304342E+02 1.14752732871E+05 3.26404815652E+02 1.20821164208E+05 3.42849598838E+02 
5.84385400000E-02 7.12925900000E-02 8.41466400000E-02 6.58952655316E+04 2.29048286660E+02 6.26433581789E+04 2.16269603032E+02 6.90344350152E+04 2.37328979690E+02 6.32239230507E+04 2.84019047873E+02 6.10662492347E+04 2.68184113776E+02 6.65182544965E+04 1.89059839694E+02 6.99594444615E+04 1.95915511624E+02 
8.41466400000E-02 1.02655420000E-01 1.21164200000E-01 3.73122820234E+04 1.34878711071E+02 3.56042842270E+04 1.32068577067E+02 3.90842275978E+04 1.36870216037E+02 3.61764695378E+04 1.67202652904E+02 3.48705876367E+04 1.63768479904E+02 3.74171908546E+04 1.11371986365E+02 3.91971625812E+04 1.13039574461E+02 
1.21164200000E-01 1.47815250000E-01 1.74466300000E-01 2.08798193013E+04 8.04967815067E+01 2.01191916897E+04 7.98919329176E+01 2.17663325236E+04 7.97556122944E+01 2.05811830534E+04 9.97732182966E+01 1.99049843398E+04 9.90423017166E+01 2.07167752498E+04 6.64778315824E+01 2.15173032378E+04 6.58861946779E+01 
1.74466300000E-01 2.12841650000E-01 2.51217000000E-01 1.09956523188E+04 4.19220107244E+01 1.07517277142E+04 4.32243820240E+01 1.13327879197E+04 3.99463119367E+01 1.10200594109E+04 5.18975962367E+01 1.07391051980E+04 5.35313442472E+01 1.07902118548E+04 3.46687824754E+01 1.10432287873E+04 3.30575486883E+01 
2.51217000000E-01 3.06474300000E-01 3.61731600000E-01 5.00052802799E+03 2.42629805751E+01 4.99688228705E+03 2.64837946723E+01 5.06862225963E+03 2.24574086666E+01 5.08161371987E+03 3.00545142222E+01 5.02857440572E+03 3.28266008345E+01 4.86104783918E+03 2.00511174271E+01 4.87945136987E+03 1.85713852859E+01 
3.61731600000E-01 4.41297500000E-01 5.20863400000E-01 1.73234731486E+03 1.26841866735E+01 1.76716778036E+03 1.43111988465E+01 1.72961079962E+03 1.11059742038E+01 1.77842474123E+03 1.57130552568E+01 1.78765131810E+03 1.79334051176E+01 1.67210797595E+03 1.04814211185E+01 1.65014926375E+03 9.18797196002E+00 
5.20863400000E-01 6.35431700000E-01 7.50000000000E-01 3.93412468905E+02 3.48385721300E+00 4.01512361952E+02 3.99988800762E+00 3.94138994283E+02 3.09520981026E+00 4.05672322085E+02 4.30710458071E+00 4.06344636031E+02 4.95081917298E+00 3.78569654830E+02 2.88528744897E+00 3.73844825075E+02 2.56651153277E+00 
#nx: 3


==> results/ZJ_h/JAM20_run_hadsum/NLO.zbin3.dat <==
#labels: zbin3_lower[1] zbin3_center[2] zbin3_upper[3] tot_scale01[4] tot_scale01_Err[5] tot_scale02[6] tot_scale02_Err[7] tot_scale03[8] tot_scale03_Err[9] tot_scale04[10] tot_scale04_Err[11] tot_scale05[12] tot_scale05_Err[13] tot_scale06[14] tot_scale06_Err[15] tot_scale07[16] tot_scale07_Err[17]
#neval: 1485000000
#overflow:lower center upper 4.85947769946E+01 3.08569447627E+00 4.77202548123E+01 2.73436138166E+00 4.93014236209E+01 3.11022458924E+00 4.83225755976E+01 3.77533501202E+00 4.73335552947E+01 3.34007237430E+00 4.79882926393E+01 2.57732993116E+00 4.86151435373E+01 2.59834639218E+00 
3.16227800000E-03 3.85784750000E-03 4.55341700000E-03 3.98314043658E+05 8.22952812275E+03 4.08938768675E+05 9.72134680503E+03 3.97164381328E+05 7.39692798569E+03 3.74340693404E+05 8.97576813991E+03 3.94171656833E+05 1.14479443493E+04 4.16205673548E+05 8.80513958613E+03 4.14242545360E+05 7.32693251349E+03 
4.55341700000E-03 5.55497950000E-03 6.55654200000E-03 7.96304424444E+05 4.93202814758E+03 7.95377332200E+05 4.93112086308E+03 7.98556808420E+05 5.09681251359E+03 7.43690558101E+05 5.77159209887E+03 7.60819980777E+05 5.70486743681E+03 8.05363315667E+05 3.76921309559E+03 8.31702403188E+05 4.55884268149E+03 
6.55654200000E-03 7.99870850000E-03 9.44087500000E-03 8.15501182400E+05 3.11916523228E+03 8.07384105314E+05 3.12034219458E+03 8.24637922093E+05 3.21860009519E+03 7.71212559169E+05 3.70762968356E+03 7.80666593855E+05 3.65846997998E+03 8.31376591127E+05 2.71130560549E+03 8.50919438293E+05 2.80263122135E+03 
9.44087500000E-03 1.15174775000E-02 1.35940800000E-02 6.21074995235E+05 1.91484383163E+03 6.08947876817E+05 1.86502514737E+03 6.32800433354E+05 1.98457548958E+03 5.93248738341E+05 2.27770795964E+03 5.94326182537E+05 2.22093731996E+03 6.29165214507E+05 1.64673898674E+03 6.47648117030E+05 1.71300068482E+03 
1.35940800000E-02 1.65842100000E-02 1.95743400000E-02 3.73894842041E+05 1.06801500065E+03 3.64482084091E+05 1.03181991074E+03 3.83479654892E+05 1.11475936081E+03 3.59230903545E+05 1.27259668729E+03 3.57024962929E+05 1.23088007479E+03 3.77278971213E+05 9.22861420614E+02 3.90100994056E+05 9.60827387995E+02 
1.95743400000E-02 2.38798800000E-02 2.81854200000E-02 2.16639652425E+05 5.75912225716E+02 2.10089520385E+05 5.67730381520E+02 2.23110919274E+05 5.92076617745E+02 2.09743613314E+05 6.89028326786E+02 2.06522018315E+05 6.77483054643E+02 2.17561549657E+05 4.91041491229E+02 2.25604583077E+05 5.14219093258E+02 
2.81854200000E-02 3.43850400000E-02 4.05846600000E-02 1.25650432087E+05 3.50384516485E+02 1.21576367995E+05 3.41685019609E+02 1.29865809766E+05 3.52887019737E+02 1.22646138583E+05 4.14488870700E+02 1.20135469135E+05 4.02900427307E+02 1.25436403086E+05 2.97999213781E+02 1.30301086616E+05 3.10213537110E+02 
4.05846600000E-02 4.95116000000E-02 5.84385400000E-02 7.10084537029E+04 2.29325646755E+02 6.86653328606E+04 2.22406038405E+02 7.37787123015E+04 2.35752987930E+02 6.96562987171E+04 2.74596607667E+02 6.80014797797E+04 2.65559502052E+02 7.07230824091E+04 1.97359266876E+02 7.35578701298E+04 2.03489319146E+02 
5.84385400000E-02 7.12925900000E-02 8.41466400000E-02 4.04849051529E+04 1.25374828416E+02 3.92302129887E+04 1.27267815014E+02 4.19691777645E+04 1.26451853281E+02 4.01499419636E+04 1.51828663312E+02 3.91385189630E+04 1.53408232515E+02 4.00554446894E+04 1.07621792089E+02 4.15046851089E+04 1.08447057506E+02 
8.41466400000E-02 1.02655420000E-01 1.21164200000E-01 2.20774903389E+04 7.02321924320E+01 2.14513279387E+04 6.85435099887E+01 2.28926439843E+04 6.98994561358E+01 2.20348808903E+04 8.63203931423E+01 2.14674354273E+04 8.42335318361E+01 2.17382434006E+04 5.84827480129E+01 2.24667813622E+04 5.82252895075E+01 
1.21164200000E-01 1.47815250000E-01 1.74466300000E-01 1.20120293819E+04 4.15957993037E+01 1.16951021017E+04 4.28164224201E+01 1.24021835701E+04 4.14446002577E+01 1.21078670412E+04 5.00694686391E+01 1.17803836000E+04 5.24239363698E+01 1.17445888265E+04 3.54778421881E+01 1.20528754732E+04 3.56363594998E+01 
1.74466300000E-01 2.12841650000E-01 2.51217000000E-01 5.97687013764E+03 2.08377941073E+01 5.88824857951E+03 2.17759283329E+01 6.12289749456E+03 1.98736031023E+01 6.08398879381E+03 2.56087647874E+01 6.00417188562E+03 2.84412993867E+01 5.86515074824E+03 2.03330603813E+01 5.90183857864E+03 1.65694041378E+01 
2.51217000000E-01 3.06474300000E-01 3.61731600000E-01 2.64192625371E+03 1.26952266775E+01 2.63560447459E+03 1.37477615105E+01 2.68090990591E+03 1.19810543535E+01 2.71259550247E+03 1.55649344469E+01 2.66776600603E+03 1.66789956393E+01 2.54921023191E+03 1.05636854211E+01 2.56488419810E+03 1.01208884122E+01 
3.61731600000E-01 4.41297500000E-01 5.20863400000E-01 9.39962483284E+02 5.72068464403E+00 9.50723031853E+02 6.37226601144E+00 9.40631616545E+02 5.23145711829E+00 9.76184637953E+02 7.04398784481E+00 9.72896435065E+02 7.83167450542E+00 9.00710353317E+02 4.76647170667E+00 8.91604679807E+02 4.36511306329E+00 
5.20863400000E-01 6.35431700000E-01 7.50000000000E-01 2.27080936984E+02 2.04669802746E+00 2.28673664385E+02 2.16466453712E+00 2.25086204815E+02 1.78818135340E+00 2.37772964666E+02 2.52165596677E+00 2.34870166939E+02 2.66671361247E+00 2.16218137635E+02 1.70006153295E+00 2.11728407391E+02 1.48767068580E+00 
#nx: 3


==> results/ZJ_h/JAM20_run_hadsum/data.zbin1.dat <==
#Column 1 (Left Edge)   Column 2 (Center)     Column 3 (Right Edge)    Column 4    Column 5    Column 6     Column 7    Column 8    Column 9   
#0.003162278            0.0038578475           0.004553417             (No value given)  0.1          0.0          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
#0.004553417            0.0055554795           0.006556542             (No value given)  0.1          0.0          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
0.006556542            0.0074987085           0.009440875             5.675961          1.877081          2.13          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
0.009440875            0.0115174775           0.01359408              21.34424          2.724032          3.4          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
0.01359408             0.01658471             0.01957434              45.09753          3.69695           4.8          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
0.01957434             0.02387988             0.02818542              67.7106           4.193027          7.5          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
0.02818542             0.03438555             0.04058466              63.5388           3.515332          7.3          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
0.04058466             0.0495116              0.05843854              47.4568           2.590727          4.4          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
0.05843854             0.07129259             0.08414664              31.19883          1.658187          2.4          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
0.08414664             0.10264092             0.1211642               19.12342          1.044105          1.4          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
0.1211642              0.14731575             0.1744663               10.51926          0.6194614         1          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
0.1744663              0.21234115             0.251217                5.494127          0.3460059         0.78          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
0.251217               0.3064743              0.3617316               2.418814          0.1860372         0.29          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
0.3617316              0.4417975              0.5208634               0.7764993         0.08081076        0.101          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
0.5208634              0.6354317              0.75                    0.2251899         0.03627747        0.039          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1




==> results/ZJ_h/JAM20_run_hadsum/data.zbin2.dat <==
#Column 1 (Left Edge)   Column 2 (Center)     Column 3 (Right Edge)    Column 4          Column 5    Column 6     Column 7    Column 8    Column 9   
#0.003162278            0.0038578475           0.004553417             (No value given)  0.1          0.0          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
#0.004553417            0.0055554795           0.006556542             (No value given)  0.1          0.0          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
0.006556542            0.0074987085           0.009440875             37.67526          5.19257          9          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
0.009440875            0.0115174775           0.01359408              79.20792          7.273499         10.4          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
0.01359408             0.01658471             0.01957434              110.0235          7.522759         13          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
0.01957434             0.02387988             0.02818542              105.5449          6.701473         9          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
0.02818542             0.03438555             0.04058466              82.37061          5.032974         8.8          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
0.04058466             0.0495116              0.05843854              55.06095          3.356059         6.7          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
0.05843854             0.07129259             0.08414664              33.57431          2.060796         3.6          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
0.08414664             0.10264092             0.1211642               20.83378          1.325425         1.7          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
0.1211642              0.14731575             0.1744663               11.35402          0.7786654        1          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
0.1744663              0.21234115             0.251217                6.055146          0.4591689        0.58          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
0.251217               0.3064743              0.3617316               2.552268          0.2290315        0.24          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
0.3617316              0.4417975              0.5208634               0.9469659         0.1136626        0.101          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
0.5208634              0.6354317              0.75                    0.2598675         0.04964695       0.032          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1




==> results/ZJ_h/JAM20_run_hadsum/data.zbin3.dat <==
#Column 1 (Left Edge)   Column 2 (Center)     Column 3 (Right Edge)    Column 4          Column 5    Column 6     Column 7    Column 8    Column 9   
0.003162278            0.0038578475           0.004553417             26.50284         7.553603       15.8          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
0.004553417            0.0055554795           0.006556542             81.04057        13.12893       21.1          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
0.006556542            0.0074987085           0.009440875             153.2212        16.93485       27          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
0.009440875            0.0115174775           0.01359408              181.98          17.25507       25          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
0.01359408             0.01658471             0.01957434              159.073         14.1346        22          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
0.01957434             0.02387988             0.02818542              123.8543        10.65504       17          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
0.02818542             0.03438555             0.04058466              88.94359        7.738496       12.3          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
0.04058466             0.0495116              0.05843854              58.2669         5.042561       7.8          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
0.05843854             0.07129259             0.08414664              32.73613        2.926196       4.1          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
0.08414664             0.10264092             0.1211642               18.67634        1.814538       2.5          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
0.1211642              0.14731575             0.1744663               10.38097        1.059111       1.6          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
0.1744663              0.21234115             0.251217                5.133965        0.6022578      0.79          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
0.251217               0.3064743              0.3617316               2.195547        0.3082812      0.35          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
0.3617316              0.4417975              0.5208634               0.7047325       0.1245201      0.124          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
0.5208634              0.6354317              0.75                    0.1414472       0.05285846     0.029          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1


==> results/ZJ_h/JAM20_run_hadsum/zbin1.dat <==
##https://arxiv.org/pdf/2208.11691.pdf
#https://lhcbproject.web.cern.ch/Publications/p/LHCb-PAPER-2022-013.html
# zdown zup  F(z) F(z)_err
0.003162278           0.004553417             Nan                     Nan 
0.004553417           0.006556542             Nan                     Nan 
0.006556542           0.009440875             5.675961          1.877081
0.009440875           0.01359408              21.34424          2.724032 
0.01359408            0.01957434              45.09753          3.69695     
0.01957434            0.02818542              67.7106           4.193027 
0.02818542            0.04058466              63.5388           3.515332    
0.04058466            0.05843854              47.4568           2.590727     
0.05843854            0.08414664              31.19883          1.658187    
0.08414664            0.1211642               19.12342          1.044105        
0.1211642             0.1744663               10.51926          0.6194614  
0.1744663             0.251217                5.494127          0.3460059     
0.251217              0.3617316               2.418814          0.1860372   
0.3617316             0.5208634               0.7764993         0.08081076    
0.5208634             0.75                    0.2251899         0.03627747   




==> results/ZJ_h/JAM20_run_hadsum/zbin2.dat <==
##https://arxiv.org/pdf/2208.11691.pdf
#https://lhcbproject.web.cern.ch/Publications/p/LHCb-PAPER-2022-013.html
# zdown zup  F(z) F(z)_err
0.003162278            0.004553417            Nan               Nan 
0.004553417            0.006556542            Nan               Nan 
0.006556542            0.009440875            37.67526          5.19257 
0.009440875            0.01359408             79.20792          7.273499 
0.01359408             0.01957434             110.0235          7.522759 
0.01957434             0.02818542             105.5449          6.701473        
0.02818542             0.04058466             82.37061          5.032974     
0.04058466             0.05843854             55.06095          3.356059     
0.05843854             0.08414664             33.57431          2.060796     
0.08414664             0.1211642              20.83378          1.325425     
0.1211642              0.1744663              11.35402          0.7786654   
0.1744663              0.251217               6.055146          0.4591689   
0.251217               0.3617316              2.552268          0.2290315   
0.3617316              0.5208634              0.9469659         0.1136626   
0.5208634              0.75                   0.2598675         0.04964695  




==> results/ZJ_h/JAM20_run_hadsum/zbin3.dat <==
##https://arxiv.org/pdf/2208.11691.pdf
#https://lhcbproject.web.cern.ch/Publications/p/LHCb-PAPER-2022-013.html
# zdown zup  F(z) F(z)_err
0.003162278            0.004553417             26.50284         7.553603     
0.004553417            0.006556542             81.04057        13.12893      
0.006556542            0.009440875             153.2212        16.93485      
0.009440875            0.01359408              181.98          17.25507      
0.01359408             0.01957434              159.073         14.1346       
0.01957434             0.02818542              123.8543        10.65504      
0.02818542             0.04058466              88.94359        7.738496      
0.04058466             0.05843854              58.2669         5.042561      
0.05843854             0.08414664              32.73613        2.926196      
0.08414664             0.1211642               18.67634        1.814538      
0.1211642              0.1744663               10.38097        1.059111      
0.1744663              0.251217                5.133965        0.6022578     
0.251217               0.3617316               2.195547        0.3082812     
0.3617316              0.5208634               0.7047325       0.1245201     
0.5208634              0.75                    0.1414472       0.05285846    


==> results/ZJ_h/JAM20_run_pion/LO.cross.dat <==
#labels: tot_scale01[1] tot_scale01_Err[2] tot_scale02[3] tot_scale02_Err[4] tot_scale03[5] tot_scale03_Err[6] tot_scale04[7] tot_scale04_Err[8] tot_scale05[9] tot_scale05_Err[10] tot_scale06[11] tot_scale06_Err[12] tot_scale07[13] tot_scale07_Err[14] qbqb_scale01[15] qbqb_scale01_Err[16] qbqb_scale02[17] qbqb_scale02_Err[18] qbqb_scale03[19] qbqb_scale03_Err[20] qbqb_scale04[21] qbqb_scale04_Err[22] qbqb_scale05[23] qbqb_scale05_Err[24] qbqb_scale06[25] qbqb_scale06_Err[26] qbqb_scale07[27] qbqb_scale07_Err[28] gqb_scale01[29] gqb_scale01_Err[30] gqb_scale02[31] gqb_scale02_Err[32] gqb_scale03[33] gqb_scale03_Err[34] gqb_scale04[35] gqb_scale04_Err[36] gqb_scale05[37] gqb_scale05_Err[38] gqb_scale06[39] gqb_scale06_Err[40] gqb_scale07[41] gqb_scale07_Err[42] qqb_scale01[43] qqb_scale01_Err[44] qqb_scale02[45] qqb_scale02_Err[46] qqb_scale03[47] qqb_scale03_Err[48] qqb_scale04[49] qqb_scale04_Err[50] qqb_scale05[51] qqb_scale05_Err[52] qqb_scale06[53] qqb_scale06_Err[54] qqb_scale07[55] qqb_scale07_Err[56] qbg_scale01[57] qbg_scale01_Err[58] qbg_scale02[59] qbg_scale02_Err[60] qbg_scale03[61] qbg_scale03_Err[62] qbg_scale04[63] qbg_scale04_Err[64] qbg_scale05[65] qbg_scale05_Err[66] qbg_scale06[67] qbg_scale06_Err[68] qbg_scale07[69] qbg_scale07_Err[70] gg_scale01[71] gg_scale01_Err[72] gg_scale02[73] gg_scale02_Err[74] gg_scale03[75] gg_scale03_Err[76] gg_scale04[77] gg_scale04_Err[78] gg_scale05[79] gg_scale05_Err[80] gg_scale06[81] gg_scale06_Err[82] gg_scale07[83] gg_scale07_Err[84] qg_scale01[85] qg_scale01_Err[86] qg_scale02[87] qg_scale02_Err[88] qg_scale03[89] qg_scale03_Err[90] qg_scale04[91] qg_scale04_Err[92] qg_scale05[93] qg_scale05_Err[94] qg_scale06[95] qg_scale06_Err[96] qg_scale07[97] qg_scale07_Err[98] qbq_scale01[99] qbq_scale01_Err[100] qbq_scale02[101] qbq_scale02_Err[102] qbq_scale03[103] qbq_scale03_Err[104] qbq_scale04[105] qbq_scale04_Err[106] qbq_scale05[107] qbq_scale05_Err[108] qbq_scale06[109] qbq_scale06_Err[110] qbq_scale07[111] qbq_scale07_Err[112] gq_scale01[113] gq_scale01_Err[114] gq_scale02[115] gq_scale02_Err[116] gq_scale03[117] gq_scale03_Err[118] gq_scale04[119] gq_scale04_Err[120] gq_scale05[121] gq_scale05_Err[122] gq_scale06[123] gq_scale06_Err[124] gq_scale07[125] gq_scale07_Err[126] qq_scale01[127] qq_scale01_Err[128] qq_scale02[129] qq_scale02_Err[130] qq_scale03[131] qq_scale03_Err[132] qq_scale04[133] qq_scale04_Err[134] qq_scale05[135] qq_scale05_Err[136] qq_scale06[137] qq_scale06_Err[138] qq_scale07[139] qq_scale07_Err[140]
#neval: 540000000
5.59810671017E+04 1.62299613603E+01 5.07534613688E+04 1.55894558557E+01 6.00839437489E+04 1.81518451419E+01 6.24302560201E+04 1.80370453042E+01 5.65976141494E+04 1.73225214692E+01 5.07632652249E+04 1.47584345648E+01 5.44821217832E+04 1.65045346900E+01 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 2.14734392188E+03 6.88139120989E-01 2.08700140668E+03 6.86466730725E-01 2.18196467276E+03 6.87652204020E-01 2.39527231988E+03 7.66079464731E-01 2.32790187821E+03 7.64001401877E-01 1.94683912508E+03 6.24886796357E-01 1.97819135278E+03 6.24318184274E-01 1.07152190760E+04 2.39997631571E+00 8.39618975719E+03 1.94815439140E+00 1.26525988820E+04 2.74159427198E+00 1.19542487452E+04 2.67071808782E+00 9.36669327264E+03 2.16757814973E+00 9.71347927493E+03 2.18007601437E+00 1.14695263817E+04 2.48964456987E+00 2.78716765642E+03 5.61067680081E-01 2.58326177162E+03 4.96026593524E-01 2.94097408155E+03 5.95508384896E-01 3.10887973238E+03 6.25977523323E-01 2.88136536176E+03 5.53472797216E-01 2.52697864244E+03 5.08601459535E-01 2.66638196591E+03 5.39771909878E-01 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 3.72071436370E+04 1.22280836019E+01 3.48565172953E+04 1.21275261177E+01 3.89485263930E+04 1.22399252772E+01 4.14863748922E+04 1.35848692398E+01 3.88639873626E+04 1.34719382972E+01 3.37438661193E+04 1.11224704626E+01 3.53223297230E+04 1.11324983756E+01 1.04586893200E+03 2.64100286674E-01 8.17043226613E+02 2.10542588237E-01 1.23524248840E+03 3.14264854593E-01 1.16716706204E+03 2.94964322949E-01 9.11775914689E+02 2.35132867446E-01 9.47857290228E+02 2.39200567154E-01 1.11946941285E+03 2.84625253941E-01 2.07369708764E+03 5.60419844576E-01 2.00886802589E+03 5.47723530275E-01 2.11268208608E+03 5.69568525702E-01 2.31318117191E+03 6.25037729198E-01 2.24081104979E+03 6.10746239780E-01 1.88003099771E+03 5.08157961242E-01 1.91534282611E+03 5.16378748793E-01 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 
#nx: 0


==> results/ZJ_h/JAM20_run_pion/LO.cross1.dat <==
#labels: tot_scale01[1] tot_scale01_Err[2] tot_scale02[3] tot_scale02_Err[4] tot_scale03[5] tot_scale03_Err[6] tot_scale04[7] tot_scale04_Err[8] tot_scale05[9] tot_scale05_Err[10] tot_scale06[11] tot_scale06_Err[12] tot_scale07[13] tot_scale07_Err[14]
#neval: 540000000
1.73469894983E+04 5.02398013956E+00 1.52032631834E+04 4.39516500880E+00 1.90700028174E+04 5.55853864076E+00 1.93729474981E+04 5.61530585522E+00 1.69787751060E+04 4.91230487636E+00 1.57121957676E+04 4.54759903654E+00 1.72727756905E+04 5.03136189194E+00 
#nx: 0


==> results/ZJ_h/JAM20_run_pion/LO.cross2.dat <==
#labels: tot_scale01[1] tot_scale01_Err[2] tot_scale02[3] tot_scale02_Err[4] tot_scale03[5] tot_scale03_Err[6] tot_scale04[7] tot_scale04_Err[8] tot_scale05[9] tot_scale05_Err[10] tot_scale06[11] tot_scale06_Err[12] tot_scale07[13] tot_scale07_Err[14]
#neval: 540000000
2.13488679815E+04 4.00902593646E+00 1.92857430668E+04 3.60919600015E+00 2.29794787136E+04 4.35174708659E+00 2.38195178218E+04 4.47298977655E+00 2.15174758251E+04 4.02680448943E+00 1.93516320419E+04 3.63397416092E+00 2.08296018099E+04 3.94458301856E+00 
#nx: 0


==> results/ZJ_h/JAM20_run_pion/LO.cross3.dat <==
#labels: tot_scale01[1] tot_scale01_Err[2] tot_scale02[3] tot_scale02_Err[4] tot_scale03[5] tot_scale03_Err[6] tot_scale04[7] tot_scale04_Err[8] tot_scale05[9] tot_scale05_Err[10] tot_scale06[11] tot_scale06_Err[12] tot_scale07[13] tot_scale07_Err[14]
#neval: 540000000
1.72910258673E+04 1.67144809582E+01 1.62501506820E+04 1.28972092918E+01 1.80320441693E+04 1.68482880987E+01 1.92442405595E+04 1.85622804501E+01 1.80854629954E+04 1.43208618768E+01 1.57047352722E+04 1.52075946191E+01 1.63775587762E+04 1.53293599280E+01 
#nx: 0


==> results/ZJ_h/JAM20_run_pion/LO.zbin1.dat <==
#labels: zbin1_lower[1] zbin1_center[2] zbin1_upper[3] tot_scale01[4] tot_scale01_Err[5] tot_scale02[6] tot_scale02_Err[7] tot_scale03[8] tot_scale03_Err[9] tot_scale04[10] tot_scale04_Err[11] tot_scale05[12] tot_scale05_Err[13] tot_scale06[14] tot_scale06_Err[15] tot_scale07[16] tot_scale07_Err[17]
#neval: 540000000
#overflow:lower center upper 7.87001404042E+00 3.40792298430E-02 9.37012071842E+00 3.98361859573E-02 6.67139718484E+00 2.93973411862E-02 8.78944658158E+00 3.80863586294E-02 1.04647261416E+01 4.45177021412E-02 7.12814959781E+00 3.08503325786E-02 6.04248985176E+00 2.66110360390E-02 
#3.16227800000E-03 3.85784750000E-03 4.55341700000E-03 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 
#4.55341700000E-03 5.55497950000E-03 6.55654200000E-03 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 
6.55654200000E-03 7.99870850000E-03 9.44087500000E-03 2.76664919510E+04 1.17316220155E+02 2.37679650136E+04 1.00466327270E+02 3.13178181031E+04 1.33236499038E+02 3.08912644653E+04 1.31019553293E+02 2.65383251863E+04 1.12202379692E+02 2.50633126251E+04 1.06259429344E+02 2.83710770759E+04 1.20679966367E+02 
9.44087500000E-03 1.15174775000E-02 1.35940800000E-02 3.25102004012E+05 3.26049182648E+02 2.75182197284E+05 2.74986928109E+02 3.71658183000E+05 3.74295439136E+02 3.63055129609E+05 3.64320544979E+02 3.07307180139E+05 3.07266577177E+02 2.94474218377E+05 2.95200086684E+02 3.36643983740E+05 3.38882767646E+02 
1.35940800000E-02 1.65842100000E-02 1.95743400000E-02 4.08162753582E+05 2.99119121086E+02 3.44176053624E+05 2.51332053683E+02 4.66147417510E+05 3.43099667123E+02 4.55829717356E+05 3.34274307287E+02 3.84369490158E+05 2.80869956673E+02 3.69698758347E+05 2.70789128820E+02 4.22218313813E+05 3.10603082432E+02 
1.95743400000E-02 2.38798800000E-02 2.81854200000E-02 3.41296513958E+05 2.40227238802E+02 2.88773395503E+05 2.02607767963E+02 3.86905407364E+05 2.73519788349E+02 3.81156015085E+05 2.68494103610E+02 3.22497709240E+05 2.26443346339E+02 3.09132836658E+05 2.17453587098E+02 3.50442645697E+05 2.47586226942E+02 
2.81854200000E-02 3.43850400000E-02 4.05846600000E-02 2.20625971978E+05 1.71101321696E+02 1.87771763017E+05 1.45078367885E+02 2.47773329657E+05 1.93106720587E+02 2.46394934490E+05 1.91244202148E+02 2.09702502436E+05 1.62153158665E+02 1.99832705894E+05 1.54874541776E+02 2.24420810259E+05 1.74789401802E+02 
4.05846600000E-02 4.95116000000E-02 5.84385400000E-02 1.23778644422E+05 1.06472610893E+02 1.06471146051E+05 9.11775006271E+01 1.37159090856E+05 1.18689468495E+02 1.38202559162E+05 1.19056601014E+02 1.18906136225E+05 1.01899499767E+02 1.12113049426E+05 9.63812868903E+01 1.24232091768E+05 1.07438834212E+02 
5.84385400000E-02 7.12925900000E-02 8.41466400000E-02 6.84036742328E+04 6.63071295500E+01 5.98267322987E+04 5.76604943702E+01 7.45017366324E+04 7.26595216661E+01 7.63932449841E+04 7.41111148339E+01 6.68141147089E+04 6.44442420056E+01 6.19568101210E+04 6.00200059946E+01 6.74798588775E+04 6.57681851430E+01 
8.41466400000E-02 1.02655420000E-01 1.21164200000E-01 3.70387070761E+04 3.81742413376E+01 3.32358834266E+04 3.39766774927E+01 3.93875209458E+04 4.09110831847E+01 4.13647142804E+04 4.26663131024E+01 3.71174751508E+04 3.79732102453E+01 3.35479883832E+04 3.45551640152E+01 3.56752657092E+04 3.70314189636E+01 
1.21164200000E-01 1.47815250000E-01 1.74466300000E-01 1.94003545178E+04 1.56940015865E+01 1.81142142757E+04 1.46715882649E+01 1.99508760888E+04 1.61366838425E+01 2.16661843438E+04 1.75405546728E+01 2.02296667840E+04 1.63969837474E+01 1.75720113355E+04 1.42062694745E+01 1.80705499438E+04 1.46064525354E+01 
1.74466300000E-01 2.12841650000E-01 2.51217000000E-01 9.46401298882E+03 1.41424577384E+01 9.36392378427E+03 1.38717269785E+01 9.30206244981E+03 1.39846307797E+01 1.05693172973E+04 1.58042588016E+01 1.04574293926E+04 1.55005011244E+01 8.57211633297E+03 1.28032183993E+01 8.42537398308E+03 1.26598148024E+01 
2.51217000000E-01 3.06474300000E-01 3.61731600000E-01 3.95428093581E+03 7.93868785145E+00 4.20884672620E+03 8.40402092683E+00 3.68683677345E+03 7.43949142245E+00 4.41614273769E+03 8.87254211382E+00 4.70039050652E+03 9.39200853999E+00 3.58160003179E+03 7.18626180803E+00 3.33933731279E+03 6.73407936240E+00 
3.61731600000E-01 4.41297500000E-01 5.20863400000E-01 1.22809791962E+03 4.07422141476E+00 1.39228857841E+03 4.61314055905E+00 1.09933859637E+03 3.65611564428E+00 1.37154429743E+03 4.55275847648E+00 1.55489289026E+03 5.15456871859E+00 1.11235031474E+03 3.68853631204E+00 9.95717971699E+02 3.30983195002E+00 
#5.20863400000E-01 6.35431700000E-01 7.50000000000E-01 2.53037355486E+02 9.67457364377E-01 2.89189552359E+02 1.10075375779E+00 2.25658957180E+02 8.65887954433E-01 2.82595592277E+02 1.08120175612E+00 3.22967902264E+02 1.23008471560E+00 2.29415878208E+02 8.74440829219E-01 2.04387795033E+02 7.83814563919E-01 
#nx: 3


==> results/ZJ_h/JAM20_run_pion/LO.zbin2.dat <==
#labels: zbin2_lower[1] zbin2_center[2] zbin2_upper[3] tot_scale01[4] tot_scale01_Err[5] tot_scale02[6] tot_scale02_Err[7] tot_scale03[8] tot_scale03_Err[9] tot_scale04[10] tot_scale04_Err[11] tot_scale05[12] tot_scale05_Err[13] tot_scale06[14] tot_scale06_Err[15] tot_scale07[16] tot_scale07_Err[17]
#neval: 540000000
#overflow:lower center upper 6.98921485978E+00 2.13378484558E-02 8.22769694995E+00 2.48075830199E-02 5.96809918803E+00 1.84420167466E-02 7.79858017891E+00 2.38103467201E-02 9.18042866554E+00 2.76816976915E-02 6.33501910460E+00 1.93396475011E-02 5.40945966952E+00 1.67148203007E-02 
#3.16227800000E-03 3.85784750000E-03 4.55341700000E-03 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 
#4.55341700000E-03 5.55497950000E-03 6.55654200000E-03 1.65531154271E+05 3.61062377687E+02 1.49776953409E+05 3.26713890981E+02 1.79558475836E+05 3.91908911347E+02 1.84591947568E+05 4.02583724013E+02 1.67023221464E+05 3.64283470338E+02 1.50107600078E+05 3.27455777016E+02 1.62827653315E+05 3.55430153682E+02 
6.55654200000E-03 7.99870850000E-03 9.44087500000E-03 6.63748175814E+05 5.23463078743E+02 5.90732478396E+05 4.65554645495E+02 7.29087840067E+05 5.75858397970E+02 7.40470712309E+05 5.83928450322E+02 6.59010922100E+05 5.19323561551E+02 6.01712381521E+05 4.74566431234E+02 6.60942379172E+05 5.22062546074E+02 
9.44087500000E-03 1.15174775000E-02 1.35940800000E-02 7.39795410587E+05 3.99487326631E+02 6.54220356936E+05 3.53507250164E+02 8.14825783838E+05 4.40199529863E+02 8.25383271298E+05 4.45689685689E+02 7.29902551165E+05 3.94384302762E+02 6.70603269027E+05 3.62134093250E+02 7.38612490811E+05 3.99034532235E+02 
1.35940800000E-02 1.65842100000E-02 1.95743400000E-02 5.92927198997E+05 2.86247837974E+02 5.23765146140E+05 2.53394266080E+02 6.51730372983E+05 3.14428714673E+02 6.61547519761E+05 3.19377893924E+02 5.84376745137E+05 2.82715591268E+02 5.37455942808E+05 2.59467073942E+02 5.90754784030E+05 2.85007202606E+02 
1.95743400000E-02 2.38798800000E-02 2.81854200000E-02 3.66448826837E+05 1.80228489000E+02 3.24418667512E+05 1.59737672072E+02 4.00817940018E+05 1.97180948329E+02 4.08872940826E+05 2.01108239617E+02 3.61973973223E+05 1.78239112346E+02 3.32156337307E+05 1.63353554069E+02 3.63307237278E+05 1.78715793618E+02 
2.81854200000E-02 3.43850400000E-02 4.05846600000E-02 2.04256189210E+05 1.08248071542E+02 1.81992466678E+05 9.64970840723E+01 2.21557866013E+05 1.17487766579E+02 2.27903050224E+05 1.20788571026E+02 2.03060121730E+05 1.07673576424E+02 1.85141817809E+05 9.81128366585E+01 2.00823299887E+05 1.06485692315E+02 
4.05846600000E-02 4.95116000000E-02 5.84385400000E-02 1.12366983353E+05 6.58255754780E+01 1.01121362093E+05 5.92481770332E+01 1.20522754339E+05 7.08425194612E+01 1.25375650276E+05 7.34514609835E+01 1.12827139534E+05 6.61103677450E+01 1.01851719787E+05 5.96623377972E+01 1.09243678522E+05 6.42094487727E+01 
5.84385400000E-02 7.12925900000E-02 8.41466400000E-02 6.09932662051E+04 4.01047331361E+01 5.56790919043E+04 3.66085963495E+01 6.45103231768E+04 4.24501581138E+01 6.80544682079E+04 4.47497664432E+01 6.21245154002E+04 4.08476314202E+01 5.52855080840E+04 3.63504370358E+01 5.84731104549E+04 3.84756533565E+01 
8.41466400000E-02 1.02655420000E-01 1.21164200000E-01 3.23018641031E+04 2.27738643554E+01 3.00992800325E+04 2.11764021056E+01 3.35254877985E+04 2.36927585889E+01 3.60414916336E+04 2.54127326792E+01 3.35836107189E+04 2.36295235272E+01 2.92790286972E+04 2.06412162658E+01 3.03879755011E+04 2.14736791523E+01 
1.21164200000E-01 1.47815250000E-01 1.74466300000E-01 1.64161173910E+04 8.95009978806E+00 1.57608790653E+04 8.63660606049E+00 1.66067071091E+04 8.99746113155E+00 1.83166592494E+04 9.98684372001E+00 1.75854080336E+04 9.63679611106E+00 1.48798655459E+04 8.11218093532E+00 1.50525372400E+04 8.15497633168E+00 
1.74466300000E-01 2.12841650000E-01 2.51217000000E-01 7.69943463738E+03 8.00260574230E+00 7.70576567931E+03 8.00307687089E+00 7.53550756252E+03 7.84000383480E+00 8.59084770141E+03 8.92972752096E+00 8.59784202222E+03 8.93002661448E+00 6.97888906195E+03 7.25330742924E+00 6.83026822872E+03 7.10581177855E+00 
2.51217000000E-01 3.06474300000E-01 3.61731600000E-01 3.10907664598E+03 4.25644251049E+00 3.27080264159E+03 4.47932050117E+00 2.93170693021E+03 4.01370200732E+00 3.46904255348E+03 4.74943802962E+00 3.64946713134E+03 4.99802568219E+00 2.81811089760E+03 3.85798363200E+00 2.65732824542E+03 3.63791555637E+00 
3.61731600000E-01 4.41297500000E-01 5.20863400000E-01 9.85357499582E+02 2.31612335975E+00 1.07909786234E+03 2.54264859233E+00 9.03888585726E+02 2.12145501310E+00 1.09944993664E+03 2.58439995269E+00 1.20403701533E+03 2.83710640247E+00 8.93136308780E+02 2.09929423804E+00 8.19288802335E+02 1.92282331853E+00 
5.20863400000E-01 6.35431700000E-01 7.50000000000E-01 2.22374547480E+02 5.97703946740E-01 2.46475809997E+02 6.62266414083E-01 2.01624943142E+02 5.42679128690E-01 2.48124850856E+02 6.66994569707E-01 2.75015246329E+02 7.39023207563E-01 2.01560855238E+02 5.41710970904E-01 1.82752570197E+02 4.91832390547E-01 
#nx: 3


==> results/ZJ_h/JAM20_run_pion/LO.zbin3.dat <==
#labels: zbin3_lower[1] zbin3_center[2] zbin3_upper[3] tot_scale01[4] tot_scale01_Err[5] tot_scale02[6] tot_scale02_Err[7] tot_scale03[8] tot_scale03_Err[9] tot_scale04[10] tot_scale04_Err[11] tot_scale05[12] tot_scale05_Err[13] tot_scale06[14] tot_scale06_Err[15] tot_scale07[16] tot_scale07_Err[17]
#neval: 540000000
#overflow:lower center upper 5.61296828135E+01 7.25727663369E-01 5.57745206144E+01 7.13044097264E-01 5.62355897122E+01 7.33594526721E-01 6.23443465544E+01 8.05914138936E-01 6.19514760245E+01 7.91823436848E-01 5.10630226021E+01 6.60327713858E-01 5.11602206237E+01 6.67482223944E-01 
3.16227800000E-03 3.85784750000E-03 4.55341700000E-03 4.75747989828E+05 1.16880820588E+03 4.54643605226E+05 1.12178307836E+03 4.92449362877E+05 1.20587066535E+03 5.28967345756E+05 1.29929671547E+03 5.05495274136E+05 1.24698876277E+03 4.32445208251E+05 1.06259450584E+03 4.47622155570E+05 1.09626859624E+03 
4.55341700000E-03 5.55497950000E-03 6.55654200000E-03 9.52403152303E+05 2.81814213291E+03 8.93285387363E+05 2.71674260565E+03 1.00101563217E+06 2.89097740401E+03 1.05973306931E+06 3.13039148806E+03 9.93933163900E+05 3.01771495748E+03 8.65196362454E+05 2.56361167596E+03 9.09344843197E+05 2.62984091183E+03 
6.55654200000E-03 7.99870850000E-03 9.44087500000E-03 9.13404908346E+05 7.26415695949E+02 8.50080496110E+05 7.67642286902E+02 9.65290808236E+05 7.62691457750E+02 1.01649992169E+06 8.08028104574E+02 9.46006741309E+05 8.53507022746E+02 8.29663861290E+05 6.60066554998E+02 8.76780914903E+05 6.93010363833E+02 
9.44087500000E-03 1.15174775000E-02 1.35940800000E-02 6.59602765792E+05 6.03805945177E+02 6.10814939711E+05 5.67896404732E+02 6.98466149896E+05 6.31203495720E+02 7.34182944621E+05 6.71325846217E+02 6.79864973949E+05 6.31366797365E+02 5.99043915419E+05 5.48864999102E+02 6.34330463506E+05 5.73748351123E+02 
1.35940800000E-02 1.65842100000E-02 1.95743400000E-02 3.80920070151E+05 2.44031995945E+02 3.52994416035E+05 2.29190495657E+02 4.02293937719E+05 2.55007482079E+02 4.24008196694E+05 2.71411563197E+02 3.92915551875E+05 2.54889697172E+02 3.45935471419E+05 2.21767516700E+02 3.65341227957E+05 2.31731906450E+02 
1.95743400000E-02 2.38798800000E-02 2.81854200000E-02 2.10952121617E+05 1.27318591746E+02 1.96207766994E+05 1.19508035730E+02 2.21517254086E+05 1.24373186211E+02 2.34815142130E+05 1.41650547305E+02 2.18398330697E+05 1.32953226940E+02 1.91577138499E+05 1.15671413255E+02 2.01168772308E+05 1.12961331269E+02 
2.81854200000E-02 3.43850400000E-02 4.05846600000E-02 1.16076801253E+05 9.43059218585E+01 1.08628004413E+05 9.02717039226E+01 1.21105451554E+05 9.66001932485E+01 1.29207636610E+05 1.04851217286E+02 1.20913681077E+05 1.00358989459E+02 1.05415572601E+05 8.57251065999E+01 1.09980858914E+05 8.78064065942E+01 
4.05846600000E-02 4.95116000000E-02 5.84385400000E-02 6.30401562467E+04 4.02799360955E+01 5.95133350842E+04 3.84396127052E+01 6.51856572715E+04 4.16333398777E+01 7.01719878073E+04 4.48352556945E+01 6.62447742454E+04 4.27831338727E+01 5.72497509854E+04 3.65812177105E+01 5.91974006338E+04 3.78093664692E+01 
5.84385400000E-02 7.12925900000E-02 8.41466400000E-02 3.36173720325E+04 2.43116310929E+01 3.21086402149E+04 2.32300817334E+01 3.43651067518E+04 2.48558476164E+01 3.74207511110E+04 2.70620345512E+01 3.57406154882E+04 2.58572164659E+01 3.05294002243E+04 2.20785710264E+01 3.12080574126E+04 2.25722957111E+01 
8.41466400000E-02 1.02655420000E-01 1.21164200000E-01 1.74344962595E+04 1.45745121587E+01 1.69223035741E+04 1.41617347276E+01 1.75615200800E+04 1.46733434759E+01 1.94071014090E+04 1.62221625675E+01 1.88366033606E+04 1.57622468098E+01 1.58329513574E+04 1.32365936309E+01 1.59481183383E+04 1.33261013117E+01 
1.21164200000E-01 1.47815250000E-01 1.74466300000E-01 8.65366856524E+03 6.84335439635E+00 8.58668800732E+03 6.91647775215E+00 8.55160385575E+03 6.66236882340E+00 9.63280828597E+03 7.61164798665E+00 9.55808805432E+03 7.69263304182E+00 7.85871636286E+03 6.21866508381E+00 7.76594579630E+03 6.05402368233E+00 
1.74466300000E-01 2.12841650000E-01 2.51217000000E-01 3.94771312188E+03 4.45792204788E+00 4.03188766172E+03 4.55430833524E+00 3.80965949407E+03 4.30230876584E+00 4.39442166474E+03 4.96259040411E+00 4.48805916814E+03 5.06976500524E+00 3.58504108145E+03 4.04823262952E+00 3.45964010863E+03 3.90685993412E+00 
2.51217000000E-01 3.06474300000E-01 3.61731600000E-01 1.56564560065E+03 2.31616569323E+00 1.65267710642E+03 2.44677497460E+00 1.47255459807E+03 2.17768650255E+00 1.74281100661E+03 2.57834682168E+00 1.83967278419E+03 2.72369214249E+00 1.42180964325E+03 2.10332341935E+00 1.33726218345E+03 1.97754612184E+00 
3.61731600000E-01 4.41297500000E-01 5.20863400000E-01 5.03969390962E+02 1.25270060121E+00 5.46343147625E+02 1.35954962641E+00 4.64556564889E+02 1.15405141929E+00 5.60997976682E+02 1.39456984539E+00 6.08162419935E+02 1.51350074007E+00 4.57669441765E+02 1.13753979388E+00 4.21875257081E+02 1.04794957468E+00 
5.20863400000E-01 6.35431700000E-01 7.50000000000E-01 1.21578285029E+02 3.42435102648E-01 1.34407151251E+02 3.77627688791E-01 1.10002208472E+02 3.10735424136E-01 1.35334879232E+02 3.81213457458E-01 1.49614050784E+02 4.20385301962E-01 1.10409522581E+02 3.10956811014E-01 9.98962484816E+01 2.82168083842E-01 
#nx: 3


==> results/ZJ_h/JAM20_run_pion/NLO.cross.dat <==
#labels: tot_scale01[1] tot_scale01_Err[2] tot_scale02[3] tot_scale02_Err[4] tot_scale03[5] tot_scale03_Err[6] tot_scale04[7] tot_scale04_Err[8] tot_scale05[9] tot_scale05_Err[10] tot_scale06[11] tot_scale06_Err[12] tot_scale07[13] tot_scale07_Err[14] qbqb_scale01[15] qbqb_scale01_Err[16] qbqb_scale02[17] qbqb_scale02_Err[18] qbqb_scale03[19] qbqb_scale03_Err[20] qbqb_scale04[21] qbqb_scale04_Err[22] qbqb_scale05[23] qbqb_scale05_Err[24] qbqb_scale06[25] qbqb_scale06_Err[26] qbqb_scale07[27] qbqb_scale07_Err[28] gqb_scale01[29] gqb_scale01_Err[30] gqb_scale02[31] gqb_scale02_Err[32] gqb_scale03[33] gqb_scale03_Err[34] gqb_scale04[35] gqb_scale04_Err[36] gqb_scale05[37] gqb_scale05_Err[38] gqb_scale06[39] gqb_scale06_Err[40] gqb_scale07[41] gqb_scale07_Err[42] qqb_scale01[43] qqb_scale01_Err[44] qqb_scale02[45] qqb_scale02_Err[46] qqb_scale03[47] qqb_scale03_Err[48] qqb_scale04[49] qqb_scale04_Err[50] qqb_scale05[51] qqb_scale05_Err[52] qqb_scale06[53] qqb_scale06_Err[54] qqb_scale07[55] qqb_scale07_Err[56] qbg_scale01[57] qbg_scale01_Err[58] qbg_scale02[59] qbg_scale02_Err[60] qbg_scale03[61] qbg_scale03_Err[62] qbg_scale04[63] qbg_scale04_Err[64] qbg_scale05[65] qbg_scale05_Err[66] qbg_scale06[67] qbg_scale06_Err[68] qbg_scale07[69] qbg_scale07_Err[70] gg_scale01[71] gg_scale01_Err[72] gg_scale02[73] gg_scale02_Err[74] gg_scale03[75] gg_scale03_Err[76] gg_scale04[77] gg_scale04_Err[78] gg_scale05[79] gg_scale05_Err[80] gg_scale06[81] gg_scale06_Err[82] gg_scale07[83] gg_scale07_Err[84] qg_scale01[85] qg_scale01_Err[86] qg_scale02[87] qg_scale02_Err[88] qg_scale03[89] qg_scale03_Err[90] qg_scale04[91] qg_scale04_Err[92] qg_scale05[93] qg_scale05_Err[94] qg_scale06[95] qg_scale06_Err[96] qg_scale07[97] qg_scale07_Err[98] qbq_scale01[99] qbq_scale01_Err[100] qbq_scale02[101] qbq_scale02_Err[102] qbq_scale03[103] qbq_scale03_Err[104] qbq_scale04[105] qbq_scale04_Err[106] qbq_scale05[107] qbq_scale05_Err[108] qbq_scale06[109] qbq_scale06_Err[110] qbq_scale07[111] qbq_scale07_Err[112] gq_scale01[113] gq_scale01_Err[114] gq_scale02[115] gq_scale02_Err[116] gq_scale03[117] gq_scale03_Err[118] gq_scale04[119] gq_scale04_Err[120] gq_scale05[121] gq_scale05_Err[122] gq_scale06[123] gq_scale06_Err[124] gq_scale07[125] gq_scale07_Err[126] qq_scale01[127] qq_scale01_Err[128] qq_scale02[129] qq_scale02_Err[130] qq_scale03[131] qq_scale03_Err[132] qq_scale04[133] qq_scale04_Err[134] qq_scale05[135] qq_scale05_Err[136] qq_scale06[137] qq_scale06_Err[138] qq_scale07[139] qq_scale07_Err[140]
#neval: 1485000000
4.64328917635E+04 3.41620505540E+01 4.48026272273E+04 3.37067452606E+01 4.78680863639E+04 3.63161230707E+01 4.36999448301E+04 4.06945173889E+01 4.29792814118E+04 3.99545282168E+01 4.74442518923E+04 2.96895543882E+01 4.92971240831E+04 3.12629200588E+01 -1.71685940108E+02 2.84291837282E-01 -1.54675885887E+02 2.92751536114E-01 -1.88864822488E+02 2.76985698281E-01 -2.13820161919E+02 3.53998351525E-01 -1.92792332542E+02 3.68102406563E-01 -1.40981999712E+02 2.33367159557E-01 -1.55093698571E+02 2.27364507117E-01 3.30674256645E+03 1.32959919822E+00 2.76158060211E+03 1.16084444308E+00 3.83933576199E+03 1.52691028420E+00 3.57507371606E+03 1.53788845256E+00 2.91190388666E+03 1.34677615015E+00 3.07347032993E+03 1.18863977301E+00 3.51698037765E+03 1.36129944635E+00 9.40772175425E+03 1.17760846675E+01 6.85610927036E+03 1.07546688828E+01 1.19964385342E+04 1.29132881425E+01 9.01395226211E+03 1.45686719001E+01 6.42148626459E+03 1.33229314700E+01 9.50596541312E+03 9.75890865462E+00 1.19540809994E+04 1.07117920955E+01 2.14865665011E+03 1.86327795036E+00 2.07899503874E+03 1.84560830505E+00 2.20649477517E+03 1.86009828222E+00 1.97189999971E+03 2.26309748247E+00 1.93612524121E+03 2.25451636261E+00 2.22903724801E+03 1.56326865624E+00 2.30217126490E+03 1.58411841982E+00 -1.42174662402E+03 7.60010089820E-01 -8.53807329291E+02 6.35065970519E-01 -1.95961854051E+03 9.32596218999E-01 -1.77040732343E+03 9.43927746751E-01 -1.06365967639E+03 7.90732537758E-01 -1.16789510283E+03 6.25649953794E-01 -1.60993389845E+03 7.68589912574E-01 3.02106671303E+04 2.34577779721E+01 3.01711953219E+04 2.31333152013E+01 3.00313242522E+04 2.34747434234E+01 2.82274461484E+04 2.72427839616E+01 2.87705277328E+04 2.72466917011E+01 3.10013365571E+04 2.08174017910E+01 3.11440486159E+04 2.07378173923E+01 1.15280839408E+03 1.61169855004E+00 1.09077515589E+03 1.52202760776E+00 1.15049339413E+03 1.71495443995E+00 1.17158962084E+03 2.00237401224E+00 1.15177441357E+03 1.88884828575E+00 1.12051592851E+03 1.32791509257E+00 1.14993806899E+03 1.41324039669E+00 3.19009860522E+03 1.23212963559E+00 2.68545360992E+03 1.06546003007E+00 3.68135314145E+03 1.59865903847E+00 3.44823641505E+03 1.41408398452E+00 2.83682027940E+03 1.24265830825E+00 2.96538688853E+03 1.09513856214E+00 3.37579650065E+03 1.44208368626E+00 -1.38841319284E+03 2.77658466720E+00 1.55014343650E+02 3.36083801632E+00 -2.90393645901E+03 2.68635110573E+00 -1.72883063662E+03 3.45646425489E+00 1.90262672430E+02 4.18127886797E+00 -1.14054680296E+03 2.28141294704E+00 -2.38687977562E+03 2.20909374921E+00 
#nx: 0


==> results/ZJ_h/JAM20_run_pion/NLO.cross1.dat <==
#labels: tot_scale01[1] tot_scale01_Err[2] tot_scale02[3] tot_scale02_Err[4] tot_scale03[5] tot_scale03_Err[6] tot_scale04[7] tot_scale04_Err[8] tot_scale05[9] tot_scale05_Err[10] tot_scale06[11] tot_scale06_Err[12] tot_scale07[13] tot_scale07_Err[14]
#neval: 1485000000
1.27833385837E+04 2.27062275144E+01 1.20988377919E+04 2.16515873107E+01 1.32537442916E+04 2.40973626973E+01 1.15268528008E+04 2.81655884573E+01 1.12189929097E+04 2.68750447542E+01 1.33845685709E+04 1.87523062919E+01 1.40583029535E+04 1.99023032369E+01 
#nx: 0


==> results/ZJ_h/JAM20_run_pion/NLO.cross2.dat <==
#labels: tot_scale01[1] tot_scale01_Err[2] tot_scale02[3] tot_scale02_Err[4] tot_scale03[5] tot_scale03_Err[6] tot_scale04[7] tot_scale04_Err[8] tot_scale05[9] tot_scale05_Err[10] tot_scale06[11] tot_scale06_Err[12] tot_scale07[13] tot_scale07_Err[14]
#neval: 1485000000
1.76550641255E+04 1.92331476155E+01 1.70138272068E+04 1.87502606039E+01 1.82132920735E+04 1.98751425888E+01 1.65902687978E+04 2.38019009614E+01 1.63123439743E+04 2.32168752292E+01 1.80521638868E+04 1.59098171921E+01 1.87818077469E+04 1.64469524197E+01 
#nx: 0


==> results/ZJ_h/JAM20_run_pion/NLO.cross3.dat <==
#labels: tot_scale01[1] tot_scale01_Err[2] tot_scale02[3] tot_scale02_Err[4] tot_scale03[5] tot_scale03_Err[6] tot_scale04[7] tot_scale04_Err[8] tot_scale05[9] tot_scale05_Err[10] tot_scale06[11] tot_scale06_Err[12] tot_scale07[13] tot_scale07_Err[14]
#neval: 1485000000
1.60010747702E+04 2.40108051525E+01 1.56724242956E+04 2.20158467709E+01 1.63953686292E+04 2.54642435431E+01 1.55848246377E+04 2.72201125891E+01 1.54279762542E+04 2.47060637457E+01 1.60085996421E+04 2.19258896850E+01 1.64512101643E+04 2.27075402241E+01 
#nx: 0


==> results/ZJ_h/JAM20_run_pion/NLO.zbin1.dat <==
#labels: zbin1_lower[1] zbin1_center[2] zbin1_upper[3] tot_scale01[4] tot_scale01_Err[5] tot_scale02[6] tot_scale02_Err[7] tot_scale03[8] tot_scale03_Err[9] tot_scale04[10] tot_scale04_Err[11] tot_scale05[12] tot_scale05_Err[13] tot_scale06[14] tot_scale06_Err[15] tot_scale07[16] tot_scale07_Err[17]
#neval: 1485000000
#overflow:lower center upper 9.26034171242E+00 1.25787790126E-01 9.52817345967E+00 1.52766964997E-01 9.04765754235E+00 1.04691951942E-01 9.56188259370E+00 1.55329878441E-01 9.50935702761E+00 1.88920907837E-01 8.90833630618E+00 1.04386556479E-01 8.53413924073E+00 8.70484983733E-02 
#3.16227800000E-03 3.85784750000E-03 4.55341700000E-03 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 
#4.55341700000E-03 5.55497950000E-03 6.55654200000E-03 9.69670613309E+01 3.25991490535E+01 8.91819331257E+01 3.17245735974E+01 1.01006775574E+02 3.30558629822E+01 1.20848864827E+02 4.06328254811E+01 1.11153470973E+02 3.95491750962E+01 7.95995154036E+01 2.67578155174E+01 8.29188225810E+01 2.71354796760E+01 
6.55654200000E-03 7.99870850000E-03 9.44087500000E-03 2.28746628892E+04 9.67902094626E+02 2.12785361567E+04 8.65445748516E+02 2.48597577833E+04 1.11472914336E+03 2.31044720185E+04 1.29276529579E+03 2.04790904981E+04 1.07684768240E+03 2.33924943242E+04 7.96142178895E+02 2.56279434898E+04 9.16674966332E+02 
9.44087500000E-03 1.15174775000E-02 1.35940800000E-02 1.87856487533E+05 1.89036670700E+03 1.78787654118E+05 1.74509085320E+03 1.90649559019E+05 2.06979072270E+03 1.51525594701E+05 2.34911228824E+03 1.52900063287E+05 2.16966059095E+03 2.08432204594E+05 1.55762588094E+03 2.18504168154E+05 1.70558732925E+03 
1.35940800000E-02 1.65842100000E-02 1.95743400000E-02 2.54114745178E+05 1.52517644843E+03 2.38092063994E+05 1.40162170053E+03 2.61160376126E+05 1.66025626045E+03 2.13100445409E+05 1.89365695516E+03 2.09369872103E+05 1.74124034419E+03 2.76628729420E+05 1.25804889315E+03 2.92069391612E+05 1.36970390290E+03 
1.95743400000E-02 2.38798800000E-02 2.81854200000E-02 2.29904878854E+05 1.16591740850E+03 2.14131276701E+05 1.08538750029E+03 2.38572901034E+05 1.26388909694E+03 1.99804162714E+05 1.44718814366E+03 1.93492943875E+05 1.34833111909E+03 2.45647874911E+05 9.62075988172E+02 2.60381635456E+05 1.04309221477E+03 
2.81854200000E-02 3.43850400000E-02 4.05846600000E-02 1.54633575409E+05 7.75721319292E+02 1.44126686817E+05 7.06926814163E+02 1.61655046501E+05 8.33329695555E+02 1.36712511892E+05 9.62235199843E+02 1.31944214094E+05 8.77093990519E+02 1.63712804829E+05 6.40615590990E+02 1.73991789663E+05 6.88349721636E+02 
4.05846600000E-02 4.95116000000E-02 5.84385400000E-02 9.10253012225E+04 4.87621698443E+02 8.47750258101E+04 4.47243740192E+02 9.54634879087E+04 5.20528194515E+02 8.19831672789E+04 6.05103368806E+02 7.86231552776E+04 5.55136749028E+02 9.53513695122E+04 4.02573853380E+02 1.01228508865E+05 4.29790029246E+02 
5.84385400000E-02 7.12925900000E-02 8.41466400000E-02 5.33332188497E+04 2.85943387379E+02 4.99500336867E+04 2.65590653167E+02 5.61553633312E+04 3.01306190635E+02 4.91068890192E+04 3.54478697024E+02 4.70715930269E+04 3.29371838880E+02 5.51746686775E+04 2.36288140340E+02 5.85083677151E+04 2.49061056710E+02 
8.41466400000E-02 1.02655420000E-01 1.21164200000E-01 3.06029328766E+04 1.74142176478E+02 2.88216753559E+04 1.65154361369E+02 3.20787650302E+04 1.79090161496E+02 2.87320034739E+04 2.15879965237E+02 2.74839949834E+04 2.04815324249E+02 3.12928110848E+04 1.43887629328E+02 3.28961772594E+04 1.48019464745E+02 
1.21164200000E-01 1.47815250000E-01 1.74466300000E-01 1.73314723278E+04 9.45493641261E+01 1.65601918683E+04 9.34459191265E+01 1.80808931011E+04 9.43253034145E+01 1.66729694698E+04 1.17395361601E+02 1.60392182125E+04 1.16047861860E+02 1.74611758739E+04 7.80011350719E+01 1.81682426520E+04 7.78317855418E+01 
1.74466300000E-01 2.12841650000E-01 2.51217000000E-01 9.24448255732E+03 5.38343680675E+01 9.11047738597E+03 5.53569420373E+01 9.46226669567E+03 5.17049233748E+01 9.12017430543E+03 6.65476501466E+01 8.97823293403E+03 6.84668793925E+01 9.16476639079E+03 4.46214940323E+01 9.31642841795E+03 4.28843848465E+01 
2.51217000000E-01 3.06474300000E-01 3.61731600000E-01 4.32301075291E+03 3.04330665705E+01 4.41599786332E+03 3.43487250506E+01 4.28340437581E+03 2.78912463236E+01 4.38642620826E+03 3.76221113381E+01 4.43751774962E+03 4.25239073387E+01 4.20601677483E+03 2.52219890072E+01 4.12893377205E+03 2.31335505326E+01 
3.61731600000E-01 4.41297500000E-01 5.20863400000E-01 1.43657203469E+03 1.30323513477E+01 1.52579031534E+03 1.58200798285E+01 1.37602700278E+03 1.16038138690E+01 1.47990899710E+03 1.60477734092E+01 1.54912924910E+03 1.95288971203E+01 1.38308195928E+03 1.08447840882E+01 1.31201167428E+03 9.66449003744E+00 
#5.20863400000E-01 6.35431700000E-01 7.50000000000E-01 2.88088107683E+02 3.36283458522E+00 3.05960493047E+02 4.08755068946E+00 2.82154110030E+02 2.94975736753E+00 2.95927308393E+02 4.13299205524E+00 3.07670061400E+02 5.04958631498E+00 2.79012145967E+02 2.79568435210E+00 2.69317784306E+02 2.45648190755E+00 
#nx: 3


==> results/ZJ_h/JAM20_run_pion/NLO.zbin2.dat <==
#labels: zbin2_lower[1] zbin2_center[2] zbin2_upper[3] tot_scale01[4] tot_scale01_Err[5] tot_scale02[6] tot_scale02_Err[7] tot_scale03[8] tot_scale03_Err[9] tot_scale04[10] tot_scale04_Err[11] tot_scale05[12] tot_scale05_Err[13] tot_scale06[14] tot_scale06_Err[15] tot_scale07[16] tot_scale07_Err[17]
#neval: 1485000000
#overflow:lower center upper 8.95729590957E+00 9.22533325917E-02 9.27681919231E+00 1.12178757669E-01 8.77226039291E+00 7.00877032000E-02 9.38755803724E+00 1.14007342112E-01 9.47193488040E+00 1.38815634970E-01 8.51983059972E+00 7.64354560633E-02 8.19801880433E+00 5.82886524027E-02 
#3.16227800000E-03 3.85784750000E-03 4.55341700000E-03 1.00715343728E+03 9.25747482213E+01 8.66156123943E+02 8.19200835548E+01 1.11032270225E+03 1.00056588726E+02 1.25221302906E+03 1.15089012193E+02 1.07687968724E+03 1.01834985434E+02 8.28340040640E+02 7.61445537269E+01 9.13178975042E+02 8.22949053665E+01 
#4.55341700000E-03 5.55497950000E-03 6.55654200000E-03 1.26175523104E+05 2.34177339242E+03 1.23750012180E+05 2.20628311399E+03 1.27912008462E+05 2.47605176221E+03 1.15225619072E+05 2.90207231845E+03 1.16174290775E+05 2.73425562869E+03 1.31240333572E+05 1.93334773628E+03 1.34997627062E+05 2.04417702159E+03 
6.55654200000E-03 7.99870850000E-03 9.44087500000E-03 4.71813982903E+05 2.84389739805E+03 4.62207483413E+05 2.67134055108E+03 4.77133438584E+05 3.01478290808E+03 4.19814342536E+05 3.52254905813E+03 4.25837643156E+05 3.30948097465E+03 4.97990356683E+05 2.34986793039E+03 5.13160027951E+05 2.49125056350E+03 
9.44087500000E-03 1.15174775000E-02 1.35940800000E-02 5.53751021538E+05 2.14493957317E+03 5.36476213347E+05 2.03293454761E+03 5.65496195803E+05 2.27261773072E+03 5.02550180500E+05 2.65743914216E+03 5.02642143288E+05 2.51935651123E+03 5.77921142501E+05 1.77204590174E+03 6.00033916836E+05 1.87772699022E+03 
1.35940800000E-02 1.65842100000E-02 1.95743400000E-02 4.61630394515E+05 1.34063844835E+03 4.44007827114E+05 1.26831725160E+03 4.74547022200E+05 1.41897792323E+03 4.24926624396E+05 1.65859371824E+03 4.20455045606E+05 1.56968158979E+03 4.77839523725E+05 1.10935978664E+03 4.98225849886E+05 1.17434748817E+03 
1.95743400000E-02 2.38798800000E-02 2.81854200000E-02 2.95684153544E+05 8.53941586507E+02 2.83061497943E+05 7.99018790176E+02 3.05901239595E+05 9.01081461594E+02 2.75611974520E+05 1.05688263083E+03 2.70507801879E+05 9.89131848251E+02 3.03799391066E+05 7.06348133472E+02 3.17902754208E+05 7.45454578525E+02 
2.81854200000E-02 3.43850400000E-02 4.05846600000E-02 1.69136552399E+05 5.00355208894E+02 1.61391287198E+05 4.71132213551E+02 1.76038262712E+05 5.23679241194E+02 1.59038801865E+05 6.19092527186E+02 1.55012314879E+05 5.83078647477E+02 1.72868419313E+05 4.14002216501E+02 1.81410906210E+05 4.33397398428E+02 
4.05846600000E-02 4.95116000000E-02 5.84385400000E-02 9.68374806098E+04 3.08295572786E+02 9.23600001787E+04 2.91229172046E+02 1.00928661582E+05 3.19589889041E+02 9.21937907510E+04 3.81512952622E+02 8.94584591275E+04 3.60455204368E+02 9.82253095268E+04 2.55044511956E+02 1.02943965569E+05 2.64461527343E+02 
5.84385400000E-02 7.12925900000E-02 8.41466400000E-02 5.44576128146E+04 1.78913276878E+02 5.19917046013E+04 1.73297465967E+02 5.68995265473E+04 1.83477218218E+02 5.23919768665E+04 2.21261133686E+02 5.06640843666E+04 2.14417646073E+02 5.48789285331E+04 1.48114657417E+02 5.74696912841E+04 1.51937222325E+02 
8.41466400000E-02 1.02655420000E-01 1.21164200000E-01 3.01376616533E+04 1.08740920209E+02 2.88929761676E+04 1.07315976483E+02 3.14613874266E+04 1.09462730642E+02 2.93674408543E+04 1.34554386328E+02 2.83737124086E+04 1.32846303556E+02 3.01254762704E+04 8.99699116446E+01 3.14162359979E+04 9.05985495797E+01 
1.21164200000E-01 1.47815250000E-01 1.74466300000E-01 1.61745003334E+04 5.73111259736E+01 1.56668739539E+04 5.79454217337E+01 1.67846201869E+04 5.63747081473E+01 1.59955992662E+04 7.10185074963E+01 1.55290182391E+04 7.18229943427E+01 1.60136525574E+04 4.73487461417E+01 1.65467757829E+04 4.65890021900E+01 
1.74466300000E-01 2.12841650000E-01 2.51217000000E-01 8.05888545888E+03 3.21216547261E+01 7.93611871269E+03 3.36744684773E+01 8.25627817038E+03 3.04612185681E+01 8.08876906786E+03 3.96478257653E+01 7.93428663778E+03 4.15960133944E+01 7.90042595263E+03 2.66496747875E+01 8.04283398600E+03 2.53500370800E+01 
2.51217000000E-01 3.06474300000E-01 3.61731600000E-01 3.47000969539E+03 1.85934536511E+01 3.49881108895E+03 2.02830006005E+01 3.48590051579E+03 1.70297102990E+01 3.53553317379E+03 2.29771777583E+01 3.53057266861E+03 2.50828025033E+01 3.36713306806E+03 1.54051236486E+01 3.35040901107E+03 1.41223047171E+01 
3.61731600000E-01 4.41297500000E-01 5.20863400000E-01 1.16095774028E+03 8.29256123705E+00 1.19539667353E+03 9.57523318295E+00 1.14661933866E+03 7.72753687384E+00 1.19719799857E+03 1.02189116472E+01 1.21640677508E+03 1.18170903259E+01 1.11711824288E+03 6.89151664469E+00 1.09180905331E+03 6.42260926046E+00 
5.20863400000E-01 6.35431700000E-01 7.50000000000E-01 2.59840540658E+02 2.33287021325E+00 2.64851476050E+02 2.70708780702E+00 2.59452831549E+02 2.06545017778E+00 2.67363210384E+02 2.87736595226E+00 2.67515124460E+02 3.34370599580E+00 2.50403946331E+02 1.93688409808E+00 2.46655971023E+02 1.71731798947E+00 
#nx: 3


==> results/ZJ_h/JAM20_run_pion/NLO.zbin3.dat <==
#labels: zbin3_lower[1] zbin3_center[2] zbin3_upper[3] tot_scale01[4] tot_scale01_Err[5] tot_scale02[6] tot_scale02_Err[7] tot_scale03[8] tot_scale03_Err[9] tot_scale04[10] tot_scale04_Err[11] tot_scale05[12] tot_scale05_Err[13] tot_scale06[14] tot_scale06_Err[15] tot_scale07[16] tot_scale07_Err[17]
#neval: 1485000000
#overflow:lower center upper 4.65167184195E+01 2.53831934956E+00 4.60343580487E+01 2.55267898186E+00 4.69626817658E+01 2.81355561135E+00 4.55128479531E+01 3.09831426703E+00 4.49799614752E+01 3.11744725634E+00 4.64350794139E+01 2.12586229610E+00 4.68089489677E+01 2.35224487503E+00 
3.16227800000E-03 3.85784750000E-03 4.55341700000E-03 3.92042602576E+05 4.19216804672E+03 3.91268065525E+05 4.12580677066E+03 3.97650013690E+05 4.30689615883E+03 3.73275232584E+05 5.14047140031E+03 3.76900323901E+05 5.05181544908E+03 3.98331139151E+05 3.50272287009E+03 4.05607939876E+05 3.59795019221E+03 
4.55341700000E-03 5.55497950000E-03 6.55654200000E-03 7.90875046025E+05 4.40402385715E+03 7.86170901522E+05 4.26810333579E+03 7.98929067512E+05 4.52408584911E+03 7.49448091409E+05 5.22313945249E+03 7.57914602069E+05 5.06260200948E+03 8.05145886990E+05 3.79784100612E+03 8.19661225765E+05 3.90032551364E+03 
6.55654200000E-03 7.99870850000E-03 9.44087500000E-03 7.98808216024E+05 2.48916091320E+03 7.87218463455E+05 2.42608600369E+03 8.12058499006E+05 2.57701279110E+03 7.66885059612E+05 3.05073729185E+03 7.68321011075E+05 2.97139509189E+03 8.06787865286E+05 2.07859193073E+03 8.26269821832E+05 2.16256325543E+03 
9.44087500000E-03 1.15174775000E-02 1.35940800000E-02 5.91433778471E+05 1.56442089588E+03 5.79497612605E+05 1.49685428824E+03 6.04322641252E+05 1.62119293839E+03 5.71538268032E+05 1.90701974561E+03 5.68761055550E+05 1.82481579908E+03 5.94794323041E+05 1.31369575617E+03 6.11761853029E+05 1.36152965889E+03 
1.35940800000E-02 1.65842100000E-02 1.95743400000E-02 3.46684385727E+05 8.12436378164E+02 3.38246809620E+05 7.86838042738E+02 3.55867645309E+05 8.39445180984E+02 3.37603345106E+05 1.05348863780E+03 3.34828708785E+05 1.09228877242E+03 3.47736744748E+05 6.79719054513E+02 3.58802583538E+05 7.02118063323E+02 
1.95743400000E-02 2.38798800000E-02 2.81854200000E-02 1.95141463387E+05 4.52702359656E+02 1.89802370815E+05 4.35073489458E+02 2.00967710273E+05 4.64576167994E+02 1.90170383355E+05 5.55716675163E+02 1.87228457263E+05 5.34004857648E+02 1.95154080529E+05 3.77567877045E+02 2.01687987674E+05 3.86692008080E+02 
2.81854200000E-02 3.43850400000E-02 4.05846600000E-02 1.11197605150E+05 3.05695160659E+02 1.07417657090E+05 2.57947149192E+02 1.14305232323E+05 2.72424250030E+02 1.09175625373E+05 3.51594509408E+02 1.07070161559E+05 3.46010626215E+02 1.10073903473E+05 2.23473212306E+02 1.14549402857E+05 2.76872220607E+02 
4.05846600000E-02 4.95116000000E-02 5.84385400000E-02 6.12475717566E+04 1.60090855360E+02 5.94622276291E+04 1.56419803250E+02 6.32770984018E+04 1.63991994803E+02 6.04784576706E+04 1.96808178444E+02 5.91486252094E+04 1.92457767964E+02 6.07378512250E+04 1.33264294690E+02 6.31387257883E+04 1.71284617763E+02 
5.84385400000E-02 7.12925900000E-02 8.41466400000E-02 3.35087923644E+04 9.49881448614E+01 3.25052546141E+04 9.13363528188E+01 3.46708263838E+04 9.31273697935E+01 3.32820536477E+04 1.15429473116E+02 3.24183077172E+04 1.12229295643E+02 3.30759033096E+04 7.74210800527E+01 3.41785760567E+04 7.76733878731E+01 
8.41466400000E-02 1.02655420000E-01 1.21164200000E-01 1.79455535967E+04 5.48316823292E+01 1.74693481155E+04 5.49884264842E+01 1.85444173998E+04 5.43009860383E+01 1.79582643304E+04 6.75217315674E+01 1.75042138275E+04 6.75857838229E+01 1.76319913407E+04 4.56707887441E+01 1.81471522932E+04 4.52483588472E+01 
1.21164200000E-01 1.47815250000E-01 1.74466300000E-01 9.18915540269E+03 2.89008917250E+01 8.99825732591E+03 2.95842032133E+01 9.47881009673E+03 2.74678894806E+01 9.26806203991E+03 3.55355684901E+01 9.04787062207E+03 3.63904276296E+01 8.98421804548E+03 2.40585094100E+01 9.20631136461E+03 2.28840333461E+01 
1.74466300000E-01 2.12841650000E-01 2.51217000000E-01 4.39176757822E+03 1.60027163047E+01 4.34346362848E+03 1.68858647384E+01 4.48260993350E+03 1.51281437052E+01 4.47584825072E+03 1.96339768852E+01 4.39580353500E+03 2.07367783678E+01 4.26283485376E+03 1.33498946592E+01 4.31544394036E+03 1.26324221090E+01 
2.51217000000E-01 3.06474300000E-01 3.61731600000E-01 1.83529943920E+03 8.76245662915E+00 1.83953624797E+03 9.67570456700E+00 1.84919895910E+03 8.04805460848E+00 1.89096298288E+03 1.07624914521E+01 1.87496109758E+03 1.18989787045E+01 1.76779826980E+03 7.30117164254E+00 1.76382784030E+03 6.68539368334E+00 
3.61731600000E-01 4.41297500000E-01 5.20863400000E-01 6.05975363631E+02 4.09521409443E+00 6.15231030996E+02 4.53623661419E+00 6.05604489048E+02 3.70509069909E+00 6.27383369092E+02 5.01677200796E+00 6.28497461948E+02 5.56363604583E+00 5.81678735566E+02 3.42177869112E+00 5.74972484074E+02 3.10014124880E+00 
5.20863400000E-01 6.35431700000E-01 7.50000000000E-01 1.49781808445E+02 1.20875823029E+00 1.52330507625E+02 1.42070330423E+00 1.49119994059E+02 1.08874989867E+00 1.56040799733E+02 1.48209614626E+00 1.56080012429E+02 1.74579867511E+00 1.43159426397E+02 1.00906850621E+00 1.40744335848E+02 9.10107261651E-01 
#nx: 3


==> results/ZJ_h/JAM20_run_pion/data.zbin1.dat <==
#Column 1 (Left Edge)   Column 2 (Center)     Column 3 (Right Edge)    Column 4    Column 5    Column 6     Column 7    Column 8    Column 9   
#0.003162278            0.0038578475           0.004553417             (No value given)  0.1          0.0          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
#0.004553417            0.0055554795           0.006556542             (No value given)  0.1          0.0          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
0.006556542            0.0074987085           0.009440875             6.105204           2.020079          2.3          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
0.009440875            0.0115174775           0.01359408              22.73106           2.902535          3.9          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
0.01359408             0.01658471             0.01957434              49.19633           4.066029           6.5          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
0.01957434             0.02387988             0.02818542              72.94439           4.659381          10.4          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
0.02818542             0.03438555             0.04058466              63.47986           3.634234          8.8          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
0.04058466             0.0495116              0.05843854              44.17125           2.521492          4.8          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
0.05843854             0.07129259             0.08414664              26.88166           1.534366          2.3          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
0.08414664             0.10264092             0.1211642               15.60747           0.9218981          1.2          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
0.1211642              0.14731575             0.1744663               8.578264           0.5576913         0.81          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
0.1744663              0.21234115             0.251217                4.340309           0.3039412         0.62          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
0.251217               0.3064743              0.3617316               2.002606           0.1763284         0.26          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
0.3617316              0.4417975              0.5208634               0.7231033          0.08680022        0.115          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
#0.5208634              0.6354317              0.75                   0.2412782          0.04472816        0.052          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1




==> results/ZJ_h/JAM20_run_pion/data.zbin2.dat <==
#Column 1 (Left Edge)   Column 2 (Center)     Column 3 (Right Edge)    Column 4          Column 5    Column 6     Column 7    Column 8    Column 9   
#0.003162278            0.0038578475           0.004553417             (No value given)  0.1          0.0          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
#0.004553417            0.0055554795           0.006556542             (No value given)  0.1          0.0          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
0.006556542            0.0074987085           0.009440875             35.25247           4.858156          8.8          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
0.009440875            0.0115174775           0.01359408              69.68335           6.46491         10.5         0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
0.01359408             0.01658471             0.01957434              90.08244           6.27311         11.9          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
0.01957434             0.02387988             0.02818542              85.93633           5.647846         8.3          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
0.02818542             0.03438555             0.04058466              64.87794           4.137019         7.2          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
0.04058466             0.0495116              0.05843854              42.41191           2.727974         5.2          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
0.05843854             0.07129259             0.08414664              25.0159            1.645938         2.7          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
0.08414664             0.10264092             0.1211642               14.91803           1.022835         1.2          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
0.1211642              0.14731575             0.1744663               7.695529           0.5838487        0.72          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
0.1744663              0.21234115             0.251217                4.187032           0.3684507        0.44          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
0.251217               0.3064743              0.3617316               1.997866           0.1962113        0.23          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
0.3617316              0.4417975              0.5208634               0.8270549          0.105839        0.119          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
0.5208634              0.6354317              0.75                    0.2557186          0.04980317       0.045          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1




==> results/ZJ_h/JAM20_run_pion/data.zbin3.dat <==
#Column 1 (Left Edge)   Column 2 (Center)     Column 3 (Right Edge)    Column 4          Column 5    Column 6     Column 7    Column 8    Column 9   
0.003162278            0.0038578475           0.004553417             22.92276  6.521527       13.7          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
0.004553417            0.0055554795           0.006556542             66.00525  10.69098       17.6          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
0.006556542            0.0074987085           0.009440875             119.1257  13.27656       22          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
0.009440875            0.0115174775           0.01359408              132.1771  12.93842       19          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
0.01359408             0.01658471             0.01957434              111.2914  10.34394        16          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
0.01957434             0.02387988             0.02818542              85.21369  7.708744      11.7          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
0.02818542             0.03438555             0.04058466              62.56514  5.836593       8.7          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
0.04058466             0.0495116              0.05843854              39.75415  3.620665       5.3          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
0.05843854             0.07129259             0.08414664              23.33102  2.262457      2.9          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
0.08414664             0.10264092             0.1211642               12.53448  1.363276       1.7          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
0.1211642              0.14731575             0.1744663               7.42118   0.8246205       1.23          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
0.1744663              0.21234115             0.251217                4.074768  0.5091938      0.73          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
0.251217               0.3064743              0.3617316               1.917768  0.2920681      0.39          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
0.3617316              0.4417975              0.5208634               0.6898929 0.1273927      0.16          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
0.5208634              0.6354317              0.75                    0.1492467 0.05594892     0.039         0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1


==> results/ZJ_h/NNFF10_run_pion/LO.cross.dat <==
#labels: tot_scale01[1] tot_scale01_Err[2] tot_scale02[3] tot_scale02_Err[4] tot_scale03[5] tot_scale03_Err[6] tot_scale04[7] tot_scale04_Err[8] tot_scale05[9] tot_scale05_Err[10] tot_scale06[11] tot_scale06_Err[12] tot_scale07[13] tot_scale07_Err[14] qbqb_scale01[15] qbqb_scale01_Err[16] qbqb_scale02[17] qbqb_scale02_Err[18] qbqb_scale03[19] qbqb_scale03_Err[20] qbqb_scale04[21] qbqb_scale04_Err[22] qbqb_scale05[23] qbqb_scale05_Err[24] qbqb_scale06[25] qbqb_scale06_Err[26] qbqb_scale07[27] qbqb_scale07_Err[28] gqb_scale01[29] gqb_scale01_Err[30] gqb_scale02[31] gqb_scale02_Err[32] gqb_scale03[33] gqb_scale03_Err[34] gqb_scale04[35] gqb_scale04_Err[36] gqb_scale05[37] gqb_scale05_Err[38] gqb_scale06[39] gqb_scale06_Err[40] gqb_scale07[41] gqb_scale07_Err[42] qqb_scale01[43] qqb_scale01_Err[44] qqb_scale02[45] qqb_scale02_Err[46] qqb_scale03[47] qqb_scale03_Err[48] qqb_scale04[49] qqb_scale04_Err[50] qqb_scale05[51] qqb_scale05_Err[52] qqb_scale06[53] qqb_scale06_Err[54] qqb_scale07[55] qqb_scale07_Err[56] qbg_scale01[57] qbg_scale01_Err[58] qbg_scale02[59] qbg_scale02_Err[60] qbg_scale03[61] qbg_scale03_Err[62] qbg_scale04[63] qbg_scale04_Err[64] qbg_scale05[65] qbg_scale05_Err[66] qbg_scale06[67] qbg_scale06_Err[68] qbg_scale07[69] qbg_scale07_Err[70] gg_scale01[71] gg_scale01_Err[72] gg_scale02[73] gg_scale02_Err[74] gg_scale03[75] gg_scale03_Err[76] gg_scale04[77] gg_scale04_Err[78] gg_scale05[79] gg_scale05_Err[80] gg_scale06[81] gg_scale06_Err[82] gg_scale07[83] gg_scale07_Err[84] qg_scale01[85] qg_scale01_Err[86] qg_scale02[87] qg_scale02_Err[88] qg_scale03[89] qg_scale03_Err[90] qg_scale04[91] qg_scale04_Err[92] qg_scale05[93] qg_scale05_Err[94] qg_scale06[95] qg_scale06_Err[96] qg_scale07[97] qg_scale07_Err[98] qbq_scale01[99] qbq_scale01_Err[100] qbq_scale02[101] qbq_scale02_Err[102] qbq_scale03[103] qbq_scale03_Err[104] qbq_scale04[105] qbq_scale04_Err[106] qbq_scale05[107] qbq_scale05_Err[108] qbq_scale06[109] qbq_scale06_Err[110] qbq_scale07[111] qbq_scale07_Err[112] gq_scale01[113] gq_scale01_Err[114] gq_scale02[115] gq_scale02_Err[116] gq_scale03[117] gq_scale03_Err[118] gq_scale04[119] gq_scale04_Err[120] gq_scale05[121] gq_scale05_Err[122] gq_scale06[123] gq_scale06_Err[124] gq_scale07[125] gq_scale07_Err[126] qq_scale01[127] qq_scale01_Err[128] qq_scale02[129] qq_scale02_Err[130] qq_scale03[131] qq_scale03_Err[132] qq_scale04[133] qq_scale04_Err[134] qq_scale05[135] qq_scale05_Err[136] qq_scale06[137] qq_scale06_Err[138] qq_scale07[139] qq_scale07_Err[140]
#neval: 540000000
6.52113445224E+04 2.74537434007E+01 5.37419072791E+04 2.37829171333E+01 7.42912110027E+04 2.81002556390E+01 7.27506829879E+04 3.04932987035E+01 5.99523971842E+04 2.64121031495E+01 5.91157062555E+04 2.49757905488E+01 6.73451699124E+04 2.55609307884E+01 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 2.23397465079E+03 7.57340936715E-01 1.93990777435E+03 7.32515845373E-01 2.44902871904E+03 7.38541014799E-01 2.49240305155E+03 8.42086236347E-01 2.16421829723E+03 8.14257956510E-01 2.02505592143E+03 6.88398370869E-01 2.21993985413E+03 6.71050859850E-01 2.78421663956E+04 8.63741536088E+00 2.31430729864E+04 8.28448545052E+00 3.14332606207E+04 8.88879969341E+00 3.10676039863E+04 9.59779182630E+00 2.58230285217E+04 9.20333501845E+00 2.52353701804E+04 7.85515713497E+00 2.84896309316E+04 8.08205120784E+00 2.68888061914E+03 4.58508082295E-01 2.20181225688E+03 4.75140610036E-01 3.08604348442E+03 5.14923830701E-01 2.99991450585E+03 5.11182911713E-01 2.45638674337E+03 5.28683946064E-01 2.43743171124E+03 4.15875334779E-01 2.79738690790E+03 4.66998841353E-01 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 2.73280527803E+04 1.76660865008E+01 2.21376422013E+04 1.67925313892E+01 3.16040026932E+04 1.57635562332E+01 3.04791956338E+04 1.96177037283E+01 2.46804009411E+04 1.66287574576E+01 2.47790224879E+04 1.60743339480E+01 2.86551323387E+04 1.43432986377E+01 2.86085320605E+03 5.03336762785E-01 2.36408396871E+03 4.28037113322E-01 3.23608300062E+03 5.78929336998E-01 3.19303725967E+03 5.62152812027E-01 2.63850857265E+03 4.77962158513E-01 2.59250128760E+03 4.55886274207E-01 2.93249321727E+03 5.24324027084E-01 2.25799581984E+03 8.73072306571E-01 1.96194507617E+03 7.97033223356E-01 2.47356641303E+03 8.13967577756E-01 2.51919589953E+03 9.70607999039E-01 2.18879753564E+03 8.85756906209E-01 2.04683531937E+03 7.93697972545E-01 2.24218736164E+03 7.39751493525E-01 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 
#nx: 0


==> results/ZJ_h/NNFF10_run_pion/LO.cross1.dat <==
#labels: tot_scale01[1] tot_scale01_Err[2] tot_scale02[3] tot_scale02_Err[4] tot_scale03[5] tot_scale03_Err[6] tot_scale04[7] tot_scale04_Err[8] tot_scale05[9] tot_scale05_Err[10] tot_scale06[11] tot_scale06_Err[12] tot_scale07[13] tot_scale07_Err[14]
#neval: 540000000
2.67680356100E+04 5.17773614855E+00 2.14746894521E+04 4.29341363371E+00 3.09466964501E+04 6.03229883982E+00 2.98934724116E+04 5.78660734234E+00 2.39818658153E+04 4.79808698169E+00 2.42459138248E+04 4.68712638062E+00 2.80307046048E+04 5.46057563123E+00 
#nx: 0


==> results/ZJ_h/NNFF10_run_pion/LO.cross2.dat <==
#labels: tot_scale01[1] tot_scale01_Err[2] tot_scale02[3] tot_scale02_Err[4] tot_scale03[5] tot_scale03_Err[6] tot_scale04[7] tot_scale04_Err[8] tot_scale05[9] tot_scale05_Err[10] tot_scale06[11] tot_scale06_Err[12] tot_scale07[13] tot_scale07_Err[14]
#neval: 540000000
2.47993615157E+04 3.61661485786E+00 2.04592866298E+04 2.99547568684E+00 2.82905839007E+04 4.18973501229E+00 2.76697430364E+04 4.03525440077E+00 2.28270962143E+04 3.34215815383E+00 2.24790512016E+04 3.27821224549E+00 2.56434711916E+04 3.79765910000E+00 
#nx: 0


==> results/ZJ_h/NNFF10_run_pion/LO.cross3.dat <==
#labels: tot_scale01[1] tot_scale01_Err[2] tot_scale02[3] tot_scale02_Err[4] tot_scale03[5] tot_scale03_Err[6] tot_scale04[7] tot_scale04_Err[8] tot_scale05[9] tot_scale05_Err[10] tot_scale06[11] tot_scale06_Err[12] tot_scale07[13] tot_scale07_Err[14]
#neval: 540000000
1.35068942609E+04 3.94567674373E+00 1.16830861685E+04 3.38831888706E+00 1.50596821752E+04 2.74950625398E+01 1.50353286997E+04 4.39169494223E+00 1.30048292933E+04 3.77125692190E+00 1.22660006935E+04 3.58349511437E+00 1.36762193377E+04 2.50182053069E+01 
#nx: 0


==> results/ZJ_h/NNFF10_run_pion/LO.zbin1.dat <==
#labels: zbin1_lower[1] zbin1_center[2] zbin1_upper[3] tot_scale01[4] tot_scale01_Err[5] tot_scale02[6] tot_scale02_Err[7] tot_scale03[8] tot_scale03_Err[9] tot_scale04[10] tot_scale04_Err[11] tot_scale05[12] tot_scale05_Err[13] tot_scale06[14] tot_scale06_Err[15] tot_scale07[16] tot_scale07_Err[17]
#neval: 540000000
#overflow:lower center upper 1.07180817552E+01 3.47853827010E-02 1.31023566609E+01 4.16792300622E-02 8.93993230284E+00 2.94826539752E-02 1.19699603711E+01 3.88741706250E-02 1.46326201966E+01 4.65761588150E-02 9.70792724788E+00 3.14904313448E-02 8.09732941680E+00 2.66891756337E-02 
#3.16227800000E-03 3.85784750000E-03 4.55341700000E-03 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 
#4.55341700000E-03 5.55497950000E-03 6.55654200000E-03 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 
6.55654200000E-03 7.99870850000E-03 9.44087500000E-03 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 
9.44087500000E-03 1.15174775000E-02 1.35940800000E-02 2.91730706260E+05 2.31078000987E+02 1.96894137525E+05 1.55993789963E+02 3.90239124224E+05 3.09883075041E+02 3.25772140649E+05 2.58139282670E+02 2.19866296377E+05 1.74248240897E+02 2.64257012935E+05 2.09254412591E+02 3.53485681030E+05 2.80604434363E+02 
1.35940800000E-02 1.65842100000E-02 1.95743400000E-02 3.96524426880E+05 2.48413284312E+02 2.41925232137E+05 1.50773594279E+02 5.47236886010E+05 3.44919131343E+02 4.42811994286E+05 2.77557883343E+02 2.70162232590E+05 1.68449322346E+02 3.59170203897E+05 2.24918334787E+02 4.95681220946E+05 3.12283121539E+02 
1.95743400000E-02 2.38798800000E-02 2.81854200000E-02 3.64657829121E+05 1.99289211600E+02 2.05442692936E+05 1.11330606804E+02 5.04721018350E+05 2.77817901095E+02 4.07229420804E+05 2.22690389421E+02 2.29423702199E+05 1.24393916598E+02 3.30303041598E+05 1.80427606710E+02 4.57167486611E+05 2.51513434505E+02 
2.81854200000E-02 3.43850400000E-02 4.05846600000E-02 3.05947616878E+05 1.60320781849E+02 1.86592666915E+05 9.65480095126E+01 3.97775748281E+05 2.10544634352E+02 3.41669366964E+05 1.79167692727E+02 2.08375980817E+05 1.07889949038E+02 2.77121252899E+05 1.45133488806E+02 3.60294795492E+05 1.90591298543E+02 
4.05846600000E-02 4.95116000000E-02 5.84385400000E-02 2.44464352347E+05 1.21173821836E+02 1.85804357077E+05 9.11323007653E+01 2.82021103029E+05 1.41089388089E+02 2.73007205810E+05 1.35408716421E+02 2.07495593868E+05 1.01830796115E+02 2.21431097832E+05 1.09701337938E+02 2.55447417945E+05 1.27725775842E+02 
5.84385400000E-02 7.12925900000E-02 8.41466400000E-02 1.71227424722E+05 8.69463174201E+01 1.56872197853E+05 7.90357871732E+01 1.76580732331E+05 9.03231694691E+01 1.91220106058E+05 9.71652931141E+01 1.75186650451E+05 8.83184113260E+01 1.55094030841E+05 7.87112537326E+01 1.59941743678E+05 8.17642358112E+01 
8.41466400000E-02 1.02655420000E-01 1.21164200000E-01 9.19192904959E+04 5.29892561504E+01 9.70874874551E+04 5.55681756654E+01 8.72969231151E+04 5.06470141565E+01 1.02652936744E+05 5.92197695668E+01 1.08423339409E+05 6.20968379932E+01 8.32577867246E+04 4.79687643104E+01 7.90703592980E+04 4.58458969681E+01 
1.21164200000E-01 1.47815250000E-01 1.74466300000E-01 3.42286843525E+04 2.62850518689E+01 3.50734493550E+04 2.67995790429E+01 3.35950426806E+04 2.59367084189E+01 3.82263581069E+04 2.93793307136E+01 3.91693630101E+04 2.99520309556E+01 3.10028807110E+04 2.37923148471E+01 3.04287504358E+04 2.34758290630E+01 
1.74466300000E-01 2.12841650000E-01 2.51217000000E-01 1.48263029851E+04 1.43775014491E+01 1.46518042595E+04 1.41384501326E+01 1.46864492674E+04 1.43076294694E+01 1.65580622721E+04 1.60712037538E+01 1.63630374929E+04 1.58029852117E+01 1.34289355202E+04 1.30132547011E+01 1.33021857525E+04 1.29494583647E+01 
2.51217000000E-01 3.06474300000E-01 3.61731600000E-01 6.19491611309E+03 7.91469632904E+00 6.41682571670E+03 8.16576185371E+00 5.91773350716E+03 7.58984597111E+00 6.91851657603E+03 8.84744316307E+00 7.16627798529E+03 9.12744723455E+00 5.61104079570E+03 7.16344851251E+00 5.35994926231E+03 6.86910343988E+00 
3.61731600000E-01 4.41297500000E-01 5.20863400000E-01 2.03794926010E+03 3.76035530201E+00 2.22628842570E+03 4.09790752321E+00 1.86983972649E+03 3.46191489124E+00 2.27598304784E+03 4.20288468410E+00 2.48629505078E+03 4.57981217960E+00 1.84587741645E+03 3.40383186270E+00 1.69360061083E+03 3.13352882159E+00 
#5.20863400000E-01 6.35431700000E-01 7.50000000000E-01 4.22291939061E+02 1.20011854380E+00 4.79954657686E+02 1.35843975567E+00 3.76788130181E+02 1.07659506393E+00 4.71622915425E+02 1.34138920788E+00 5.36016365485E+02 1.51823718593E+00 3.82487421248E+02 1.08631002265E+00 3.41270626541E+02 9.74455639502E-01 
#nx: 3


==> results/ZJ_h/NNFF10_run_pion/LO.zbin2.dat <==
#labels: zbin2_lower[1] zbin2_center[2] zbin2_upper[3] tot_scale01[4] tot_scale01_Err[5] tot_scale02[6] tot_scale02_Err[7] tot_scale03[8] tot_scale03_Err[9] tot_scale04[10] tot_scale04_Err[11] tot_scale05[12] tot_scale05_Err[13] tot_scale06[14] tot_scale06_Err[15] tot_scale07[16] tot_scale07_Err[17]
#neval: 540000000
#overflow:lower center upper 9.09956541374E+00 2.34857502603E-02 1.08972282796E+01 2.77995878735E-02 7.68532492503E+00 2.00548995833E-02 1.01531607308E+01 2.62054719313E-02 1.21648698151E+01 3.09826611474E-02 8.24793748529E+00 2.12874691495E-02 6.96603487816E+00 1.81776102426E-02 
#3.16227800000E-03 3.85784750000E-03 4.55341700000E-03 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 
#4.55341700000E-03 5.55497950000E-03 6.55654200000E-03 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 
6.55654200000E-03 7.99870850000E-03 9.44087500000E-03 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 
9.44087500000E-03 1.15174775000E-02 1.35940800000E-02 5.47910508474E+05 2.75217912766E+02 3.88282431583E+05 1.96225115012E+02 7.03376965475E+05 3.52469754565E+02 6.11285247401E+05 3.07033742693E+02 4.33187222682E+05 2.18902329745E+02 4.96673950882E+05 2.49493188915E+02 6.37596635403E+05 3.19517937463E+02 
1.35940800000E-02 1.65842100000E-02 1.95743400000E-02 5.39671737118E+05 2.44407991031E+02 3.68534346200E+05 1.67353873830E+02 6.97588826119E+05 3.15605864079E+02 6.02114027380E+05 2.72677146399E+02 4.11167460808E+05 1.86702556110E+02 4.89192272543E+05 2.21553336540E+02 6.32331877268E+05 2.86086783307E+02 
1.95743400000E-02 2.38798800000E-02 2.81854200000E-02 3.81974006133E+05 1.65608751262E+02 2.58700698203E+05 1.12263808327E+02 4.86794289943E+05 2.11168106739E+02 4.26184555842E+05 1.84778930545E+02 2.88636760773E+05 1.25252147231E+02 3.46235715480E+05 1.50112778339E+02 4.41244049823E+05 1.91404007930E+02 
2.81854200000E-02 3.43850400000E-02 4.05846600000E-02 2.69206866893E+05 1.11597175428E+02 1.95450366024E+05 8.10171483061E+01 3.25121402195E+05 1.34944176779E+02 3.00367018301E+05 1.24515623658E+02 2.18068778668E+05 9.03911732488E+01 2.44018311948E+05 1.01154765704E+02 2.94698259495E+05 1.22314166788E+02 
4.05846600000E-02 4.95116000000E-02 5.84385400000E-02 1.94523595149E+05 7.65476494218E+01 1.61156657364E+05 6.32154260658E+01 2.16060210579E+05 8.49497670927E+01 2.17041186318E+05 8.54105150623E+01 1.79809045819E+05 7.05320702220E+01 1.76321618789E+05 6.93837808000E+01 1.95841466802E+05 7.69979978440E+01 
5.84385400000E-02 7.12925900000E-02 8.41466400000E-02 1.26864007932E+05 5.05137098265E+01 1.18886065262E+05 4.73545022175E+01 1.30040667445E+05 5.17945674573E+01 1.41550483565E+05 5.63633846411E+01 1.32647595924E+05 5.28369142293E+01 1.14992431039E+05 4.57855836972E+01 1.17871125560E+05 4.69457863637E+01 
8.41466400000E-02 1.02655420000E-01 1.21164200000E-01 6.73122755033E+04 3.04144206815E+01 6.91013548508E+04 3.12414679571E+01 6.53410050159E+04 2.95132393684E+01 7.51052373421E+04 3.39368080816E+01 7.71009405825E+04 3.48589952406E+01 6.10130437824E+04 2.75674195060E+01 5.92259903767E+04 2.67502543453E+01 
1.21164200000E-01 1.47815250000E-01 1.74466300000E-01 2.82724722301E+04 1.68957088504E+01 2.83851447130E+04 1.69850343534E+01 2.79593350795E+04 1.66916228870E+01 3.15456940398E+04 1.88524867339E+01 3.16712049981E+04 1.89518157958E+01 2.56266560978E+04 1.53141321080E+01 2.53427079935E+04 1.51289555557E+01 
1.74466300000E-01 2.12841650000E-01 2.51217000000E-01 1.28229734967E+04 9.66822975936E+00 1.28094338270E+04 9.68077126734E+00 1.26143344534E+04 9.49524184031E+00 1.43075617391E+04 1.07885279912E+01 1.42923466507E+04 1.08022732411E+01 1.16229519016E+04 8.76283830522E+00 1.14337827914E+04 8.60591780330E+00 
2.51217000000E-01 3.06474300000E-01 3.61731600000E-01 5.28003025580E+03 5.21440227820E+00 5.46216623899E+03 5.41498090172E+00 5.05074977690E+03 4.97326157380E+00 5.89133537702E+03 5.81832001997E+00 6.09451586967E+03 6.04201351270E+00 4.78590142014E+03 4.72628445253E+00 4.57805718407E+03 4.50765857898E+00 
3.61731600000E-01 4.41297500000E-01 5.20863400000E-01 1.72425427808E+03 2.50858005131E+00 1.85542630371E+03 2.70981295895E+00 1.59892019574E+03 2.31995731919E+00 1.92389213143E+03 2.79912620505E+00 2.07023871279E+03 3.02361544901E+00 1.56288487427E+03 2.27374683127E+00 1.44927458943E+03 2.10275722731E+00 
5.20863400000E-01 6.35431700000E-01 7.50000000000E-01 3.67725371923E+02 8.29033948958E-01 4.09194482123E+02 9.22366823677E-01 3.31789288392E+02 7.48798528817E-01 4.10302856412E+02 9.25081402388E-01 4.56571002702E+02 1.02921024863E+00 3.33309778170E+02 7.51408463256E-01 3.00735830099E+02 6.78677738233E-01 
#nx: 3


==> results/ZJ_h/NNFF10_run_pion/LO.zbin3.dat <==
#labels: zbin3_lower[1] zbin3_center[2] zbin3_upper[3] tot_scale01[4] tot_scale01_Err[5] tot_scale02[6] tot_scale02_Err[7] tot_scale03[8] tot_scale03_Err[9] tot_scale04[10] tot_scale04_Err[11] tot_scale05[12] tot_scale05_Err[13] tot_scale06[14] tot_scale06_Err[15] tot_scale07[16] tot_scale07_Err[17]
#neval: 540000000
#overflow:lower center upper 4.62211925997E+00 1.59222806771E-02 5.52585143167E+00 1.88119174049E-02 3.90034027157E+00 1.35736830341E-02 5.14535742541E+00 1.77251198481E-02 6.15135687756E+00 2.09417453637E-02 4.19734812808E+00 1.44587848641E-02 3.54188411167E+00 1.23259715521E-02 
3.16227800000E-03 3.85784750000E-03 4.55341700000E-03 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 
4.55341700000E-03 5.55497950000E-03 6.55654200000E-03 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 
6.55654200000E-03 7.99870850000E-03 9.44087500000E-03 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 
9.44087500000E-03 1.15174775000E-02 1.35940800000E-02 4.33937189829E+05 2.79488071275E+02 3.29335391605E+05 2.12766535509E+02 5.28927350188E+05 3.40245764783E+02 4.83018585641E+05 3.11081726609E+02 3.66573348116E+05 2.36804691189E+02 3.94085833689E+05 2.53833110003E+02 4.80342920081E+05 3.09003576213E+02 
1.35940800000E-02 1.65842100000E-02 1.95743400000E-02 3.28714229976E+05 1.99640946957E+02 2.49263888314E+05 1.51596101983E+02 3.97387108649E+05 2.41259102483E+02 3.65903225560E+05 2.22222640322E+02 2.77453274548E+05 1.68731433762E+02 2.98520246377E+05 1.81306148598E+02 3.60877345267E+05 2.19093792661E+02 
1.95743400000E-02 2.38798800000E-02 2.81854200000E-02 2.10937776370E+05 1.27540834895E+02 1.63109132229E+05 9.87087333338E+01 2.49334125813E+05 1.50762749617E+02 2.34803974456E+05 1.41969631072E+02 1.81556076988E+05 1.09867357040E+02 1.91560938152E+05 1.15826014339E+02 2.26425205161E+05 1.36909705753E+02 
2.81854200000E-02 3.43850400000E-02 4.05846600000E-02 1.41888274873E+05 8.05873944315E+01 1.15878053517E+05 6.58341504001E+01 1.60689418393E+05 9.13036835966E+01 1.57944236096E+05 8.97065862108E+01 1.28985844289E+05 7.32789857912E+01 1.28852875375E+05 7.31838240358E+01 1.45923934214E+05 8.29128434852E+01 
4.05846600000E-02 4.95116000000E-02 5.84385400000E-02 9.47501237041E+04 5.25175170927E+01 8.40481789133E+04 4.65787675094E+01 1.01262397712E+05 5.61603709186E+01 1.05474110337E+05 5.84625190270E+01 9.35584664691E+04 5.18491646678E+01 8.60439409125E+04 4.76913018716E+01 9.19565524899E+04 5.09981810531E+01 
5.84385400000E-02 7.12925900000E-02 8.41466400000E-02 5.86149006803E+04 3.25162071008E+01 5.63130497324E+04 3.12699976415E+01 5.92791567845E+04 3.28721551794E+01 6.52499572061E+04 3.61979645353E+01 6.26865912434E+04 3.48097733418E+01 5.32284256585E+04 2.95274588592E+01 5.38311677083E+04 2.98502632266E+01 
8.41466400000E-02 1.02655420000E-01 1.21164200000E-01 3.14693130160E+04 1.91833911054E+01 3.19874595327E+04 1.95283902680E+01 3.07032199958E+04 1.86978731202E+01 3.50315653443E+04 2.13551986789E+01 3.56081072707E+04 2.17390206819E+01 2.85774050538E+04 1.74203323179E+01 2.78815617283E+04 1.69792960850E+01 
1.21164200000E-01 1.47815250000E-01 1.74466300000E-01 1.46033237748E+04 1.19881312225E+01 1.47565871804E+04 1.21285902167E+01 1.42971092799E+04 1.17257895816E+01 1.62560586691E+04 1.33450490549E+01 1.64264837535E+04 1.35011646191E+01 1.32615498955E+04 1.08865494003E+01 1.29833664880E+04 1.06481763095E+01 
1.74466300000E-01 2.12841650000E-01 2.51217000000E-01 6.79338987527E+03 9.05481234234E+00 6.93277009559E+03 9.25798756592E+00 6.57170238549E+03 8.74748702590E+00 7.56222519057E+03 1.00795203255E+01 7.71727600265E+03 1.03054771472E+01 6.16920923338E+03 8.22289701881E+00 5.96783818712E+03 7.94370174382E+00 
2.51217000000E-01 3.06474300000E-01 3.61731600000E-01 2.79235657486E+03 3.80650859861E+00 2.92641455197E+03 4.00061637562E+00 2.64211257995E+03 3.59379538795E+00 3.10838727102E+03 4.23740531753E+00 3.25758076883E+03 4.45341129314E+00 2.53578764818E+03 3.45670203868E+00 2.39933038040E+03 3.26349998369E+00 
3.61731600000E-01 4.41297500000E-01 5.20863400000E-01 9.03180386411E+02 1.75092261614E+00 9.75459782802E+02 1.89627320625E+00 8.33579888718E+02 1.61270608799E+00 1.00539853229E+03 1.94911350306E+00 1.08584815951E+03 2.11088741498E+00 8.20194610358E+02 1.59002707156E+00 7.56984236089E+02 1.46449714466E+00 
5.20863400000E-01 6.35431700000E-01 7.50000000000E-01 1.93907209135E+02 5.74942489395E-01 2.16098736857E+02 6.39044679613E-01 1.74151871321E+02 5.17878830227E-01 2.15854196891E+02 6.40029594690E-01 2.40555386847E+02 7.11379804568E-01 1.76089767523E+02 5.22104641376E-01 1.58148704706E+02 4.70280864080E-01 
#nx: 3


==> results/ZJ_h/NNFF10_run_pion/NLO.cross.dat <==
#labels: tot_scale01[1] tot_scale01_Err[2] tot_scale02[3] tot_scale02_Err[4] tot_scale03[5] tot_scale03_Err[6] tot_scale04[7] tot_scale04_Err[8] tot_scale05[9] tot_scale05_Err[10] tot_scale06[11] tot_scale06_Err[12] tot_scale07[13] tot_scale07_Err[14] qbqb_scale01[15] qbqb_scale01_Err[16] qbqb_scale02[17] qbqb_scale02_Err[18] qbqb_scale03[19] qbqb_scale03_Err[20] qbqb_scale04[21] qbqb_scale04_Err[22] qbqb_scale05[23] qbqb_scale05_Err[24] qbqb_scale06[25] qbqb_scale06_Err[26] qbqb_scale07[27] qbqb_scale07_Err[28] gqb_scale01[29] gqb_scale01_Err[30] gqb_scale02[31] gqb_scale02_Err[32] gqb_scale03[33] gqb_scale03_Err[34] gqb_scale04[35] gqb_scale04_Err[36] gqb_scale05[37] gqb_scale05_Err[38] gqb_scale06[39] gqb_scale06_Err[40] gqb_scale07[41] gqb_scale07_Err[42] qqb_scale01[43] qqb_scale01_Err[44] qqb_scale02[45] qqb_scale02_Err[46] qqb_scale03[47] qqb_scale03_Err[48] qqb_scale04[49] qqb_scale04_Err[50] qqb_scale05[51] qqb_scale05_Err[52] qqb_scale06[53] qqb_scale06_Err[54] qqb_scale07[55] qqb_scale07_Err[56] qbg_scale01[57] qbg_scale01_Err[58] qbg_scale02[59] qbg_scale02_Err[60] qbg_scale03[61] qbg_scale03_Err[62] qbg_scale04[63] qbg_scale04_Err[64] qbg_scale05[65] qbg_scale05_Err[66] qbg_scale06[67] qbg_scale06_Err[68] qbg_scale07[69] qbg_scale07_Err[70] gg_scale01[71] gg_scale01_Err[72] gg_scale02[73] gg_scale02_Err[74] gg_scale03[75] gg_scale03_Err[76] gg_scale04[77] gg_scale04_Err[78] gg_scale05[79] gg_scale05_Err[80] gg_scale06[81] gg_scale06_Err[82] gg_scale07[83] gg_scale07_Err[84] qg_scale01[85] qg_scale01_Err[86] qg_scale02[87] qg_scale02_Err[88] qg_scale03[89] qg_scale03_Err[90] qg_scale04[91] qg_scale04_Err[92] qg_scale05[93] qg_scale05_Err[94] qg_scale06[95] qg_scale06_Err[96] qg_scale07[97] qg_scale07_Err[98] qbq_scale01[99] qbq_scale01_Err[100] qbq_scale02[101] qbq_scale02_Err[102] qbq_scale03[103] qbq_scale03_Err[104] qbq_scale04[105] qbq_scale04_Err[106] qbq_scale05[107] qbq_scale05_Err[108] qbq_scale06[109] qbq_scale06_Err[110] qbq_scale07[111] qbq_scale07_Err[112] gq_scale01[113] gq_scale01_Err[114] gq_scale02[115] gq_scale02_Err[116] gq_scale03[117] gq_scale03_Err[118] gq_scale04[119] gq_scale04_Err[120] gq_scale05[121] gq_scale05_Err[122] gq_scale06[123] gq_scale06_Err[124] gq_scale07[125] gq_scale07_Err[126] qq_scale01[127] qq_scale01_Err[128] qq_scale02[129] qq_scale02_Err[130] qq_scale03[131] qq_scale03_Err[132] qq_scale04[133] qq_scale04_Err[134] qq_scale05[135] qq_scale05_Err[136] qq_scale06[137] qq_scale06_Err[138] qq_scale07[139] qq_scale07_Err[140]
#neval: 1485000000
4.59662907901E+04 4.04101411319E+01 4.63503624366E+04 3.59427418828E+01 4.40728664997E+04 4.32373840760E+01 4.07970522661E+04 4.78213865296E+01 4.41647549670E+04 4.26098489147E+01 4.85799487004E+04 3.49435742528E+01 4.85289627215E+04 3.72386159840E+01 -1.69634847816E+02 2.96893439844E-01 -1.34395780023E+02 2.77236299593E-01 -2.03066121801E+02 3.15641285577E-01 -2.11218790093E+02 3.70840688339E-01 -1.67475784733E+02 3.45588956830E-01 -1.39267165404E+02 2.43681332020E-01 -1.66737410417E+02 2.63640935927E-01 2.96801203158E+03 1.20403546622E+00 2.29163788815E+03 1.04772916430E+00 3.65705761153E+03 1.26427528411E+00 3.13163783221E+03 1.40851678566E+00 2.36434028905E+03 1.22943712303E+00 2.80897433013E+03 1.01413367967E+00 3.41157758789E+03 1.17336052613E+00 2.70515571444E+04 1.73510999882E+01 2.26761648822E+04 1.50707479770E+01 3.12116401324E+04 1.96208136499E+01 2.66713324554E+04 2.10812957595E+01 2.24066955823E+04 1.81500556076E+01 2.68370410746E+04 1.46767132794E+01 3.08482605531E+04 1.65182584861E+01 1.11174421325E+03 2.12004860198E+00 1.30178407932E+03 1.97190718349E+00 8.78335162406E+02 2.26262437976E+00 7.04351502792E+02 2.62786700980E+00 1.06384539822E+03 2.43245268576E+00 1.36060256635E+03 1.75285148870E+00 1.23503071989E+03 1.86847819555E+00 -1.59580252183E+03 6.57158343819E-01 -8.55096972637E+02 5.47584789234E-01 -2.36425770092E+03 8.01808559215E-01 -1.98765163448E+03 8.19289303829E-01 -1.06544282146E+03 6.82585560566E-01 -1.31060656371E+03 5.39317637656E-01 -1.94189251637E+03 6.49084697092E-01 1.12467734937E+04 2.37486076700E+01 1.50063356664E+04 2.24462409762E+01 6.58705439976E+03 2.30136559309E+01 7.11287748180E+03 2.77687055789E+01 1.30916074732E+04 2.48849363667E+01 1.37757880047E+04 2.07158842435E+01 1.06570643024E+04 1.98965882114E+01 3.47955153061E+03 2.35826983471E+00 3.57167617029E+03 2.09744558803E+00 3.25288401577E+03 2.57233321894E+00 3.61164423671E+03 2.91473696332E+00 3.85205536618E+03 2.59665216732E+00 3.33272543716E+03 1.95363562851E+00 3.20880027117E+03 2.12932889622E+00 3.03487583741E+03 1.28045483572E+00 2.42809978030E+03 1.09701296130E+00 3.65233206167E+03 1.37119827703E+00 3.20925270265E+03 1.48723081905E+00 2.52849105508E+03 1.27964416024E+00 2.86811648614E+03 1.12779052251E+00 3.41067601062E+03 1.15156655062E+00 -1.15796298089E+03 2.83952179641E+00 8.04417802730E+01 2.93728109417E+00 -2.60863036456E+03 2.79896698613E+00 -1.44230893825E+03 3.53598034907E+00 9.84323689100E+01 3.65730680184E+00 -9.51009113772E+02 2.33248570965E+00 -2.14345600591E+03 2.29915834705E+00 
#nx: 0


==> results/ZJ_h/NNFF10_run_pion/NLO.cross1.dat <==
#labels: tot_scale01[1] tot_scale01_Err[2] tot_scale02[3] tot_scale02_Err[4] tot_scale03[5] tot_scale03_Err[6] tot_scale04[7] tot_scale04_Err[8] tot_scale05[9] tot_scale05_Err[10] tot_scale06[11] tot_scale06_Err[12] tot_scale07[13] tot_scale07_Err[14]
#neval: 1485000000
1.95048766628E+04 2.64423262417E+01 1.88613991019E+04 2.34318290600E+01 1.94692208796E+04 2.96704963169E+01 1.75124458453E+04 3.28074625791E+01 1.80575598439E+04 2.90654741788E+01 2.04719326521E+04 2.18314589195E+01 2.11404803588E+04 2.44825696064E+01 
#nx: 0


==> results/ZJ_h/NNFF10_run_pion/NLO.cross2.dat <==
#labels: tot_scale01[1] tot_scale01_Err[2] tot_scale02[3] tot_scale02_Err[4] tot_scale03[5] tot_scale03_Err[6] tot_scale04[7] tot_scale04_Err[8] tot_scale05[9] tot_scale05_Err[10] tot_scale06[11] tot_scale06_Err[12] tot_scale07[13] tot_scale07_Err[14]
#neval: 1485000000
1.74471984138E+04 1.99280905852E+01 1.77139455442E+04 1.75215726415E+01 1.65772530003E+04 2.22734777558E+01 1.54619004374E+04 2.46845015803E+01 1.68896859404E+04 2.17003725007E+01 1.84530956956E+04 1.64687878235E+01 1.83190473102E+04 1.83975734054E+01 
#nx: 0


==> results/ZJ_h/NNFF10_run_pion/NLO.cross3.dat <==
#labels: tot_scale01[1] tot_scale01_Err[2] tot_scale02[3] tot_scale02_Err[4] tot_scale03[5] tot_scale03_Err[6] tot_scale04[7] tot_scale04_Err[8] tot_scale05[9] tot_scale05_Err[10] tot_scale06[11] tot_scale06_Err[12] tot_scale07[13] tot_scale07_Err[14]
#neval: 1485000000
8.88987760070E+03 1.25169300005E+01 9.66055157292E+03 1.11941461017E+01 8.03341617085E+03 3.05979978315E+01 7.72210501735E+03 1.98841976356E+01 9.11270002113E+03 1.54526759732E+01 9.54063367995E+03 1.04712556504E+01 9.07714887786E+03 2.73914189857E+01 
#nx: 0


==> results/ZJ_h/NNFF10_run_pion/NLO.zbin1.dat <==
#labels: zbin1_lower[1] zbin1_center[2] zbin1_upper[3] tot_scale01[4] tot_scale01_Err[5] tot_scale02[6] tot_scale02_Err[7] tot_scale03[8] tot_scale03_Err[9] tot_scale04[10] tot_scale04_Err[11] tot_scale05[12] tot_scale05_Err[13] tot_scale06[14] tot_scale06_Err[15] tot_scale07[16] tot_scale07_Err[17]
#neval: 1485000000
#overflow:lower center upper 1.36362381385E+01 1.73980872493E-01 1.43787018387E+01 2.12597772174E-01 1.31971731208E+01 1.29894542848E-01 1.42844434981E+01 2.15549239979E-01 1.46050551111E+01 2.63676097376E-01 1.29693966001E+01 1.43817237809E-01 1.23165037066E+01 1.07805307552E-01 
#3.16227800000E-03 3.85784750000E-03 4.55341700000E-03 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 
#4.55341700000E-03 5.55497950000E-03 6.55654200000E-03 2.04914397163E+02 3.92570126683E+01 2.26400993252E+02 4.70096766607E+01 2.01471599285E+02 3.79470607095E+01 2.55625633402E+02 4.89719354091E+01 2.82396053386E+02 5.86200101405E+01 1.68084626324E+02 3.22015275853E+01 1.65270324583E+02 3.11303216212E+01 
6.55654200000E-03 7.99870850000E-03 9.44087500000E-03 -1.29903138400E+04 6.73954604839E+02 -1.04270335257E+03 5.63478960619E+02 -3.09488963562E+04 7.90486855147E+02 -1.61855748482E+04 8.40191666941E+02 -1.29479220615E+03 7.02431464579E+02 -1.06657841982E+04 5.53114676293E+02 -2.54051171899E+04 6.48733761327E+02 
9.44087500000E-03 1.15174775000E-02 1.35940800000E-02 5.57139020450E+04 1.89027175709E+03 8.93013886530E+04 1.40918542993E+03 -2.46867113900E+03 2.40278247330E+03 -4.76116783100E+03 2.35237128919E+03 6.12361785710E+04 1.75270350349E+03 9.44498568330E+04 1.55501644995E+03 6.31676728051E+04 1.97549407634E+03 
1.35940800000E-02 1.65842100000E-02 1.95743400000E-02 1.46779336177E+05 1.55141610292E+03 1.41118086983E+05 1.10694644495E+03 1.24815377325E+05 1.99795500315E+03 8.21405565150E+04 1.92842419094E+03 1.14420116185E+05 1.37557891425E+03 1.86659768853E+05 1.27808496964E+03 1.93759093519E+05 1.64491660105E+03 
1.95743400000E-02 2.38798800000E-02 2.81854200000E-02 1.44978583032E+05 1.15861895643E+03 1.15717759417E+05 8.17939038942E+02 1.48461247827E+05 1.47305977865E+03 8.79848395510E+04 1.43933347160E+03 9.20247311030E+04 1.01617892523E+03 1.79795203400E+05 9.55098111442E+02 2.06081625336E+05 1.21372521591E+03 
2.81854200000E-02 3.43850400000E-02 4.05846600000E-02 1.58587132112E+05 8.51408135230E+02 1.22643086124E+05 6.28335925754E+02 1.77038929398E+05 1.03370960915E+03 1.19934424169E+05 1.05692592804E+03 1.05482623031E+05 7.79967293050E+02 1.81173999523E+05 7.02477141789E+02 2.11654585785E+05 8.52527946178E+02 
4.05846600000E-02 4.95116000000E-02 5.84385400000E-02 1.81902556696E+05 6.20946775648E+02 1.60826935608E+05 5.18899843159E+02 1.95299968330E+05 6.85462688558E+02 1.64660305743E+05 7.70547747565E+02 1.53307970088E+05 6.43650622898E+02 1.90040868833E+05 5.12572564700E+02 2.07311970425E+05 5.65671735666E+02 
5.84385400000E-02 7.12925900000E-02 8.41466400000E-02 1.62392256929E+05 4.27605293082E+02 1.59295540805E+05 4.06616372997E+02 1.64181993271E+05 4.46547776405E+02 1.58942746854E+05 5.30243799760E+02 1.58739367786E+05 5.04023688191E+02 1.61824020024E+05 3.53253845256E+02 1.64195117081E+05 3.68622437297E+02 
8.41466400000E-02 1.02655420000E-01 1.21164200000E-01 1.02583090648E+05 2.47351459086E+02 1.10471967211E+05 2.62802667822E+02 9.74350289118E+04 2.34188935501E+02 1.04528654137E+05 3.06414507485E+02 1.13061148851E+05 3.25557756170E+02 9.95142725593E+04 2.04564069590E+02 9.45191124523E+04 1.93717262684E+02 
1.21164200000E-01 1.47815250000E-01 1.74466300000E-01 3.43445989979E+04 1.36658057116E+02 3.64023612995E+04 1.45075231623E+02 3.37094158680E+04 1.28031151051E+02 3.41160507140E+04 1.69551116764E+02 3.64661731899E+04 1.80065913125E+02 3.38954520740E+04 1.12822966090E+02 3.32683624340E+04 1.05790391790E+02 
1.74466300000E-01 2.12841650000E-01 2.51217000000E-01 1.38580731324E+04 7.06065392386E+01 1.34115592739E+04 7.51837102640E+01 1.43620346961E+04 6.89854664687E+01 1.34523511600E+04 8.99543634197E+01 1.29997971895E+04 9.32851855827E+01 1.38435093484E+04 5.83437822925E+01 1.42335797800E+04 5.70281318288E+01 
2.51217000000E-01 3.06474300000E-01 3.61731600000E-01 6.14274736348E+03 4.24641076387E+01 6.06723912494E+03 4.76829481455E+01 6.30729182395E+03 3.85236743769E+01 6.08260514135E+03 5.27038955793E+01 5.93227440946E+03 5.92496569646E+01 6.07503205522E+03 3.50418822974E+01 6.16361886790E+03 3.18212812768E+01 
3.61731600000E-01 4.41297500000E-01 5.20863400000E-01 2.19368441769E+03 1.78279983341E+01 2.22781199109E+03 2.01304265412E+01 2.20165616007E+03 1.57677788064E+01 2.21774185593E+03 2.20687763788E+01 2.21251120468E+03 2.49481932791E+01 2.13635870777E+03 1.49742045873E+01 2.11814671075E+03 1.30688613137E+01 
#5.20863400000E-01 6.35431700000E-01 7.50000000000E-01 4.69076381184E+02 5.47117593501E+00 4.85454485763E+02 6.56688958803E+00 4.65675678590E+02 4.70471676593E+00 4.77670568005E+02 6.77043932872E+00 4.83483367941E+02 8.14052509897E+00 4.55150662985E+02 4.52897488256E+00 4.44864927734E+02 3.90198416084E+00 
#nx: 3


==> results/ZJ_h/NNFF10_run_pion/NLO.zbin2.dat <==
#labels: zbin2_lower[1] zbin2_center[2] zbin2_upper[3] tot_scale01[4] tot_scale01_Err[5] tot_scale02[6] tot_scale02_Err[7] tot_scale03[8] tot_scale03_Err[9] tot_scale04[10] tot_scale04_Err[11] tot_scale05[12] tot_scale05_Err[13] tot_scale06[14] tot_scale06_Err[15] tot_scale07[16] tot_scale07_Err[17]
#neval: 1485000000
#overflow:lower center upper 1.24719757285E+01 1.11438288094E-01 1.30258784033E+01 1.37696876975E-01 1.20751481471E+01 8.67542405340E-02 1.32292149895E+01 1.37654270489E-01 1.34668950539E+01 1.70385427264E-01 1.17575248008E+01 9.23818325471E-02 1.11976679526E+01 7.21481415832E-02 
#3.16227800000E-03 3.85784750000E-03 4.55341700000E-03 2.38609270146E+03 1.66233611172E+02 2.08673984086E+03 1.53304883544E+02 2.42114506850E+03 1.65602782942E+02 2.96649177378E+03 2.06633370235E+02 2.59432376693E+03 1.90572299095E+02 1.96255529044E+03 1.36745671785E+02 1.99120720726E+03 1.36205860018E+02 
#4.55341700000E-03 5.55497950000E-03 6.55654200000E-03 -6.61877907029E+04 1.02829262208E+03 -3.27413894357E+04 9.24620656185E+02 -1.07100754674E+05 1.15090279125E+03 -8.22750983287E+04 1.27873742810E+03 -4.06874252918E+04 1.14984390107E+03 -5.44457924214E+04 8.45601556980E+02 -8.80919136041E+04 9.46433967715E+02 
6.55654200000E-03 7.99870850000E-03 9.44087500000E-03 -4.71043409974E+05 1.47596339486E+03 -2.39766862667E+05 1.24749715533E+03 -7.59100975599E+05 1.76726506001E+03 -5.86255384794E+05 1.83678102417E+03 -2.98409803842E+05 1.55243777628E+03 -3.87096487888E+05 1.21302915021E+03 -6.23812577685E+05 1.45242864117E+03 
9.44087500000E-03 1.15174775000E-02 1.35940800000E-02 1.17239262925E+05 2.05052404648E+03 1.93841763451E+05 1.56704831753E+03 -1.69666506347E+03 2.52748142570E+03 7.68495716300E+03 2.54466793547E+03 1.43345974479E+05 1.94349476252E+03 1.87162284935E+05 1.69269594460E+03 1.15444243175E+05 2.08282353283E+03 
1.35940800000E-02 1.65842100000E-02 1.95743400000E-02 2.86281085195E+05 1.44398570779E+03 2.68262420661E+05 1.09413167185E+03 2.81723169044E+05 1.76815730229E+03 2.20167001195E+05 1.78972123585E+03 2.40936168781E+05 1.35529157350E+03 3.24869777728E+05 1.19246039654E+03 3.47360287514E+05 1.45928154198E+03 
1.95743400000E-02 2.38798800000E-02 2.81854200000E-02 2.21474850570E+05 9.26847183412E+02 1.95327912509E+05 7.07148709001E+02 2.33638768724E+05 1.11377308708E+03 1.79327250277E+05 1.14828687137E+03 1.77887654457E+05 8.75647552504E+02 2.45399913322E+05 7.65777668258E+02 2.72803293890E+05 9.19777593797E+02 
2.81854200000E-02 3.43850400000E-02 4.05846600000E-02 1.83344792346E+05 5.93550519987E+02 1.60981787060E+05 4.77348596407E+02 1.99102071971E+05 6.81080005046E+02 1.60267774138E+05 7.35083171567E+02 1.51057647548E+05 5.90898877167E+02 1.95375372571E+05 4.90629985124E+02 2.17616079420E+05 5.62811936916E+02 
4.05846600000E-02 4.95116000000E-02 5.84385400000E-02 1.65189107419E+05 3.92384695954E+02 1.52992613805E+05 3.48075837896E+02 1.75158796606E+05 4.18839596164E+02 1.56577781488E+05 4.85714119704E+02 1.49815638557E+05 4.30742022077E+02 1.68011991073E+05 3.24524103643E+02 1.79777680351E+05 3.46384291235E+02 
5.84385400000E-02 7.12925900000E-02 8.41466400000E-02 1.26217471395E+05 2.60708805839E+02 1.24008235555E+05 2.53785741009E+02 1.28763670064E+05 2.60381592099E+02 1.25140896952E+05 3.22678893181E+02 1.24403909478E+05 3.14091356293E+02 1.24752920660E+05 2.15648368311E+02 1.27372889775E+05 2.15420150809E+02 
8.41466400000E-02 1.02655420000E-01 1.21164200000E-01 7.46180142137E+04 1.53095862479E+02 7.76596079278E+04 1.58140768912E+02 7.31643703490E+04 1.44125428363E+02 7.58958675180E+04 1.89408357387E+02 7.92317251322E+04 1.95659338187E+02 7.24922925624E+04 1.26692919557E+02 7.09705731304E+04 1.19347264408E+02 
1.21164200000E-01 1.47815250000E-01 1.74466300000E-01 2.93957538324E+04 8.78172379262E+01 2.98492382530E+04 9.17543017648E+01 2.97087807704E+04 8.42022103336E+01 2.94568613696E+04 1.08688293022E+02 2.99930620309E+04 1.13615975002E+02 2.88493472627E+04 7.26390668651E+01 2.90544973633E+04 6.96905568363E+01 
1.74466300000E-01 2.12841650000E-01 2.51217000000E-01 1.31440883578E+04 4.78010598256E+01 1.28192099271E+04 5.13322853456E+01 1.36119752541E+04 4.53982844775E+01 1.31286668054E+04 5.91254980609E+01 1.27275371731E+04 6.35525869144E+01 1.29278758880E+04 3.95653477332E+01 1.32750960718E+04 3.76049198173E+01 
2.51217000000E-01 3.06474300000E-01 3.61731600000E-01 5.62880312855E+03 2.64765507233E+01 5.52474225094E+03 2.99134251479E+01 5.78717207742E+03 2.40967324910E+01 5.67339431049E+03 3.27629467760E+01 5.49778236861E+03 3.70645175115E+01 5.50248982209E+03 2.19051671479E+01 5.59444099227E+03 1.99592868968E+01 
3.61731600000E-01 4.41297500000E-01 5.20863400000E-01 1.91859188666E+03 1.21522720427E+01 1.92030990647E+03 1.36443628976E+01 1.94404013371E+03 1.08369565926E+01 1.96039500430E+03 1.47827672022E+01 1.92269654655E+03 1.68815656189E+01 1.86247631422E+03 1.00690433475E+01 1.86258766468E+03 8.99276557559E+00 
5.20863400000E-01 6.35431700000E-01 7.50000000000E-01 4.40139631850E+02 3.67951218040E+00 4.47960102583E+02 4.25899645334E+00 4.39367878194E+02 3.14031577563E+00 4.55360514633E+02 4.54181366364E+00 4.54660424691E+02 5.26480147378E+00 4.22501360987E+02 3.05245765908E+00 4.15901374254E+02 2.61126825904E+00 
#nx: 3


==> results/ZJ_h/NNFF10_run_pion/NLO.zbin3.dat <==
#labels: zbin3_lower[1] zbin3_center[2] zbin3_upper[3] tot_scale01[4] tot_scale01_Err[5] tot_scale02[6] tot_scale02_Err[7] tot_scale03[8] tot_scale03_Err[9] tot_scale04[10] tot_scale04_Err[11] tot_scale05[12] tot_scale05_Err[13] tot_scale06[14] tot_scale06_Err[15] tot_scale07[16] tot_scale07_Err[17]
#neval: 1485000000
#overflow:lower center upper -3.26497592772E+00 6.42887440683E-01 4.32250447160E-01 6.30194598070E-01 -6.50366574561E+00 7.24896644361E-01 -5.10462898286E+00 7.93602559749E-01 -7.64511797960E-01 7.77991959548E-01 -1.98017904353E+00 5.31828547288E-01 -4.95176372640E+00 6.06221571412E-01 
3.16227800000E-03 3.85784750000E-03 4.55341700000E-03 -1.55612090198E+05 1.25873428784E+03 -1.01304032034E+05 1.16913502556E+03 -2.13660490550E+05 1.53648606959E+03 -1.92348438950E+05 1.55790418882E+03 -1.25195407305E+05 1.44689198146E+03 -1.28587655200E+05 1.03906028712E+03 -1.76537804864E+05 1.26863247966E+03 
4.55341700000E-03 5.55497950000E-03 6.55654200000E-03 -3.70162077459E+05 1.19460338556E+03 -2.19987986882E+05 1.11083718019E+03 -5.38170650756E+05 1.42255998524E+03 -4.58424362031E+05 1.47991067624E+03 -2.72433239481E+05 1.37606807750E+03 -3.05408154669E+05 9.85383104977E+02 -4.44015384550E+05 1.17351663298E+03 
6.55654200000E-03 7.99870850000E-03 9.44087500000E-03 -4.58815700080E+05 1.16986943199E+03 -2.35898374518E+05 1.01837684060E+03 -7.19138028859E+05 1.39111309614E+03 -5.68327678034E+05 1.44929319497E+03 -2.92181197596E+05 1.26152988110E+03 -3.78493729404E+05 9.64967643427E+02 -5.93217766568E+05 1.14745819483E+03 
9.44087500000E-03 1.15174775000E-02 1.35940800000E-02 1.41311644002E+05 1.53230677740E+03 1.87425629986E+05 1.22128085448E+03 7.77104581554E+04 1.81729185711E+03 6.81176761680E+04 1.89034350828E+03 1.51063969861E+05 1.50516363433E+03 1.87534320148E+05 1.27048157887E+03 1.50350212800E+05 1.52758173176E+03 
1.35940800000E-02 1.65842100000E-02 1.95743400000E-02 2.19828033186E+05 9.05811208358E+02 2.04648141702E+05 7.33276022725E+02 2.29991977825E+05 1.05578129113E+03 1.91334651042E+05 1.11549981007E+03 1.92126911194E+05 9.02052643880E+02 2.35075876972E+05 7.52600918110E+02 2.54701004980E+05 8.76542592256E+02 
1.95743400000E-02 2.38798800000E-02 2.81854200000E-02 1.55648921371E+05 5.36417866213E+02 1.42269361027E+05 4.43658154053E+02 1.66762021489E+05 6.11246001158E+02 1.40814833073E+05 6.59906261531E+02 1.36042886308E+05 5.45284583935E+02 1.62901067372E+05 4.46203013258E+02 1.78355165642E+05 5.08167720879E+02 
2.81854200000E-02 3.43850400000E-02 4.05846600000E-02 1.16326905397E+05 3.28647237224E+02 1.06713280038E+05 2.87923538091E+02 1.25071631201E+05 3.63970506307E+02 1.09156479446E+05 4.04118268144E+02 1.03659920335E+05 3.53880126025E+02 1.19147793486E+05 2.73523205443E+02 1.29462219864E+05 2.99615456639E+02 
4.05846600000E-02 4.95116000000E-02 5.84385400000E-02 8.91051469993E+04 2.03917264370E+02 8.42997494973E+04 1.89710331974E+02 9.39988755646E+04 2.11648702979E+02 8.70267856102E+04 2.50520684807E+02 8.37161907353E+04 2.33020436587E+02 8.90005033216E+04 1.69882500914E+02 9.41035360036E+04 1.76361577772E+02 
5.84385400000E-02 7.12925900000E-02 8.41466400000E-02 6.15810113781E+04 1.31196236933E+02 6.03775990991E+04 1.30148683776E+02 6.32089584584E+04 1.29676158612E+02 6.18621215120E+04 1.60818300140E+02 6.09326211927E+04 1.59978981005E+02 6.03734000907E+04 1.09255771378E+02 6.18246772895E+04 1.08048071892E+02 
8.41466400000E-02 1.02655420000E-01 1.21164200000E-01 3.54300213778E+04 7.64792644015E+01 3.58870451483E+04 8.00765704155E+01 3.54898729469E+04 7.31733913993E+01 3.61418197188E+04 9.39175383969E+01 3.65810230167E+04 9.83977825845E+01 3.43680501296E+04 6.37434400982E+01 3.42921091321E+04 6.10404675592E+01 
1.21164200000E-01 1.47815250000E-01 1.74466300000E-01 1.60336403179E+04 4.56579196346E+01 1.59754033538E+04 4.77820844583E+01 1.63165664300E+04 4.36436060164E+01 1.62661574694E+04 5.60301076669E+01 1.61557500849E+04 5.86897202648E+01 1.56124473349E+04 3.80802837187E+01 1.57956300013E+04 3.64381377665E+01 
1.74466300000E-01 2.12841650000E-01 2.51217000000E-01 7.49131773422E+03 2.68134589689E+01 7.35321289785E+03 2.94116199713E+01 7.68020976108E+03 2.53987431157E+01 7.60776665866E+03 3.27617007283E+01 7.40205468454E+03 3.60189110993E+01 7.28931655113E+03 2.24653358957E+01 7.40876128591E+03 2.13076328402E+01 
2.51217000000E-01 3.06474300000E-01 3.61731600000E-01 3.20168160786E+03 1.39242286744E+01 3.17788538191E+03 1.50937914797E+01 3.25461455490E+03 1.31557176091E+01 3.28093635258E+03 1.70760806523E+01 3.21847590693E+03 1.85347113550E+01 3.09611883130E+03 1.16214651190E+01 3.11492576207E+03 1.09900298238E+01 
3.61731600000E-01 4.41297500000E-01 5.20863400000E-01 1.08776612438E+03 6.25880531501E+00 1.09104107874E+03 6.94868751990E+00 1.09549264689E+03 5.65477523736E+00 1.12469313842E+03 7.65809557600E+00 1.11146454826E+03 8.52081923244E+00 1.04444561288E+03 5.23679172476E+00 1.03983269573E+03 4.74241127956E+00 
5.20863400000E-01 6.35431700000E-01 7.50000000000E-01 2.45280150381E+02 1.86632937176E+00 2.48969189207E+02 2.15023858998E+00 2.45265210440E+02 1.78730474431E+00 2.56272933719E+02 2.27907829984E+00 2.55379005375E+02 2.63331085459E+00 2.33903055819E+02 1.56506554857E+00 2.30664111653E+02 1.49852402500E+00 
#nx: 3


==> results/ZJ_h/NNFF10_run_pion/data.zbin1.dat <==
#Column 1 (Left Edge)   Column 2 (Center)     Column 3 (Right Edge)    Column 4    Column 5    Column 6     Column 7    Column 8    Column 9   
#0.003162278            0.0038578475           0.004553417             (No value given)  0.1          0.0          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
#0.004553417            0.0055554795           0.006556542             (No value given)  0.1          0.0          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
0.006556542            0.0074987085           0.009440875             6.105204           2.020079          2.3          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
0.009440875            0.0115174775           0.01359408              22.73106           2.902535          3.9          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
0.01359408             0.01658471             0.01957434              49.19633           4.066029           6.5          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
0.01957434             0.02387988             0.02818542              72.94439           4.659381          10.4          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
0.02818542             0.03438555             0.04058466              63.47986           3.634234          8.8          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
0.04058466             0.0495116              0.05843854              44.17125           2.521492          4.8          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
0.05843854             0.07129259             0.08414664              26.88166           1.534366          2.3          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
0.08414664             0.10264092             0.1211642               15.60747           0.9218981          1.2          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
0.1211642              0.14731575             0.1744663               8.578264           0.5576913         0.81          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
0.1744663              0.21234115             0.251217                4.340309           0.3039412         0.62          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
0.251217               0.3064743              0.3617316               2.002606           0.1763284         0.26          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
0.3617316              0.4417975              0.5208634               0.7231033          0.08680022        0.115          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
#0.5208634              0.6354317              0.75                   0.2412782          0.04472816        0.052          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1




==> results/ZJ_h/NNFF10_run_pion/data.zbin2.dat <==
#Column 1 (Left Edge)   Column 2 (Center)     Column 3 (Right Edge)    Column 4          Column 5    Column 6     Column 7    Column 8    Column 9   
#0.003162278            0.0038578475           0.004553417             (No value given)  0.1          0.0          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
#0.004553417            0.0055554795           0.006556542             (No value given)  0.1          0.0          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
0.006556542            0.0074987085           0.009440875             35.25247           4.858156          8.8          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
0.009440875            0.0115174775           0.01359408              69.68335           6.46491         10.5         0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
0.01359408             0.01658471             0.01957434              90.08244           6.27311         11.9          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
0.01957434             0.02387988             0.02818542              85.93633           5.647846         8.3          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
0.02818542             0.03438555             0.04058466              64.87794           4.137019         7.2          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
0.04058466             0.0495116              0.05843854              42.41191           2.727974         5.2          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
0.05843854             0.07129259             0.08414664              25.0159            1.645938         2.7          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
0.08414664             0.10264092             0.1211642               14.91803           1.022835         1.2          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
0.1211642              0.14731575             0.1744663               7.695529           0.5838487        0.72          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
0.1744663              0.21234115             0.251217                4.187032           0.3684507        0.44          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
0.251217               0.3064743              0.3617316               1.997866           0.1962113        0.23          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
0.3617316              0.4417975              0.5208634               0.8270549          0.105839        0.119          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
0.5208634              0.6354317              0.75                    0.2557186          0.04980317       0.045          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1




==> results/ZJ_h/NNFF10_run_pion/data.zbin3.dat <==
#Column 1 (Left Edge)   Column 2 (Center)     Column 3 (Right Edge)    Column 4          Column 5    Column 6     Column 7    Column 8    Column 9   
0.003162278            0.0038578475           0.004553417             22.92276  6.521527       13.7          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
0.004553417            0.0055554795           0.006556542             66.00525  10.69098       17.6          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
0.006556542            0.0074987085           0.009440875             119.1257  13.27656       22          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
0.009440875            0.0115174775           0.01359408              132.1771  12.93842       19          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
0.01359408             0.01658471             0.01957434              111.2914  10.34394        16          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
0.01957434             0.02387988             0.02818542              85.21369  7.708744      11.7          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
0.02818542             0.03438555             0.04058466              62.56514  5.836593       8.7          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
0.04058466             0.0495116              0.05843854              39.75415  3.620665       5.3          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
0.05843854             0.07129259             0.08414664              23.33102  2.262457      2.9          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
0.08414664             0.10264092             0.1211642               12.53448  1.363276       1.7          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
0.1211642              0.14731575             0.1744663               7.42118   0.8246205       1.23          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
0.1744663              0.21234115             0.251217                4.074768  0.5091938      0.73          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
0.251217               0.3064743              0.3617316               1.917768  0.2920681      0.39          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
0.3617316              0.4417975              0.5208634               0.6898929 0.1273927      0.16          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
0.5208634              0.6354317              0.75                    0.1492467 0.05594892     0.039         0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1


==> results/ZJ_h/NNFF11_run_hadsum/LO.cross.dat <==
#labels: tot_scale01[1] tot_scale01_Err[2] tot_scale02[3] tot_scale02_Err[4] tot_scale03[5] tot_scale03_Err[6] tot_scale04[7] tot_scale04_Err[8] tot_scale05[9] tot_scale05_Err[10] tot_scale06[11] tot_scale06_Err[12] tot_scale07[13] tot_scale07_Err[14] qbqb_scale01[15] qbqb_scale01_Err[16] qbqb_scale02[17] qbqb_scale02_Err[18] qbqb_scale03[19] qbqb_scale03_Err[20] qbqb_scale04[21] qbqb_scale04_Err[22] qbqb_scale05[23] qbqb_scale05_Err[24] qbqb_scale06[25] qbqb_scale06_Err[26] qbqb_scale07[27] qbqb_scale07_Err[28] gqb_scale01[29] gqb_scale01_Err[30] gqb_scale02[31] gqb_scale02_Err[32] gqb_scale03[33] gqb_scale03_Err[34] gqb_scale04[35] gqb_scale04_Err[36] gqb_scale05[37] gqb_scale05_Err[38] gqb_scale06[39] gqb_scale06_Err[40] gqb_scale07[41] gqb_scale07_Err[42] qqb_scale01[43] qqb_scale01_Err[44] qqb_scale02[45] qqb_scale02_Err[46] qqb_scale03[47] qqb_scale03_Err[48] qqb_scale04[49] qqb_scale04_Err[50] qqb_scale05[51] qqb_scale05_Err[52] qqb_scale06[53] qqb_scale06_Err[54] qqb_scale07[55] qqb_scale07_Err[56] qbg_scale01[57] qbg_scale01_Err[58] qbg_scale02[59] qbg_scale02_Err[60] qbg_scale03[61] qbg_scale03_Err[62] qbg_scale04[63] qbg_scale04_Err[64] qbg_scale05[65] qbg_scale05_Err[66] qbg_scale06[67] qbg_scale06_Err[68] qbg_scale07[69] qbg_scale07_Err[70] gg_scale01[71] gg_scale01_Err[72] gg_scale02[73] gg_scale02_Err[74] gg_scale03[75] gg_scale03_Err[76] gg_scale04[77] gg_scale04_Err[78] gg_scale05[79] gg_scale05_Err[80] gg_scale06[81] gg_scale06_Err[82] gg_scale07[83] gg_scale07_Err[84] qg_scale01[85] qg_scale01_Err[86] qg_scale02[87] qg_scale02_Err[88] qg_scale03[89] qg_scale03_Err[90] qg_scale04[91] qg_scale04_Err[92] qg_scale05[93] qg_scale05_Err[94] qg_scale06[95] qg_scale06_Err[96] qg_scale07[97] qg_scale07_Err[98] qbq_scale01[99] qbq_scale01_Err[100] qbq_scale02[101] qbq_scale02_Err[102] qbq_scale03[103] qbq_scale03_Err[104] qbq_scale04[105] qbq_scale04_Err[106] qbq_scale05[107] qbq_scale05_Err[108] qbq_scale06[109] qbq_scale06_Err[110] qbq_scale07[111] qbq_scale07_Err[112] gq_scale01[113] gq_scale01_Err[114] gq_scale02[115] gq_scale02_Err[116] gq_scale03[117] gq_scale03_Err[118] gq_scale04[119] gq_scale04_Err[120] gq_scale05[121] gq_scale05_Err[122] gq_scale06[123] gq_scale06_Err[124] gq_scale07[125] gq_scale07_Err[126] qq_scale01[127] qq_scale01_Err[128] qq_scale02[129] qq_scale02_Err[130] qq_scale03[131] qq_scale03_Err[132] qq_scale04[133] qq_scale04_Err[134] qq_scale05[135] qq_scale05_Err[136] qq_scale06[137] qq_scale06_Err[138] qq_scale07[139] qq_scale07_Err[140]
#neval: 540000000
9.56695150148E+04 4.68107500310E+01 7.67993047257E+04 4.22706869174E+01 1.11043547691E+05 4.44001723452E+01 1.06731262837E+05 5.19842244239E+01 8.56752739712E+04 4.69414811813E+01 8.67261314159E+04 4.25918000813E+01 1.00660488356E+05 4.03813016517E+01 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 2.65678533212E+03 1.34220277584E+00 2.10310185658E+03 7.33377983839E-01 3.08515220388E+03 1.46019001164E+00 2.96403132191E+03 1.49125498936E+00 2.34616197208E+03 8.15193445951E-01 2.40838709308E+03 1.22076317742E+00 2.79660559164E+03 1.32799418281E+00 4.83947191132E+04 7.00374206877E+00 4.06991733272E+04 5.97448224305E+00 5.44036330618E+04 7.90305859912E+00 5.40015679178E+04 7.81076499251E+00 4.54128096815E+04 6.66252987307E+00 4.38633377630E+04 6.35089462541E+00 4.93086707076E+04 7.16605934997E+00 2.90263130132E+03 6.74261177816E-01 2.10918853666E+03 5.60409690883E-01 3.57987374815E+03 8.12259671768E-01 3.23827921223E+03 7.49967000842E-01 2.35290171990E+03 6.23080680683E-01 2.63126662860E+03 6.12716989439E-01 3.24507738663E+03 7.38230675925E-01 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 3.39911923500E+04 2.82878549372E+01 2.55056197619E+04 1.74212081190E+01 4.12123312579E+04 2.98956579995E+01 3.79079892307E+04 3.13980587706E+01 2.84419998080E+04 1.93484695077E+01 3.08223969830E+04 2.57489327695E+01 3.73685547621E+04 2.72132645283E+01 4.97435162820E+03 7.66776912822E-01 4.16487841447E+03 6.40313011155E-01 5.60185941844E+03 9.00426903587E-01 5.55194988476E+03 8.56347443967E-01 4.64836772183E+03 7.15083865192E-01 4.50774533435E+03 6.94509669021E-01 5.07632424036E+03 8.15697459285E-01 2.68341323404E+03 1.48211483777E+00 2.12728631848E+03 1.29628818911E+00 3.11453332369E+03 1.60955642895E+00 2.99373153838E+03 1.64743450454E+00 2.37312329775E+03 1.44075507861E+00 2.43253003482E+03 1.34753482791E+00 2.82324367039E+03 1.46332840516E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 
#nx: 0


==> results/ZJ_h/NNFF11_run_hadsum/LO.cross1.dat <==
#labels: tot_scale01[1] tot_scale01_Err[2] tot_scale02[3] tot_scale02_Err[4] tot_scale03[5] tot_scale03_Err[6] tot_scale04[7] tot_scale04_Err[8] tot_scale05[9] tot_scale05_Err[10] tot_scale06[11] tot_scale06_Err[12] tot_scale07[13] tot_scale07_Err[14]
#neval: 540000000
3.97510198971E+04 6.71251625648E+00 3.11854723557E+04 5.36722317460E+00 4.67383572818E+04 7.95697685903E+00 4.43921934963E+04 7.50143958648E+00 3.48262178582E+04 5.99776893389E+00 3.60057255022E+04 6.07676063113E+00 4.23344687998E+04 7.20315992900E+00 
#nx: 0


==> results/ZJ_h/NNFF11_run_hadsum/LO.cross2.dat <==
#labels: tot_scale01[1] tot_scale01_Err[2] tot_scale02[3] tot_scale02_Err[4] tot_scale03[5] tot_scale03_Err[6] tot_scale04[7] tot_scale04_Err[8] tot_scale05[9] tot_scale05_Err[10] tot_scale06[11] tot_scale06_Err[12] tot_scale07[13] tot_scale07_Err[14]
#neval: 540000000
3.61865516278E+04 4.70619413298E+00 2.90139742004E+04 3.75525477782E+00 4.21068636936E+04 5.57509407719E+00 4.03749163135E+04 5.25049861933E+00 3.23718130647E+04 4.18948672589E+00 3.28008305756E+04 4.26614174320E+00 3.81669863104E+04 5.05372260459E+00 
#nx: 0


==> results/ZJ_h/NNFF11_run_hadsum/LO.cross3.dat <==
#labels: tot_scale01[1] tot_scale01_Err[2] tot_scale02[3] tot_scale02_Err[4] tot_scale03[5] tot_scale03_Err[6] tot_scale04[7] tot_scale04_Err[8] tot_scale05[9] tot_scale05_Err[10] tot_scale06[11] tot_scale06_Err[12] tot_scale07[13] tot_scale07_Err[14]
#neval: 540000000
1.97629163525E+04 5.30409328262E+01 1.66048682315E+04 4.20312388487E+01 2.22522418735E+04 5.57706868363E+01 2.19984799641E+04 5.88618007895E+01 1.84828051611E+04 4.66696993234E+01 1.79478024014E+04 4.82877602817E+01 2.02081608076E+04 5.07713174334E+01 
#nx: 0


==> results/ZJ_h/NNFF11_run_hadsum/LO.zbin1.dat <==
#labels: zbin1_lower[1] zbin1_center[2] zbin1_upper[3] tot_scale01[4] tot_scale01_Err[5] tot_scale02[6] tot_scale02_Err[7] tot_scale03[8] tot_scale03_Err[9] tot_scale04[10] tot_scale04_Err[11] tot_scale05[12] tot_scale05_Err[13] tot_scale06[14] tot_scale06_Err[15] tot_scale07[16] tot_scale07_Err[17]
#neval: 540000000
#overflow:lower center upper 2.11093359355E+01 6.61123880549E-02 2.52226593898E+01 7.75805084502E-02 1.78988228619E+01 5.69194487211E-02 2.35759627317E+01 7.39247161644E-02 2.81696927165E+01 8.67410297950E-02 1.91191623265E+01 5.98237795691E-02 1.62112462054E+01 5.15026174911E-02 
#3.16227800000E-03 3.85784750000E-03 4.55341700000E-03 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 
#4.55341700000E-03 5.55497950000E-03 6.55654200000E-03 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 
6.55654200000E-03 7.99870850000E-03 9.44087500000E-03 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 
9.44087500000E-03 1.15174775000E-02 1.35940800000E-02 4.53311710163E+05 3.65190229426E+02 2.76025358124E+05 2.20929908703E+02 6.28334894566E+05 5.08880987536E+02 5.06207707821E+05 4.07931668958E+02 3.08229743172E+05 2.46771390534E+02 4.10621158218E+05 3.30717526257E+02 5.69157193796E+05 4.60827571414E+02 
1.35940800000E-02 1.65842100000E-02 1.95743400000E-02 6.94242631991E+05 3.47257438710E+02 4.36012527076E+05 2.15985860315E+02 9.37066028277E+05 4.71987715434E+02 7.75284084236E+05 3.87983002837E+02 4.86902440343E+05 2.41297813513E+02 6.28841974674E+05 3.14424217857E+02 8.48783494979E+05 4.27342644026E+02 
1.95743400000E-02 2.38798800000E-02 2.81854200000E-02 6.59154144315E+05 2.87679219309E+02 4.35565335003E+05 1.88157568509E+02 8.57137919648E+05 3.76844293864E+02 7.36105260363E+05 3.21442259982E+02 4.86407268834E+05 2.10224031214E+02 5.97055307411E+05 2.60463223990E+02 7.76381064740E+05 3.41177209392E+02 
2.81854200000E-02 3.43850400000E-02 4.05846600000E-02 4.86161608334E+05 2.14513915694E+02 3.41308991532E+05 1.48688258139E+02 6.06081751617E+05 2.69873948483E+02 5.42924508894E+05 2.39710455673E+02 3.81154181206E+05 1.66140404511E+02 4.40355658263E+05 1.94206624944E+02 5.48972866665E+05 2.44314710724E+02 
4.05846600000E-02 4.95116000000E-02 5.84385400000E-02 3.11466913582E+05 1.44434267887E+02 2.34777657756E+05 1.07686030052E+02 3.69862930946E+05 1.72898808524E+02 3.47833683759E+05 1.61392616932E+02 2.62186986428E+05 1.20321597059E+02 2.82120143808E+05 1.30765440690E+02 3.35011632821E+05 1.56529634064E+02 
5.84385400000E-02 7.12925900000E-02 8.41466400000E-02 1.92372087834E+05 9.56993843084E+01 1.56309966130E+05 7.69863912357E+01 2.16832423274E+05 1.08711440256E+02 2.14834142299E+05 1.06942927513E+02 1.74559240627E+05 8.60252267289E+01 1.74246083762E+05 8.66380308389E+01 1.96400299512E+05 9.84135620459E+01 
8.41466400000E-02 1.02655420000E-01 1.21164200000E-01 1.12833623746E+05 6.15560928510E+01 9.91342348048E+04 5.35998458754E+01 1.20259950222E+05 6.60879993474E+01 1.26008633867E+05 6.87894200084E+01 1.10708382469E+05 5.98939295178E+01 1.02201927622E+05 5.57268423873E+01 1.08927745900E+05 5.98267591204E+01 
1.21164200000E-01 1.47815250000E-01 1.74466300000E-01 6.19632902577E+04 3.81288987700E+01 5.94757475929E+04 3.63223799271E+01 6.19306238623E+04 3.83625429576E+01 6.91986916280E+04 4.26075344843E+01 6.64199115579E+04 4.05857682751E+01 5.61246585708E+04 3.45193222864E+01 5.60946516772E+04 3.47290838564E+01 
1.74466300000E-01 2.12841650000E-01 2.51217000000E-01 2.96531787161E+04 2.25556371017E+01 3.16885480494E+04 2.39386730305E+01 2.75178988913E+04 2.10748666637E+01 3.31159123319E+04 2.52069635692E+01 3.53885256441E+04 2.67503074350E+01 2.68589398556E+04 2.04191024145E+01 2.49246626065E+04 1.90774784634E+01 
2.51217000000E-01 3.06474300000E-01 3.61731600000E-01 1.00470490191E+04 1.10396473967E+01 1.13916270138E+04 1.23918552551E+01 9.04815292542E+03 1.00126706068E+01 1.12204814164E+04 1.23385702622E+01 1.27219018674E+04 1.38481938799E+01 9.10018414045E+03 9.99314254932E+00 8.19535127758E+03 9.06285463862E+00 
3.61731600000E-01 4.41297500000E-01 5.20863400000E-01 2.84342338202E+03 5.02476920746E+00 3.14388153328E+03 5.50907281034E+00 2.60850184021E+03 4.64126297976E+00 3.17560330328E+03 5.61725962447E+00 3.51111329625E+03 6.15793198707E+00 2.57539523891E+03 4.54763088809E+00 2.36259717299E+03 4.20021532009E+00 
5.20863400000E-01 6.35431700000E-01 7.50000000000E-01 6.95333501186E+02 1.79659225578E+00 7.70473502890E+02 1.99058281218E+00 6.32962243174E+02 1.64769563565E+00 7.76578952750E+02 2.00835734814E+00 8.60493342331E+02 2.22507764064E+00 6.29780715251E+02 1.62604125976E+00 5.73285670080E+02 1.49119722532E+00 
#nx: 3


==> results/ZJ_h/NNFF11_run_hadsum/LO.zbin2.dat <==
#labels: zbin2_lower[1] zbin2_center[2] zbin2_upper[3] tot_scale01[4] tot_scale01_Err[5] tot_scale02[6] tot_scale02_Err[7] tot_scale03[8] tot_scale03_Err[9] tot_scale04[10] tot_scale04_Err[11] tot_scale05[12] tot_scale05_Err[13] tot_scale06[14] tot_scale06_Err[15] tot_scale07[16] tot_scale07_Err[17]
#neval: 540000000
#overflow:lower center upper 1.86211703439E+01 4.60188924007E-02 2.19996487251E+01 5.39102235331E-02 1.58943796216E+01 3.95582210046E-02 2.07777493423E+01 5.13496807540E-02 2.45473644933E+01 6.01538645266E-02 1.68780805489E+01 4.17104917887E-02 1.44064855886E+01 3.58541673345E-02 
#3.16227800000E-03 3.85784750000E-03 4.55341700000E-03 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 
#4.55341700000E-03 5.55497950000E-03 6.55654200000E-03 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 
6.55654200000E-03 7.99870850000E-03 9.44087500000E-03 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 
9.44087500000E-03 1.15174775000E-02 1.35940800000E-02 8.52532596830E+05 4.44769486287E+02 5.68856991731E+05 2.96971651950E+02 1.12233069419E+06 5.85893964712E+02 9.51141283158E+05 4.96150378269E+02 6.34641952473E+05 3.31263106533E+02 7.72810396017E+05 4.03220050359E+02 1.01736888944E+06 5.31147888970E+02 
1.35940800000E-02 1.65842100000E-02 1.95743400000E-02 9.00780486409E+05 3.32756141328E+02 6.21976656798E+05 2.30363797029E+02 1.15455721758E+06 4.25995301651E+02 1.00500691528E+06 3.71217496480E+02 6.93930818508E+05 2.56978428499E+02 8.16522375095E+05 3.01657443627E+02 1.04655111793E+06 3.86173272903E+02 
1.95743400000E-02 2.38798800000E-02 2.81854200000E-02 6.37775829370E+05 2.24395810417E+02 4.60434253749E+05 1.62109209894E+02 7.90811320876E+05 2.78212934752E+02 7.11596505199E+05 2.50352824565E+02 5.13719054382E+05 1.80852742300E+02 5.78102225657E+05 2.03411020139E+02 7.16812267229E+05 2.52188934017E+02 
2.81854200000E-02 3.43850400000E-02 4.05846600000E-02 4.04760015107E+05 1.42456732413E+02 3.08003676010E+05 1.08478685790E+02 4.83135584505E+05 1.70013677748E+02 4.51611679301E+05 1.58936661287E+02 3.43650127944E+05 1.21022790369E+02 3.66887352660E+05 1.29133823621E+02 4.37925716243E+05 1.54109977387E+02 
4.05846600000E-02 4.95116000000E-02 5.84385400000E-02 2.50450686235E+05 9.25126760354E+01 2.01576727301E+05 7.45219583456E+01 2.87074440086E+05 1.06005168785E+02 2.79442236014E+05 1.03215998754E+02 2.24907558674E+05 8.31407388719E+01 2.27015523643E+05 8.38599374069E+01 2.60210296773E+05 9.60884454664E+01 
5.84385400000E-02 7.12925900000E-02 8.41466400000E-02 1.49349963526E+05 5.92018523204E+01 1.27478939439E+05 5.05744958543E+01 1.63992502246E+05 6.49824097040E+01 1.66639271416E+05 6.60527198348E+01 1.42234597714E+05 5.64250307859E+01 1.35374392056E+05 5.36637415243E+01 1.48645689896E+05 5.89023336915E+01 
8.41466400000E-02 1.02655420000E-01 1.21164200000E-01 8.42405970686E+04 3.66757389421E+01 7.64138456044E+04 3.32891932765E+01 8.84011155809E+04 3.84786720253E+01 9.39930540473E+04 4.09208935275E+01 8.52592715029E+04 3.71411496565E+01 7.63574057215E+04 3.32442034524E+01 8.01280731853E+04 3.48777524579E+01 
1.21164200000E-01 1.47815250000E-01 1.74466300000E-01 4.43742356412E+04 2.18614305550E+01 4.30901788808E+04 2.12493875201E+01 4.42639432421E+04 2.17971350547E+01 4.95116113283E+04 2.43914623463E+01 4.80784377115E+04 2.37079389803E+01 4.02215807000E+04 1.98162337120E+01 4.01213795077E+04 1.97576116837E+01 
1.74466300000E-01 2.12841650000E-01 2.51217000000E-01 2.07010387578E+04 1.23203075364E+01 2.17356888930E+04 1.29567172431E+01 1.95533498030E+04 1.16271031730E+01 2.30978508106E+04 1.37464205322E+01 2.42521124608E+04 1.44561518602E+01 1.87636700573E+04 1.11675279239E+01 1.77233048798E+04 1.05390156366E+01 
2.51217000000E-01 3.06474300000E-01 3.61731600000E-01 7.44773951191E+03 6.50973217121E+00 8.08259191848E+03 7.06987107349E+00 6.91586547232E+03 6.04065020545E+00 8.31011564383E+03 7.26344649900E+00 9.01842140942E+03 7.88827063383E+00 6.75068166101E+03 5.90050898614E+00 6.26855982413E+03 5.47524326145E+00 
3.61731600000E-01 4.41297500000E-01 5.20863400000E-01 2.37034941815E+03 3.29750914973E+00 2.54067477764E+03 3.54328252276E+00 2.21582185944E+03 3.07446395124E+00 2.64481495987E+03 3.67925592415E+00 2.83484373559E+03 3.95339983425E+00 2.14849967518E+03 2.98893811945E+00 2.00842583476E+03 2.78672434211E+00 
5.20863400000E-01 6.35431700000E-01 7.50000000000E-01 6.27433186612E+02 1.26890196679E+00 6.84330775364E+02 1.38240826508E+00 5.75041356168E+02 1.16461981736E+00 7.00092117998E+02 1.41590965365E+00 7.63573644022E+02 1.54252803154E+00 5.68704427973E+02 1.15009186257E+00 5.21214275682E+02 1.05555593987E+00 
#nx: 3


==> results/ZJ_h/NNFF11_run_hadsum/LO.zbin3.dat <==
#labels: zbin3_lower[1] zbin3_center[2] zbin3_upper[3] tot_scale01[4] tot_scale01_Err[5] tot_scale02[6] tot_scale02_Err[7] tot_scale03[8] tot_scale03_Err[9] tot_scale04[10] tot_scale04_Err[11] tot_scale05[12] tot_scale05_Err[13] tot_scale06[14] tot_scale06_Err[15] tot_scale07[16] tot_scale07_Err[17]
#neval: 540000000
#overflow:lower center upper 9.94938483380E+00 3.34352288762E-02 1.17863948901E+01 3.92718019074E-02 8.45712117913E+00 2.86319916261E-02 1.10756870175E+01 3.72134548159E-02 1.31205548579E+01 4.37089225254E-02 9.03503944816E+00 3.03670072001E-02 7.67987362829E+00 2.60042722602E-02 
3.16227800000E-03 3.85784750000E-03 4.55341700000E-03 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 
4.55341700000E-03 5.55497950000E-03 6.55654200000E-03 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 
6.55654200000E-03 7.99870850000E-03 9.44087500000E-03 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 
9.44087500000E-03 1.15174775000E-02 1.35940800000E-02 6.85062852329E+05 5.25771142177E+02 5.04059540000E+05 3.93704057882E+02 8.48489181092E+05 6.44808792433E+02 7.62542641359E+05 5.84914876134E+02 5.61044352245E+05 4.37944515269E+02 6.22152707018E+05 4.77700008450E+02 7.70554398089E+05 5.85826372697E+02 
1.35940800000E-02 1.65842100000E-02 1.95743400000E-02 5.37814085503E+05 5.64537204151E+02 4.08756235537E+05 4.55160997744E+02 6.49193189100E+05 6.53676148617E+02 5.98657573363E+05 6.27304752930E+02 4.54981379038E+05 5.05712031073E+02 4.88414577695E+05 5.13406979236E+02 5.89550684635E+05 5.94433589098E+02 
1.95743400000E-02 2.38798800000E-02 2.81854200000E-02 3.38087198905E+05 2.61851596430E+02 2.67086398578E+05 2.12694683401E+02 3.96211818698E+05 3.01072112910E+02 3.76340799831E+05 2.91181814794E+02 2.97295938774E+05 2.36499711680E+02 3.07029512672E+05 2.37993152934E+02 3.59807680316E+05 2.73627764262E+02 
2.81854200000E-02 3.43850400000E-02 4.05846600000E-02 2.08139136243E+05 1.21024013901E+02 1.71294282620E+05 1.00745804889E+02 2.36467251590E+05 1.36438044144E+02 2.31692545722E+05 1.34664194013E+02 1.90672324878E+05 1.12093243055E+02 1.89016849464E+05 1.09941557106E+02 2.14738688416E+05 1.23939639268E+02 
4.05846600000E-02 4.95116000000E-02 5.84385400000E-02 1.25030899911E+05 1.41302725455E+02 1.07446152992E+05 1.24216509921E+02 1.37524557982E+05 1.22184025501E+02 1.39180858660E+05 1.57162142273E+02 1.19602731820E+05 1.38145357606E+02 1.13543177512E+05 1.28406997268E+02 1.24887053594E+05 1.11025141253E+02 
5.84385400000E-02 7.12925900000E-02 8.41466400000E-02 7.19988262367E+04 4.66749248022E+01 6.47180790111E+04 4.26470641718E+01 7.64828497850E+04 4.89999065799E+01 8.01478118622E+04 5.19266309489E+01 7.20413476302E+04 4.74425210204E+01 6.53831440785E+04 4.24066165391E+01 6.94542284087E+04 4.45172801070E+01 
8.41466400000E-02 1.02655420000E-01 1.21164200000E-01 3.90681067092E+04 3.21341889534E+01 3.67558059284E+04 3.08786491421E+01 4.00662129426E+04 3.24353592318E+01 4.34904375526E+04 3.57313777621E+01 4.09156350302E+04 3.43335478810E+01 3.54779565546E+04 2.92077564317E+01 3.63839489747E+04 2.94805711234E+01 
1.21164200000E-01 1.47815250000E-01 1.74466300000E-01 1.99116666817E+04 1.51072777394E+01 1.96876171546E+04 1.50659141511E+01 1.96616500858E+04 1.46132809173E+01 2.21658407608E+04 1.68104256100E+01 2.19161298704E+04 1.67638328314E+01 1.80817172499E+04 1.37235689300E+01 1.78545269231E+04 1.32739253550E+01 
1.74466300000E-01 2.12841650000E-01 2.51217000000E-01 9.19958757367E+03 8.27178425704E+00 9.59398597459E+03 8.67239406935E+00 8.74523201098E+03 7.83090309516E+00 1.02411428969E+04 9.20555910432E+00 1.06801176734E+04 9.65126336819E+00 8.35406070198E+03 7.51333638568E+00 7.94142700969E+03 7.11281677717E+00 
2.51217000000E-01 3.06474300000E-01 3.61731600000E-01 3.56170900218E+03 4.61504454245E+00 3.79025470459E+03 4.93169635248E+00 3.34413756398E+03 4.31691766082E+00 3.96489132679E+03 5.13566261421E+00 4.21928663815E+03 5.48797485398E+00 3.23439849649E+03 4.19212427746E+00 3.03680815647E+03 3.92128123320E+00 
3.61731600000E-01 4.41297500000E-01 5.20863400000E-01 1.24779660776E+03 2.53879710655E+00 1.33142842044E+03 2.72680682075E+00 1.16575404725E+03 2.35811086522E+00 1.38902851568E+03 2.82516619655E+00 1.48211393709E+03 3.03432544612E+00 1.13313935375E+03 2.30616254444E+00 1.05862899844E+03 2.14200283119E+00 
5.20863400000E-01 6.35431700000E-01 7.50000000000E-01 3.44066975593E+02 9.74562187253E-01 3.77622846662E+02 1.06955565390E+00 3.12891516702E+02 8.86689193547E-01 3.83007847923E+02 1.08461303533E+00 4.20357406848E+02 1.19030898362E+00 3.12452986957E+02 8.85180580660E-01 2.84140079403E+02 8.05355097491E-01 
#nx: 3


==> results/ZJ_h/NNFF11_run_hadsum/NLO.cross.dat <==
#labels: tot_scale01[1] tot_scale01_Err[2] tot_scale02[3] tot_scale02_Err[4] tot_scale03[5] tot_scale03_Err[6] tot_scale04[7] tot_scale04_Err[8] tot_scale05[9] tot_scale05_Err[10] tot_scale06[11] tot_scale06_Err[12] tot_scale07[13] tot_scale07_Err[14] qbqb_scale01[15] qbqb_scale01_Err[16] qbqb_scale02[17] qbqb_scale02_Err[18] qbqb_scale03[19] qbqb_scale03_Err[20] qbqb_scale04[21] qbqb_scale04_Err[22] qbqb_scale05[23] qbqb_scale05_Err[24] qbqb_scale06[25] qbqb_scale06_Err[26] qbqb_scale07[27] qbqb_scale07_Err[28] gqb_scale01[29] gqb_scale01_Err[30] gqb_scale02[31] gqb_scale02_Err[32] gqb_scale03[33] gqb_scale03_Err[34] gqb_scale04[35] gqb_scale04_Err[36] gqb_scale05[37] gqb_scale05_Err[38] gqb_scale06[39] gqb_scale06_Err[40] gqb_scale07[41] gqb_scale07_Err[42] qqb_scale01[43] qqb_scale01_Err[44] qqb_scale02[45] qqb_scale02_Err[46] qqb_scale03[47] qqb_scale03_Err[48] qqb_scale04[49] qqb_scale04_Err[50] qqb_scale05[51] qqb_scale05_Err[52] qqb_scale06[53] qqb_scale06_Err[54] qqb_scale07[55] qqb_scale07_Err[56] qbg_scale01[57] qbg_scale01_Err[58] qbg_scale02[59] qbg_scale02_Err[60] qbg_scale03[61] qbg_scale03_Err[62] qbg_scale04[63] qbg_scale04_Err[64] qbg_scale05[65] qbg_scale05_Err[66] qbg_scale06[67] qbg_scale06_Err[68] qbg_scale07[69] qbg_scale07_Err[70] gg_scale01[71] gg_scale01_Err[72] gg_scale02[73] gg_scale02_Err[74] gg_scale03[75] gg_scale03_Err[76] gg_scale04[77] gg_scale04_Err[78] gg_scale05[79] gg_scale05_Err[80] gg_scale06[81] gg_scale06_Err[82] gg_scale07[83] gg_scale07_Err[84] qg_scale01[85] qg_scale01_Err[86] qg_scale02[87] qg_scale02_Err[88] qg_scale03[89] qg_scale03_Err[90] qg_scale04[91] qg_scale04_Err[92] qg_scale05[93] qg_scale05_Err[94] qg_scale06[95] qg_scale06_Err[96] qg_scale07[97] qg_scale07_Err[98] qbq_scale01[99] qbq_scale01_Err[100] qbq_scale02[101] qbq_scale02_Err[102] qbq_scale03[103] qbq_scale03_Err[104] qbq_scale04[105] qbq_scale04_Err[106] qbq_scale05[107] qbq_scale05_Err[108] qbq_scale06[109] qbq_scale06_Err[110] qbq_scale07[111] qbq_scale07_Err[112] gq_scale01[113] gq_scale01_Err[114] gq_scale02[115] gq_scale02_Err[116] gq_scale03[117] gq_scale03_Err[118] gq_scale04[119] gq_scale04_Err[120] gq_scale05[121] gq_scale05_Err[122] gq_scale06[123] gq_scale06_Err[124] gq_scale07[125] gq_scale07_Err[126] qq_scale01[127] qq_scale01_Err[128] qq_scale02[129] qq_scale02_Err[130] qq_scale03[131] qq_scale03_Err[132] qq_scale04[133] qq_scale04_Err[134] qq_scale05[135] qq_scale05_Err[136] qq_scale06[137] qq_scale06_Err[138] qq_scale07[139] qq_scale07_Err[140]
#neval: 1485000000
6.33701634230E+04 6.34384685990E+01 6.55674088558E+04 5.65806591791E+01 5.84158280080E+04 6.58212645507E+01 5.47736484342E+04 7.43797475490E+01 6.22617262416E+04 6.61942705449E+01 6.79414112171E+04 5.53096696516E+01 6.64234600150E+04 5.68299291804E+01 -1.77583728241E+02 4.11914665307E-01 -1.23101344584E+02 3.38332281115E-01 -2.29625746203E+02 4.49440085393E-01 -2.21299203061E+02 5.13504109336E-01 -1.53405140569E+02 4.21761274268E-01 -1.45583090829E+02 3.24985996250E-01 -1.88516989946E+02 3.68848693690E-01 3.13689174773E+03 1.72288711392E+00 2.22047998483E+03 1.19006082452E+00 4.11010446906E+03 1.91260850963E+00 3.23484164385E+03 1.99837706329E+00 2.23338044198E+03 1.41552831371E+00 3.01852799553E+03 1.51623688877E+00 3.88918699684E+03 1.68145372068E+00 4.70276991713E+04 2.26145280421E+01 4.03057761235E+04 1.86808437712E+01 5.34024097644E+04 2.63845467078E+01 4.63537813560E+04 2.78100418309E+01 3.99218879100E+04 2.29432135560E+01 4.66638081007E+04 1.88454011288E+01 5.28947307135E+04 2.19654920937E+01 2.93113068588E+02 2.91354890377E+00 7.45711983810E+02 2.50979175457E+00 -2.48437223725E+02 3.25345529535E+00 -3.69620802774E+02 3.61093097708E+00 3.94833569950E+02 3.10879220083E+00 7.23975311590E+02 2.40722997890E+00 3.91941781957E+02 2.68801609931E+00 -1.91654008758E+03 8.16775755524E-01 -9.31366203328E+02 6.30669381589E-01 -3.00691209480E+03 1.03101799365E+00 -2.38702797540E+03 1.01837722668E+00 -1.16040415209E+03 7.86141146584E-01 -1.57408608707E+03 6.70265803812E-01 -2.46984594040E+03 8.45941025245E-01 7.03186842410E+03 3.65509068208E+01 1.43514016689E+04 2.67542006171E+01 -1.97514403140E+03 3.94741974611E+01 1.72941919800E+02 4.26058936029E+01 1.14217789165E+04 3.18007784368E+01 1.14283312303E+04 3.20225930191E+01 5.22760465665E+03 3.44825580629E+01 6.08066697066E+03 3.47967281805E+00 6.36465450035E+03 3.12299550036E+00 5.59791038741E+03 3.85696701545E+00 6.31764792510E+03 4.29465624919E+00 6.87575808995E+03 3.85231390708E+00 5.82003064259E+03 2.88886961678E+00 5.52761468012E+03 3.19958452040E+00 3.22786424951E+03 1.84719498819E+00 2.44032032487E+03 1.61457412278E+00 4.06847408790E+03 2.04191250201E+00 3.34156530273E+03 2.13417297642E+00 2.50146777887E+03 1.86661034547E+00 3.09758442473E+03 1.63075824778E+00 3.85974796739E+03 1.80061316799E+00 -1.41746016603E+03 4.63930573662E+00 1.10943684760E+02 4.25998565901E+00 -3.36609937605E+03 4.91427559083E+00 -1.76547608148E+03 5.77840934861E+00 1.35872242800E+02 5.30562371494E+00 -1.16415607507E+03 3.81027549165E+00 -2.76603140045E+03 4.03586166834E+00 
#nx: 0


==> results/ZJ_h/NNFF11_run_hadsum/NLO.cross1.dat <==
#labels: tot_scale01[1] tot_scale01_Err[2] tot_scale02[3] tot_scale02_Err[4] tot_scale03[5] tot_scale03_Err[6] tot_scale04[7] tot_scale04_Err[8] tot_scale05[9] tot_scale05_Err[10] tot_scale06[11] tot_scale06_Err[12] tot_scale07[13] tot_scale07_Err[14]
#neval: 1485000000
2.82701609753E+04 3.75234110243E+01 2.79918232838E+04 3.10233516320E+01 2.73619869501E+04 4.27564219176E+01 2.51401112899E+04 4.65484092281E+01 2.69730982598E+04 3.84346874511E+01 2.98307539003E+04 3.09847247579E+01 3.02522307359E+04 3.52711779966E+01 
#nx: 0


==> results/ZJ_h/NNFF11_run_hadsum/NLO.cross2.dat <==
#labels: tot_scale01[1] tot_scale01_Err[2] tot_scale02[3] tot_scale02_Err[4] tot_scale03[5] tot_scale03_Err[6] tot_scale04[7] tot_scale04_Err[8] tot_scale05[9] tot_scale05_Err[10] tot_scale06[11] tot_scale06_Err[12] tot_scale07[13] tot_scale07_Err[14]
#neval: 1485000000
2.36783743784E+04 2.85239094571E+01 2.46369456187E+04 2.47209457661E+01 2.15898828567E+04 3.30376793694E+01 2.03468968783E+04 3.53504988679E+01 2.33498064231E+04 3.06277143411E+01 2.54634808389E+04 2.35600481588E+01 2.47319637183E+04 2.72643333475E+01 
#nx: 0


==> results/ZJ_h/NNFF11_run_hadsum/NLO.cross3.dat <==
#labels: tot_scale01[1] tot_scale01_Err[2] tot_scale02[3] tot_scale02_Err[4] tot_scale03[5] tot_scale03_Err[6] tot_scale04[7] tot_scale04_Err[8] tot_scale05[9] tot_scale05_Err[10] tot_scale06[11] tot_scale06_Err[12] tot_scale07[13] tot_scale07_Err[14]
#neval: 1485000000
1.14952131728E+04 5.56874144879E+01 1.29781228821E+04 4.46239269369E+01 9.55453041865E+03 5.89833756589E+01 9.37428954836E+03 6.24838828616E+01 1.19871744474E+04 5.02019676785E+01 1.27116568005E+04 5.02882176355E+01 1.15184392206E+04 5.31959540862E+01 
#nx: 0


==> results/ZJ_h/NNFF11_run_hadsum/NLO.zbin1.dat <==
#labels: zbin1_lower[1] zbin1_center[2] zbin1_upper[3] tot_scale01[4] tot_scale01_Err[5] tot_scale02[6] tot_scale02_Err[7] tot_scale03[8] tot_scale03_Err[9] tot_scale04[10] tot_scale04_Err[11] tot_scale05[12] tot_scale05_Err[13] tot_scale06[14] tot_scale06_Err[15] tot_scale07[16] tot_scale07_Err[17]
#neval: 1485000000
#overflow:lower center upper 2.60635238442E+01 3.42490523733E-01 2.70883629990E+01 4.26750664606E-01 2.56226969669E+01 2.76787882175E-01 2.71381183367E+01 4.24278605257E-01 2.70675823116E+01 5.31055831666E-01 2.49011651772E+01 2.83112763363E-01 2.40058422423E+01 2.29323435194E-01 
#3.16227800000E-03 3.85784750000E-03 4.55341700000E-03 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 0.00000000000E+00 
#4.55341700000E-03 5.55497950000E-03 6.55654200000E-03 3.41654335194E+02 6.46672415840E+01 3.32601354069E+02 6.79975467551E+01 3.41395533877E+02 6.14638120928E+01 4.25908500009E+02 8.05948832482E+01 4.14621088988E+02 8.47443105635E+01 2.80402662758E+02 5.30840258962E+01 2.80191049083E+02 5.04544958029E+01 
6.55654200000E-03 7.99870850000E-03 9.44087500000E-03 -2.14550755897E+04 9.97428720622E+02 -6.42769096000E+01 8.45013738564E+02 -5.21213423086E+04 1.16198915678E+03 -2.67331054788E+04 1.24340904825E+03 -6.92097709000E+01 1.05340611140E+03 -1.76154497023E+04 8.18615032884E+02 -4.27872555369E+04 9.53668858477E+02 
9.44087500000E-03 1.15174775000E-02 1.35940800000E-02 1.38126916840E+04 2.65371520393E+03 6.73595781200E+04 1.90750059764E+03 -8.68758474916E+04 3.47439174789E+03 -9.80857258110E+04 3.30069792413E+03 1.38401996620E+04 2.37091909456E+03 8.68969997540E+04 2.18481159465E+03 3.35454651548E+04 2.85785787424E+03 
1.35940800000E-02 1.65842100000E-02 1.95743400000E-02 2.51759719251E+05 2.45329289190E+03 2.50293067809E+05 1.74910150674E+03 2.05720316244E+05 3.12902156657E+03 1.37312940607E+05 3.05003077045E+03 2.01196594625E+05 2.17261832697E+03 3.22456127656E+05 2.02051598977E+03 3.25210007607E+05 2.57451263404E+03 
1.95743400000E-02 2.38798800000E-02 2.81854200000E-02 3.34867946469E+05 1.84695118763E+03 3.16567122365E+05 1.36001044601E+03 3.15452288358E+05 2.28186781268E+03 2.49896074853E+05 2.29456956508E+03 2.83996865091E+05 1.68790400567E+03 3.84778537380E+05 1.52246104182E+03 4.01896149624E+05 1.87906805593E+03 
2.81854200000E-02 3.43850400000E-02 4.05846600000E-02 3.00763271032E+05 1.34115421441E+03 2.81708230316E+05 1.02807666152E+03 2.98309017200E+05 1.59711583492E+03 2.51330159434E+05 1.66566787988E+03 2.64459342840E+05 1.27558806901E+03 3.27937146001E+05 1.10589318253E+03 3.45947135324E+05 1.31576552224E+03 
4.05846600000E-02 4.95116000000E-02 5.84385400000E-02 2.26271952021E+05 8.37053939531E+02 2.13385034911E+05 6.75384673984E+02 2.29763257128E+05 9.56348293028E+02 2.02953911247E+05 1.03881604231E+03 2.06393599077E+05 8.37237123367E+02 2.37624746133E+05 6.90856393390E+02 2.50224854151E+05 7.88668332246E+02 
5.84385400000E-02 7.12925900000E-02 8.41466400000E-02 1.60042073059E+05 5.35653097089E+02 1.53218446799E+05 4.60321058882E+02 1.63587576285E+05 5.84339313467E+02 1.50634988092E+05 6.64500083824E+02 1.51307313415E+05 5.70530480505E+02 1.63422479366E+05 4.42295774763E+02 1.70417962628E+05 4.82222247110E+02 
8.41466400000E-02 1.02655420000E-01 1.21164200000E-01 1.05168279861E+05 3.37409787501E+02 1.02974679364E+05 3.09594290335E+02 1.07069582603E+05 3.46271040188E+02 1.02556012462E+05 4.13457497265E+02 1.03185973009E+05 3.83579290972E+02 1.05130806431E+05 2.78779683819E+02 1.07931387487E+05 2.86054694466E+02 
1.21164200000E-01 1.47815250000E-01 1.74466300000E-01 6.46204298263E+04 1.83650822440E+02 6.49705100778E+04 1.83634042618E+02 6.46956958841E+04 1.80554923979E+02 6.46758755533E+04 2.29256534993E+02 6.58889576921E+04 2.27174672452E+02 6.33674864227E+04 1.52101888728E+02 6.34239346980E+04 1.49550268071E+02 
1.74466300000E-01 2.12841650000E-01 2.51217000000E-01 3.47049256512E+04 1.04627910289E+02 3.66354395151E+04 1.12997861962E+02 3.35419479783E+04 9.53647294415E+01 3.57343415398E+04 1.29406664506E+02 3.76244700270E+04 1.39784421790E+02 3.34244874729E+04 8.66823238391E+01 3.21138270797E+04 7.90834654866E+01 
2.51217000000E-01 3.06474300000E-01 3.61731600000E-01 1.22162265342E+04 5.24769468925E+01 1.34558498644E+04 5.95683597363E+01 1.15314593901E+04 4.72722959843E+01 1.26759198057E+04 6.49467952766E+01 1.38791830586E+04 7.37668861189E+01 1.17015707717E+04 4.34429989045E+01 1.09720287356E+04 3.91625775283E+01 
3.61731600000E-01 4.41297500000E-01 5.20863400000E-01 3.17370551253E+03 2.44092794445E+01 3.34118558629E+03 2.76591064960E+01 3.12937087691E+03 2.20098571026E+01 3.23499306646E+03 3.02347010913E+01 3.36752130951E+03 3.42905798881E+01 3.07810487961E+03 2.01868524616E+01 3.00254749074E+03 1.82234788269E+01 
5.20863400000E-01 6.35431700000E-01 7.50000000000E-01 7.41244992184E+02 9.44867795361E+00 7.46460346719E+02 1.07514765217E+01 7.53329003679E+02 8.23671160398E+00 7.47322030399E+02 1.17194183734E+01 7.34423851481E+02 1.33405194882E+01 7.24365617407E+02 7.80367423907E+00 7.23855570132E+02 6.81375863939E+00 
#nx: 3


==> results/ZJ_h/NNFF11_run_hadsum/NLO.zbin2.dat <==
#labels: zbin2_lower[1] zbin2_center[2] zbin2_upper[3] tot_scale01[4] tot_scale01_Err[5] tot_scale02[6] tot_scale02_Err[7] tot_scale03[8] tot_scale03_Err[9] tot_scale04[10] tot_scale04_Err[11] tot_scale05[12] tot_scale05_Err[13] tot_scale06[14] tot_scale06_Err[15] tot_scale07[16] tot_scale07_Err[17]
#neval: 1485000000
#overflow:lower center upper 2.50345572673E+01 2.26338675513E-01 2.56452292548E+01 3.02592565445E-01 2.43589443840E+01 1.88687454411E-01 2.64673290329E+01 2.79806703984E-01 2.63792079605E+01 3.75000070429E-01 2.36604361490E+01 1.87446420217E-01 2.26565580734E+01 1.56526817000E-01 
#3.16227800000E-03 3.85784750000E-03 4.55341700000E-03 4.32400967636E+03 2.43305129576E+02 3.87710237855E+03 2.23819722558E+02 4.73973574075E+03 2.64213268712E+02 5.37618560311E+03 3.02449649519E+02 4.82057785503E+03 2.78239406288E+02 3.55628202713E+03 2.00138515192E+02 3.89840783366E+03 2.17356705969E+02 
#4.55341700000E-03 5.55497950000E-03 6.55654200000E-03 -1.19193309110E+05 1.52186584634E+03 -6.05698845500E+04 1.38562860537E+03 -1.88843883826E+05 1.72505856661E+03 -1.48173274855E+05 1.89257499382E+03 -7.52786983645E+04 1.72306710235E+03 -9.80430179917E+04 1.25145369440E+03 -1.55321457298E+05 1.41859495981E+03 
6.55654200000E-03 7.99870850000E-03 9.44087500000E-03 -8.04393238554E+05 2.03407166603E+03 -4.08864077198E+05 1.72237853682E+03 -1.29629104086E+06 2.45206001354E+03 -1.00112330923E+06 2.53138802617E+03 -5.08851565529E+05 2.14347097426E+03 -6.61046602867E+05 1.67168053589E+03 -1.06527298510E+06 2.01518045057E+03 
9.44087500000E-03 1.15174775000E-02 1.35940800000E-02 6.95259004840E+04 2.87954950989E+03 2.02925978668E+05 2.10051465350E+03 -1.35002019948E+05 3.60185331046E+03 -1.28553468249E+05 3.57146038045E+03 1.09131441858E+05 2.60289397411E+03 1.98653699640E+05 2.37650671580E+03 7.56250546342E+04 2.96842610048E+03 
1.35940800000E-02 1.65842100000E-02 1.95743400000E-02 4.59495134853E+05 2.17738640317E+03 4.41453125258E+05 1.64887703481E+03 4.40953999485E+05 2.65408856943E+03 3.44523209135E+05 2.70006864385E+03 3.92490320098E+05 2.04271363641E+03 5.27216107530E+05 1.79715678325E+03 5.54204149724E+05 2.18886064785E+03 
1.95743400000E-02 2.38798800000E-02 2.81854200000E-02 3.94262826265E+05 1.42487815155E+03 3.71971430135E+05 1.11327264107E+03 3.96130498507E+05 1.68854166158E+03 3.29849952701E+05 1.76664624592E+03 3.46869517784E+05 1.37902260077E+03 4.29864158424E+05 1.17634046765E+03 4.56823281467E+05 1.39302657244E+03 
2.81854200000E-02 3.43850400000E-02 4.05846600000E-02 2.91434273039E+05 9.08157657717E+02 2.74480480309E+05 7.40246011148E+02 2.99494987379E+05 1.03898606202E+03 2.60699198944E+05 1.12599093939E+03 2.64008445566E+05 9.17085175089E+02 3.06797441223E+05 7.49735087258E+02 3.26288762873E+05 8.57325361283E+02 
4.05846600000E-02 4.95116000000E-02 5.84385400000E-02 2.03622584958E+05 5.52397662611E+02 1.92769765454E+05 4.72299896820E+02 2.11047652639E+05 6.09467438949E+02 1.90312147592E+05 6.84430178458E+02 1.89134933816E+05 5.84800377425E+02 2.08875800622E+05 4.56394454206E+02 2.21058507515E+05 5.03351268533E+02 
5.84385400000E-02 7.12925900000E-02 8.41466400000E-02 1.33834403774E+05 3.59096968295E+02 1.28391814075E+05 3.26631057272E+02 1.38740695756E+05 3.75025005292E+02 1.28927144896E+05 4.45000280648E+02 1.27672228511E+05 4.04638935354E+02 1.34759425319E+05 2.96637656048E+02 1.41222575877E+05 3.09807220347E+02 
8.41466400000E-02 1.02655420000E-01 1.21164200000E-01 8.31374618437E+04 1.99909153341E+02 8.10519115169E+04 1.91470916177E+02 8.54519828530E+04 2.06273334820E+02 8.22337709934E+04 2.47401686575E+02 8.16138246023E+04 2.36920583071E+02 8.23005952341E+04 1.65385938631E+02 8.48930722624E+04 1.70633775715E+02 
1.21164200000E-01 1.47815250000E-01 1.74466300000E-01 4.77691025528E+04 1.10651943723E+02 4.75735931256E+04 1.10951934273E+02 4.84285429885E+04 1.08052098853E+02 4.82692634251E+04 1.36786249783E+02 4.83459309070E+04 1.37159511690E+02 4.66174335414E+04 9.16581028569E+01 4.71410533318E+04 8.95379264699E+01 
1.74466300000E-01 2.12841650000E-01 2.51217000000E-01 2.45973792120E+04 6.00742427075E+01 2.53205098200E+04 6.45926347532E+01 2.42772080005E+04 5.59157234589E+01 2.53964744612E+04 7.42168750342E+01 2.60357594875E+04 7.98426386271E+01 2.36479760795E+04 4.97962429473E+01 2.31943350224E+04 4.63851155120E+01 
2.51217000000E-01 3.06474300000E-01 3.61731600000E-01 8.99902303319E+03 3.21281712492E+01 9.43431882778E+03 3.56041273106E+01 8.80736837359E+03 2.93603686707E+01 9.32403596928E+03 3.97168912724E+01 9.70494209532E+03 4.40467730925E+01 8.63016949249E+03 2.66098859614E+01 8.38439108433E+03 2.43386446836E+01 
3.61731600000E-01 4.41297500000E-01 5.20863400000E-01 2.69256048554E+03 1.61493781855E+01 2.71786560141E+03 1.83883999414E+01 2.71356007257E+03 1.46336899496E+01 2.75500926238E+03 1.99697074078E+01 2.74355614417E+03 2.27663703142E+01 2.60508049975E+03 1.33711461290E+01 2.59671490344E+03 1.21297861353E+01 
5.20863400000E-01 6.35431700000E-01 7.50000000000E-01 7.15978910096E+02 6.76866311352E+00 7.08684053023E+02 8.14183263268E+00 7.26118049042E+02 6.17373869699E+00 7.33305369604E+02 8.38121765834E+00 7.09748196545E+02 1.00971742933E+01 6.92240313667E+02 5.59622435197E+00 6.91879497229E+02 5.10780024969E+00 
#nx: 3


==> results/ZJ_h/NNFF11_run_hadsum/NLO.zbin3.dat <==
#labels: zbin3_lower[1] zbin3_center[2] zbin3_upper[3] tot_scale01[4] tot_scale01_Err[5] tot_scale02[6] tot_scale02_Err[7] tot_scale03[8] tot_scale03_Err[9] tot_scale04[10] tot_scale04_Err[11] tot_scale05[12] tot_scale05_Err[13] tot_scale06[14] tot_scale06_Err[15] tot_scale07[16] tot_scale07_Err[17]
#neval: 1485000000
#overflow:lower center upper -4.57832034012E+00 1.27325195028E+00 4.02175216436E+00 1.07588349348E+00 -1.26458278566E+01 1.61311392262E+00 -8.00045618106E+00 1.57102695808E+00 2.14645568078E+00 1.32766017388E+00 -2.21282610556E+00 1.05368956161E+00 -9.13655213912E+00 1.33515191972E+00 
3.16227800000E-03 3.85784750000E-03 4.55341700000E-03 -2.72574686665E+05 2.06399100508E+03 -1.74261221540E+05 1.89255598618E+03 -3.78051864506E+05 2.76045806522E+03 -3.36913179031E+05 2.55320946232E+03 -2.16335711651E+05 2.38053150130E+03 -2.25243278939E+05 1.70450533351E+03 -3.12386127253E+05 2.28108945783E+03 
4.55341700000E-03 5.55497950000E-03 6.55654200000E-03 -6.49650530109E+05 1.87278778251E+03 -3.86582910200E+05 1.74053605070E+03 -9.43825105408E+05 2.33061171243E+03 -8.04554852450E+05 2.31906478583E+03 -4.78772417999E+05 2.15520972982E+03 -5.36004529823E+05 1.54532947654E+03 -7.78719013890E+05 1.92376074470E+03 
6.55654200000E-03 7.99870850000E-03 9.44087500000E-03 -7.91233670604E+05 1.64945525251E+03 -4.07531149392E+05 1.44371089782E+03 -1.23929161567E+06 2.00506141367E+03 -9.80066656828E+05 2.04281651502E+03 -5.04764208325E+05 1.78787015819E+03 -6.52729102961E+05 1.36088321354E+03 -1.02232044854E+06 1.65445699694E+03 
9.44087500000E-03 1.15174775000E-02 1.35940800000E-02 1.66928346541E+05 2.10917926860E+03 2.48168860840E+05 1.67489769700E+03 5.46311620526E+04 2.53526603842E+03 3.67604988300E+04 2.59446769622E+03 1.82471200303E+05 2.05581329104E+03 2.50260000620E+05 1.75826938395E+03 1.84510784494E+05 2.11044903672E+03 
1.35940800000E-02 1.65842100000E-02 1.95743400000E-02 3.46000633060E+05 1.44381616742E+03 3.27126860642E+05 1.16423323973E+03 3.57416601757E+05 1.65038465052E+03 2.95442869092E+05 1.75870479479E+03 3.04014368711E+05 1.41516272123E+03 3.73806221815E+05 1.21354330635E+03 4.01497035713E+05 1.38601639810E+03 
1.95743400000E-02 2.38798800000E-02 2.81854200000E-02 2.50726775861E+05 8.36033009363E+02 2.35494421711E+05 7.05982078499E+02 2.62876785518E+05 9.30428590123E+02 2.26826084128E+05 1.02376780177E+03 2.25555642470E+05 8.63609322132E+02 2.62406177570E+05 6.98886965923E+02 2.81973069951E+05 7.77528180155E+02 
2.81854200000E-02 3.43850400000E-02 4.05846600000E-02 1.71945367116E+05 4.94777289475E+02 1.62123048752E+05 4.30559564821E+02 1.80814631148E+05 5.34631319529E+02 1.61380097851E+05 6.08116291480E+02 1.58354209420E+05 5.28655888180E+02 1.76105362140E+05 4.12049281615E+02 1.88072125124E+05 4.45157561046E+02 
4.05846600000E-02 4.95116000000E-02 5.84385400000E-02 1.12530916885E+05 3.15126007581E+02 1.06867558267E+05 2.84254377971E+02 1.18276479112E+05 3.22897055166E+02 1.08463923979E+05 3.81802332727E+02 1.05796621906E+05 3.44361502851E+02 1.13356907444E+05 2.66319877021E+02 1.20139571486E+05 2.71204296992E+02 
5.84385400000E-02 7.12925900000E-02 8.41466400000E-02 7.02427940529E+04 1.77909189361E+02 6.73515593333E+04 1.66859757940E+02 7.33989875109E+04 1.83196431562E+02 6.92007753715E+04 2.18315617123E+02 6.74187607076E+04 2.04661210730E+02 6.97651254576E+04 1.48416053665E+02 7.31028868568E+04 1.52847525779E+02 
8.41466400000E-02 1.02655420000E-01 1.21164200000E-01 4.10617012256E+04 1.02273956416E+02 3.98725165262E+04 1.00871653886E+02 4.25350336664E+04 1.02181337519E+02 4.11990747197E+04 1.25048831258E+02 4.02921948390E+04 1.23355876553E+02 4.02892536801E+04 8.56500624878E+01 4.16682599723E+04 8.56157741240E+01 
1.21164200000E-01 1.47815250000E-01 1.74466300000E-01 2.24388228780E+04 5.44277455124E+01 2.21239601878E+04 5.54318153207E+01 2.29589451814E+04 5.26305260290E+01 2.28706311470E+04 6.66322270849E+01 2.25349663480E+04 6.79010931324E+01 2.17788063610E+04 4.55255779450E+01 2.21652188919E+04 4.40581596567E+01 
1.74466300000E-01 2.12841650000E-01 2.51217000000E-01 1.10859591291E+04 2.88268838370E+01 1.11808527239E+04 3.08895119197E+01 1.11251009451E+04 2.69835635831E+01 1.14549435288E+04 3.52375498201E+01 1.14742123115E+04 3.78166314674E+01 1.06566237169E+04 2.41502800411E+01 1.06138556851E+04 2.26448808808E+01 
2.51217000000E-01 3.06474300000E-01 3.61731600000E-01 4.35113124187E+03 1.57343745090E+01 4.42380811713E+03 1.71980437624E+01 4.34395146445E+03 1.45852893452E+01 4.50975188338E+03 1.92367379701E+01 4.54223727020E+03 2.10578903679E+01 4.17346850650E+03 1.31776677051E+01 4.13171059739E+03 1.22359876657E+01 
3.61731600000E-01 4.41297500000E-01 5.20863400000E-01 1.49670906253E+03 8.26210228458E+00 1.49208907398E+03 9.35305926320E+00 1.51502532351E+03 7.60668849842E+00 1.54598235264E+03 1.00940743551E+01 1.51916885232E+03 1.14575422578E+01 1.43854747484E+03 6.92348144834E+00 1.44086528279E+03 6.38746286236E+00 
5.20863400000E-01 6.35431700000E-01 7.50000000000E-01 4.26717163695E+02 3.59782990766E+00 4.28407764305E+02 3.77894662983E+00 4.29845991299E+02 2.99501621701E+00 4.41419701664E+02 4.04649193204E+00 4.37404223828E+02 4.63208870303E+00 4.08455512243E+02 3.00629063312E+00 4.05891488151E+02 2.51404992661E+00 
#nx: 3


==> results/ZJ_h/NNFF11_run_hadsum/data.zbin1.dat <==
#Column 1 (Left Edge)   Column 2 (Center)     Column 3 (Right Edge)    Column 4    Column 5    Column 6     Column 7    Column 8    Column 9   
#0.003162278            0.0038578475           0.004553417             (No value given)  0.1          0.0          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
#0.004553417            0.0055554795           0.006556542             (No value given)  0.1          0.0          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
0.006556542            0.0074987085           0.009440875             5.675961          1.877081          2.13          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
0.009440875            0.0115174775           0.01359408              21.34424          2.724032          3.4          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
0.01359408             0.01658471             0.01957434              45.09753          3.69695           4.8          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
0.01957434             0.02387988             0.02818542              67.7106           4.193027          7.5          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
0.02818542             0.03438555             0.04058466              63.5388           3.515332          7.3          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
0.04058466             0.0495116              0.05843854              47.4568           2.590727          4.4          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
0.05843854             0.07129259             0.08414664              31.19883          1.658187          2.4          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
0.08414664             0.10264092             0.1211642               19.12342          1.044105          1.4          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
0.1211642              0.14731575             0.1744663               10.51926          0.6194614         1          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
0.1744663              0.21234115             0.251217                5.494127          0.3460059         0.78          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
0.251217               0.3064743              0.3617316               2.418814          0.1860372         0.29          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
0.3617316              0.4417975              0.5208634               0.7764993         0.08081076        0.101          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
0.5208634              0.6354317              0.75                    0.2251899         0.03627747        0.039          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1




==> results/ZJ_h/NNFF11_run_hadsum/data.zbin2.dat <==
#Column 1 (Left Edge)   Column 2 (Center)     Column 3 (Right Edge)    Column 4          Column 5    Column 6     Column 7    Column 8    Column 9   
#0.003162278            0.0038578475           0.004553417             (No value given)  0.1          0.0          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
#0.004553417            0.0055554795           0.006556542             (No value given)  0.1          0.0          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
0.006556542            0.0074987085           0.009440875             37.67526          5.19257          9          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
0.009440875            0.0115174775           0.01359408              79.20792          7.273499         10.4          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
0.01359408             0.01658471             0.01957434              110.0235          7.522759         13          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
0.01957434             0.02387988             0.02818542              105.5449          6.701473         9          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
0.02818542             0.03438555             0.04058466              82.37061          5.032974         8.8          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
0.04058466             0.0495116              0.05843854              55.06095          3.356059         6.7          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
0.05843854             0.07129259             0.08414664              33.57431          2.060796         3.6          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
0.08414664             0.10264092             0.1211642               20.83378          1.325425         1.7          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
0.1211642              0.14731575             0.1744663               11.35402          0.7786654        1          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
0.1744663              0.21234115             0.251217                6.055146          0.4591689        0.58          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
0.251217               0.3064743              0.3617316               2.552268          0.2290315        0.24          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
0.3617316              0.4417975              0.5208634               0.9469659         0.1136626        0.101          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
0.5208634              0.6354317              0.75                    0.2598675         0.04964695       0.032          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1




==> results/ZJ_h/NNFF11_run_hadsum/data.zbin3.dat <==
#Column 1 (Left Edge)   Column 2 (Center)     Column 3 (Right Edge)    Column 4          Column 5    Column 6     Column 7    Column 8    Column 9   
0.003162278            0.0038578475           0.004553417             26.50284         7.553603       15.8          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
0.004553417            0.0055554795           0.006556542             81.04057        13.12893       21.1          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
0.006556542            0.0074987085           0.009440875             153.2212        16.93485       27          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
0.009440875            0.0115174775           0.01359408              181.98          17.25507       25          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
0.01359408             0.01658471             0.01957434              159.073         14.1346        22          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
0.01957434             0.02387988             0.02818542              123.8543        10.65504       17          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
0.02818542             0.03438555             0.04058466              88.94359        7.738496       12.3          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
0.04058466             0.0495116              0.05843854              58.2669         5.042561       7.8          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
0.05843854             0.07129259             0.08414664              32.73613        2.926196       4.1          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
0.08414664             0.10264092             0.1211642               18.67634        1.814538       2.5          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
0.1211642              0.14731575             0.1744663               10.38097        1.059111       1.6          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
0.1744663              0.21234115             0.251217                5.133965        0.6022578      0.79          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
0.251217               0.3064743              0.3617316               2.195547        0.3082812      0.35          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
0.3617316              0.4417975              0.5208634               0.7047325       0.1245201      0.124          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1
0.5208634              0.6354317              0.75                    0.1414472       0.05285846     0.029          0.1          0.0          0.1 	0.0          0.1          0.0          0.1	0.0          0.1          0.0          0.1


==> results/ZJ_h/NNFF11_run_hadsum/zbin1.dat <==
##https://arxiv.org/pdf/2208.11691.pdf
#https://lhcbproject.web.cern.ch/Publications/p/LHCb-PAPER-2022-013.html
# zdown zup  F(z) F(z)_err
0.003162278           0.004553417             Nan                     Nan 
0.004553417           0.006556542             Nan                     Nan 
0.006556542           0.009440875             5.675961          1.877081
0.009440875           0.01359408              21.34424          2.724032 
0.01359408            0.01957434              45.09753          3.69695     
0.01957434            0.02818542              67.7106           4.193027 
0.02818542            0.04058466              63.5388           3.515332    
0.04058466            0.05843854              47.4568           2.590727     
0.05843854            0.08414664              31.19883          1.658187    
0.08414664            0.1211642               19.12342          1.044105        
0.1211642             0.1744663               10.51926          0.6194614  
0.1744663             0.251217                5.494127          0.3460059     
0.251217              0.3617316               2.418814          0.1860372   
0.3617316             0.5208634               0.7764993         0.08081076    
0.5208634             0.75                    0.2251899         0.03627747   




==> results/ZJ_h/NNFF11_run_hadsum/zbin2.dat <==
##https://arxiv.org/pdf/2208.11691.pdf
#https://lhcbproject.web.cern.ch/Publications/p/LHCb-PAPER-2022-013.html
# zdown zup  F(z) F(z)_err
0.003162278            0.004553417            Nan               Nan 
0.004553417            0.006556542            Nan               Nan 
0.006556542            0.009440875            37.67526          5.19257 
0.009440875            0.01359408             79.20792          7.273499 
0.01359408             0.01957434             110.0235          7.522759 
0.01957434             0.02818542             105.5449          6.701473        
0.02818542             0.04058466             82.37061          5.032974     
0.04058466             0.05843854             55.06095          3.356059     
0.05843854             0.08414664             33.57431          2.060796     
0.08414664             0.1211642              20.83378          1.325425     
0.1211642              0.1744663              11.35402          0.7786654   
0.1744663              0.251217               6.055146          0.4591689   
0.251217               0.3617316              2.552268          0.2290315   
0.3617316              0.5208634              0.9469659         0.1136626   
0.5208634              0.75                   0.2598675         0.04964695  




==> results/ZJ_h/NNFF11_run_hadsum/zbin3.dat <==
##https://arxiv.org/pdf/2208.11691.pdf
#https://lhcbproject.web.cern.ch/Publications/p/LHCb-PAPER-2022-013.html
# zdown zup  F(z) F(z)_err
0.003162278            0.004553417             26.50284         7.553603     
0.004553417            0.006556542             81.04057        13.12893      
0.006556542            0.009440875             153.2212        16.93485      
0.009440875            0.01359408              181.98          17.25507      
0.01359408             0.01957434              159.073         14.1346       
0.01957434             0.02818542              123.8543        10.65504      
0.02818542             0.04058466              88.94359        7.738496      
0.04058466             0.05843854              58.2669         5.042561      
0.05843854             0.08414664              32.73613        2.926196      
0.08414664             0.1211642               18.67634        1.814538      
0.1211642              0.1744663               10.38097        1.059111      
0.1744663              0.251217                5.133965        0.6022578     
0.251217               0.3617316               2.195547        0.3082812     
0.3617316              0.5208634               0.7047325       0.1245201     
0.5208634              0.75                    0.1414472       0.05285846    

